Distributed Algorithm for Matching between Individuals and Activities

In this paper, we introduce an agent-based model for coalition formation which is suitable for our usecase. We propose here two clearing-houses mechanisms that return sound matchings. The first aims at maximizing the global satisfaction of the individuals. The second ensures that all individuals are assigned as much as possible to a preferred activity. Our experiments show that the outcome of our algorithms are better than those obtained with the classical search/optimization techniques. Moreover, their distribution speeds up their runtime.

==> experiments/OPL/dilemma.dat <==
M = 4; 
N = 2; 
V = [[0.5, 0.25], [0.5, 0.25], [0.5, 0.25], [0.5, 0.25]] ;
C = [2, 2]; 
W = [[0.0, 1.0, -0.5, -1.0], [1.0, 0.0, 0.5, -1.0], [1.0, 0.5, 0.0, -1.0], [1.0, 1.0, -1.0, 0.0]] ;


==> experiments/OPL/miqpInput.dat <==
M = 200; 
N = 2; 
V = [[0.37766927804649275, -0.15944291013764023], [0.04406074273603644, 0.30641974679466655], [0.6587338217220304, -0.43731114850512487], [0.00649970510994069, -0.6159023202368392], [-0.024259661177336023, -0.6373244975341166], [-0.15873976326457728, 0.7924983325735537], [0.7067445357138935, -0.5667750464043815], [-0.29920989754075755, 0.22621300830544455], [-0.811883288267667, -0.8474250904700296], [0.4374983791313749, 0.9379160859219684], [0.8862655997506166, -0.6930803620594201], [-0.06756318206218492, 0.05588990066454147], [-0.6666605416475482, 0.1252085418118858], [0.77471549605699, -0.6239524019835996], [0.6940728648475167, -0.3107642613286472], [0.09599677721561428, 0.3464463092558392], [0.15855698652636718, -0.4848273119582127], [0.8882936144246107, 0.6022295944556004], [-0.6150955090117991, -0.18618235521213777], [-0.9506294355449645, -0.3350569573517572], [-0.9876593517946344, 0.16779290401137392], [0.16537872941555776, 0.33650912693269075], [-0.41661439481208884, 0.8584600985369613], [0.02891134379618876, -0.6696737441372655], [-0.15028094291080252, 0.14527428232267336], [0.6350838725795096, -0.632466419464973], [-0.08278040041928647, -0.09667436137274898], [-0.6778887988553073, -0.6677219727778942], [-0.6385389820266816, 0.6539456252436866], [0.7593204799149069, -0.1955500096103322], [0.8081630266326785, 0.32127865999177985], [0.7576145949647293, 0.7275940593211654], [0.8851222331915254, -0.03001548371351026], [-0.8241348884405519, 0.17425946325001496], [-0.44742458480150415, 0.5233097638194464], [0.7792705286227786, 0.7408584608682784], [0.7229206029266246, 0.07415491191220558], [-0.8559989421742022, 0.2490993312449563], [-0.282420394495253, -0.0837875667185135], [-0.5250136981558702, -0.48488848602109225], [0.05072864208504546, 0.22198548248670735], [0.09029231238962776, 0.3434290632940409], [-0.6073241080038567, -0.5352423713925807], [0.9306697701862803, 0.4735529146075659], [-0.4499617876137132, -0.4518067536848578], [-0.8347311869513452, 0.05265309530450457], [-0.4615184640238108, -0.20280326997578224], [0.8003671712340361, -0.03968639479054703], [0.7788047168153513, -0.5303617038299817], [-0.9809709225927103, -0.716964968461411], [-0.866177943343782, 0.8385780460930594], [0.4616802751486606, 0.8644592823053505], [0.7316976859575872, 0.772107967634712], [0.17700909412899057, -0.8494407351103674], [0.6637079431578423, 0.18809891074524665], [0.19824209287866656, 0.42485590528052475], [-0.7266342677127842, 0.7186585416942399], [-0.4015216499851857, -0.629484440827834], [0.8982419045474044, 0.5191359241290052], [0.21975462781130917, -0.9961265510387749], [-0.8081486324886367, 0.43521286970012363], [0.5942137400281742, -0.23474629172002404], [0.6304665305624884, 0.7571865003396643], [0.21840022008736382, -0.2160044852641303], [0.8576499209067254, -0.7643899142023174], [-0.8010504139384049, 0.3123892962787391], [-0.619077261022922, 0.9894266382984458], [0.7433994426761064, 0.6134017599682766], [-0.21216005853783826, -0.4536041428166344], [-0.836295639156722, -0.60151066813164], [0.3244907698294959, 0.6936209611410389], [-0.847307167762043, -0.05106560118308634], [0.5291055535480538, -0.8935223059431028], [-0.4701881346280341, -0.9543729773569787], [0.04673355499489973, 0.5816708750081465], [-0.7858259255219455, -0.8796444255248306], [-0.8408963741665612, 0.7728432063037369], [-0.06165808182001209, 0.2414005877514509], [-0.5163115914868432, 0.9464740155718332], [-0.3386379406015505, 0.07142364646703547], [-0.91550701036288, 0.8695597029948179], [-0.9565766622207061, -0.7185768530986385], [0.3899265914728991, 0.4076620039380441], [0.32072156013869413, 0.9471252151108742], [-0.3823250485416718, -0.24494138799379783], [-0.8732717274368207, -0.7116775498757819], [-0.6631878110498799, -0.7944703818441865], [-0.9903191277532777, 0.3559531232406328], [-0.9316192657281661, -0.28349994832865955], [0.30898293509027885, 0.8098328029945061], [-0.7314571176828291, -0.7583058910074283], [0.2266842642368685, -0.17058832890838582], [-0.8817032355954586, 0.9582719412018075], [-0.4779766599453936, 0.33554915788850925], [-0.5077526182040568, -0.04704631448758079], [-0.210220978937252, 0.1585738950447979], [-0.6309076902764295, 0.12488545473131052], [-0.4279230654096675, -0.13552986137286727], [-0.8449066850566274, 0.6876474814171167], [0.20209315525349103, -0.2884367900957894], [0.7165026153864273, 0.4847581855628762], [-0.6432376712522585, -0.7484014585576559], [-0.3726091345079885, -0.7822795358170762], [0.5470516290441005, 0.09628627208371054], [-0.24249498928435642, 0.8488008001165781], [0.45811786740106064, 0.7614011047815272], [0.7323208184284498, -0.37812955435974116], [-0.073693441089135, -0.1945424729735059], [-0.8183809352227966, -0.8313437761378382], [-0.6299176544965184, 0.8645864412431283], [0.2824901886254063, -0.8808394729647855], [0.38256935432320494, -0.12367176843415528], [-0.43882394034138095, 0.8112779779759502], [-0.5007923226653199, 0.9895281835535468], [-0.6016403075185792, -0.9225550737583348], [0.41887607843040175, 0.1257237905428752], [-0.8298008752777604, -0.769067155311669], [0.6566116397342037, -0.3756192420057334], [-0.2610155272663115, 0.19900564805366883], [-0.9084320197972713, -0.6613458237178917], [-0.819837567274047, 0.4105945228030876], [0.9458306116306141, -0.7853634250773707], [0.03475533194277869, 0.5967918621514274], [-0.24137493202997296, 0.42574624552891405], [0.7130101495159316, -0.9565558237434579], [-0.9687731829481812, 0.937978192631143], [0.6259892538744358, -0.618576410776807], [0.8110880936667413, 0.1788766400213686], [-0.3473900047154901, -0.5675426784088451], [-0.35146056521096525, 0.8488037357603202], [0.8386992507477975, 0.5853009156671418], [-0.1717287022616356, 0.4763371781083108], [-0.22709325709406913, -0.41791392906675395], [-0.9181237932910604, 0.002075185501989374], [0.9919379208324357, 0.8306197856818378], [-0.0345907950396489, -0.8601710564984684], [0.28215145902658634, -0.529885025117931], [0.012611842463120304, 0.25498455883029725], [0.45590021061532426, -0.4816696790620518], [0.5625567985397251, -0.6082074861478741], [-0.9003325488638312, -0.8105171549931283], [0.3008259229308745, -0.711639039863005], [-0.23082533750919243, 0.14965295254905397], [-0.555696235547567, 0.21014052596526667], [-0.03795442407676486, 0.5274308018090823], [-0.4090573829977837, -0.42960919139037945], [0.560244860954809, -0.8613582506212842], [0.4247434954548026, 0.27676045588704046], [-0.07933350543110751, -0.396046743436425], [0.18846858588722704, 0.21828311491021157], [0.05716810646618353, 0.6528207971004545], [-0.12490813145423552, 0.7284788787829515], [-0.30114541940501316, -0.21024902118032318], [-0.8869693177471265, -0.5771403081921938], [0.856120626707163, -0.3631946413889202], [0.26429873617473354, 0.11891843187336049], [0.8181742215994805, -0.3471885424882575], [0.45562991986872947, -0.471544402643576], [0.08779117465744601, -0.13350631206015584], [-0.36309777812253885, -0.7089284753771361], [-0.5498053105686247, 0.8976613154087827], [-0.4115011236404411, -0.9476816357628308], [0.7447392573905649, -0.02478196792077303], [0.6318755888780903, 0.08394209816700471], [-0.7106629638232416, 0.80827521366609], [-0.8464503033648498, -0.5978745629419551], [0.6494824539913793, -0.044566349237490144], [-0.9561303857203411, -0.1213544087851528], [0.941306454229484, -0.8672012926741295], [0.567614451935561, 0.9504641864119139], [-0.5022516583144758, 0.4949950742627025], [-0.020528799948450027, -0.7376288005690506], [-0.015432117203376672, -0.33645886693615945], [0.45929473314387326, 0.14116970759356495], [-0.40649555736897924, 0.7430772304136644], [-0.6404279286746299, 0.40265972473793976], [-0.6549786467584735, -0.3813939061688514], [0.8973265691549708, -0.2300653017084604], [-0.437850027839928, 0.5746411575951584], [0.5833205263027548, -0.45653037033719546], [-0.5121979773126719, -0.48368600880488755], [-0.23361303984452397, 0.9838585109260891], [0.7377094755068381, -0.1561576048606872], [-0.4576634683534908, 0.459661869916659], [-0.3159636314441354, 0.6834531664542738], [0.558415676518053, -0.09533344248316533], [-0.8992570014310881, -0.5826567858311285], [0.9665825990259105, -0.5851796604619468], [0.9945029746317546, -0.598936194608493], [-0.4635914135120005, -0.6558946116881252], [-0.8303245149076144, 0.16147460309299078], [-0.228031247073466, -0.8977184146018644], [-0.005247831723003804, 0.7172267656784477], [-0.01512510016845181, -0.8248810518778926], [-0.8147354342765785, -0.9248148076646325], [-0.954382987431803, -0.14656436500333636], [-0.12869206454364512, 0.23818202869308536], [-0.14522578841575684, -0.32663377259080817], [-0.4927362505200146, -0.5873366195874528], [-0.10662916391121713, 0.7248820032701713]] ;
C = [100, 100]; 
W = [[0.0, 0.06148439385800608, -0.29339391831584893, 0.7909987326884356, 0.13670076035299195, 0.23631169201227298, -0.5515125465039885, 0.5277135767934242, -0.43956569325234773, -0.539931732433889, 0.5072254853641129, -0.8576168011975043, -0.4299615264232257, 0.22206235380950212, 0.21688015216267886, 0.9656791734179861, 0.7602872250285264, 0.5623675970079052, 0.0510110247900557, 0.8944494801605571, -0.7118613345382097, -0.28959551367873315, -0.6116733992345262, 0.08190249518981729, 0.6889521001566992, 0.08838638865665915, -0.12624200708244393, 0.9498555432624873, 0.584287879783731, 0.48336811516556066, 0.2821178970808189, 0.7528004259918917, 0.7244360529817973, -0.469217716706384, -0.9274650133313347, -0.8055156421218654, 0.6883175042352119, -0.6794998965015149, -0.8767262147100059, 0.6697726613752368, -0.44203761061769753, -0.8465626354262021, -0.8612434154524837, 0.5525381984583793, 0.4057768039636247, -0.4883007460087634, -0.04009110025836726, -0.8955737990031667, -0.5600040879716985, -0.9994307589208618, 0.08558683273548495, -0.3637598618785336, -0.7265377870588177, -0.596978766960462, -0.8015386509008311, 0.7769756669536816, -0.3299348682388681, 0.6367991613838175, -0.3051711564200916, 0.8253916264372925, -0.7201997918787362, -0.15360471604477977, 0.152166353413278, -0.9916509395078001, 0.8706184455705668, 0.48166914374777803, -0.5866614672335935, -0.748836830104163, -0.527497517374462, 0.5712889569339923, -0.8679635767760787, -0.47943505366361094, 0.35650091238249537, 0.2771303039427431, -0.1742670235862147, 0.10841852854480738, 0.7760094748238966, -0.0440346789478645, -0.27733638952634143, -0.1421598160849895, -0.5334817503837257, -0.7252399706709032, -0.9277197914527451, -0.4506880682815664, -0.2783459671764077, 0.563078688334776, 0.13890328913344452, -0.15424411528948223, 0.9646011504200509, 0.6016590823915977, -0.14794205662445514, 0.6599361793309912, 0.6041744245359737, 0.7894570076001299, -0.4377580941207486, -0.8475013874392636, 0.9178235932141567, -0.58158544960325, -0.7811017286509123, -0.5788239922680531, -0.2827449391898069, 0.8938026715717378, 0.3524617328188524, -0.05834760155856089, 0.8078868206814047, -0.07506139813164503, 0.31857666702378906, 0.09446257442937012, 0.7512155804283178, -0.31301623902590636, 0.17656530068462573, 0.7260297511425646, -0.9516964241600399, 0.3826189698594553, -0.9529816580323398, -0.06627376785001826, 0.7215197827620816, -0.6806584596521275, -0.01884570983445455, 0.5126941647087668, -0.816701887921242, 0.3963064210131677, 0.8807497247428178, 0.06059841500708085, 0.8895113576803759, 0.49308109004595146, -0.7943065862873371, -0.0727188847609932, 0.6601404829691859, 0.765615604560788, -0.20346343771194797, -0.18271547691122025, -0.27755483449537977, -0.18119062443793754, -0.2850170034131596, 0.4966572795647768, 0.539952124694925, 0.9459515529302116, -0.5375633250614416, -0.3111510095681247, 0.2841405416601823, -0.27621720182886245, 0.7793235922521127, 0.5444612256312906, -0.18530442079394382, -0.23162832670594313, -0.7469800668122515, -0.3382310931512367, -0.03995070800773726, 0.01932616414485011, -0.6708057618283922, -0.4914648898296312, 0.4134597429912099, -0.24891100224290374, 0.9425696887901707, -0.3071777700048641, 0.5490542147752357, -0.5110760353378709, -0.42212730019528233, -0.971672423105227, 0.17921498994016116, 0.41643597151501366, 0.5990987296920134, -0.6502818870909546, 0.49767241672436513, 0.12889326322872585, 0.10118463935574251, -0.3844984755235059, 0.6826970720157335, -0.82479344411862, -0.9388170354020633, -0.502856611166151, 0.222518715410422, -0.31902414198515716, -0.8014015249454962, 0.7320195859553782, 0.4472092724884862, 0.9580958932569499, -0.49617427393030367, -0.2723248840992465, -0.8653064102769059, -0.450201670913954, 0.6955491262200211, -0.9492639022678089, -0.44208959062287234, 0.9906390076439175, -0.3638468898469016, -0.10385662814483343, 0.5722199268318529, 0.8281915841541312, 0.7231003274870973, -0.5783751871991856, 0.7894516970302874, 0.465842566332485, -0.7896315847471329, 0.743356407296113, 0.24636589418820276, 0.8513024265614442, -0.5219528223511558, 0.8975970142783829], [0.38119296691916804, 0.0, 0.21699995052798515, 0.41613262917770477, 0.059765141961318324, 0.32034958743211983, 0.7465531512104151, 0.7899428360613991, 0.8811740604699707, 0.5451475635449385, 0.15964849228895872, -0.7470660239939093, 0.346865073057516, -0.1877870576173677, 0.07705986451706437, 0.06696302767122031, -0.41988565697614644, 0.8588326412820348, 0.13309470705288162, 0.30052203433565516, 0.607448811364899, 0.11272202786938101, -0.7227653364099071, -0.34916969153778044, 0.203357608599678, -0.4529563179249345, 0.09467833079049659, 0.8778118221175224, -0.09082536620822346, 0.6720546119268629, 0.40808396889657894, 0.9981123219485997, 0.17849151383879502, -0.9933690492586904, -0.017484103009683283, 0.8168083583295189, -0.6200605405906743, 0.9690510229243599, 0.8456662111636817, -0.245567917981369, 0.9005670797465208, -0.4078754257747299, 0.6810747477873331, 0.22676787773568252, 0.1667191227923117, -0.3142555279087764, -0.9573379749431095, -0.5742305986558442, 0.08723254452208518, -0.24508666584916927, -0.10993342361798186, -0.29653265821059605, 0.7446999169952857, -0.9842895798531708, 0.9777022691066315, 0.4119050785719276, -0.9001747105620748, -0.4939542021936536, -0.6698861037391963, -0.896928958820655, 0.7689955871637535, -0.03932866440888749, -0.7604322461469619, -0.16307748014230627, -0.3840843545913406, 0.08187099805077902, 0.9667033189979948, 0.8199805432748271, 0.6883895669400519, 0.8780613473806143, -0.9500111219642653, 0.5021889490716958, -0.06543045542159365, 0.7742671514160653, -0.8051142264622724, 0.6537399346252044, -0.3931997869347208, 0.6166328977658055, 0.9103496820133476, 0.9103162008781791, 0.2365487618512212, -0.6377937645741285, 0.8577587222498548, -0.08960552067643812, 0.9300989068987622, -0.7320779338960224, -0.5808592453043215, -0.22159426184639197, 0.23452920326163884, -0.7053038388001713, -0.11327671598031253, 0.2739322360983665, 0.40079641886573003, 0.430417984460274, -0.523372041074466, 0.7592295973024739, 0.584257012719738, -0.5209404529214334, 0.6033566326450039, 0.15749479647674502, 0.7739474415116556, 0.9213874468153462, 0.39600964628016455, 0.01336899003572456, -0.2863208228470655, 0.8005143494788156, 0.7888781509329452, 0.22652171534483423, -0.5559335017665534, -0.6521931452830312, -0.028948599735037828, 0.3322926812279674, -0.7162626825857472, 0.9812220537362992, 0.8550879199930672, 0.09355224869338663, 0.2489589063892752, -0.43613960508719285, 0.8069110636579109, 0.389020469554632, 0.3132709677040122, -0.9761631429293705, -0.12276838772536336, -0.4974526617281336, -0.04178283026143115, -0.9999057658739723, -0.00852492298737828, 0.38654253100264535, 0.5392433946112702, -0.6529212225309182, 0.5752412778063551, -0.2233002869735925, -0.5608821070322165, 0.9130365842340806, -0.46673998260489835, 0.10408762558111562, 0.12748491946130902, 0.5491675919695034, 0.1685059273475309, -0.6431518294507479, -0.12825129102221, 0.5755535440870752, -0.7773784973039124, -0.9538926196183548, -0.31961473475856095, -0.24678448775133144, -0.12731097311700323, -0.7430432066684072, 0.3827745881574003, -0.5721545423659931, 0.9098837080096034, 0.5077078812612739, 0.9714248215707177, -0.34915419669730463, -0.8933727631813251, 0.6707920146379978, 0.5185786614996435, -0.22720414307904746, 0.9773864187422598, 0.5395020154674515, 0.20013655748414583, 0.41865785443802084, 0.6301416459520128, 0.8537949716872404, 0.12763718202877072, 0.7756020180061662, 0.29774228886628795, -0.08851747086468409, -0.39454522030001704, -0.24603231553750926, 0.32812114038034434, 0.4194202536052489, 0.21411945993852322, -0.15737348926790085, -0.3123161565758432, 0.24294009634185, -0.2744818876705657, -0.20469151017441423, 0.4113313135249761, 0.33333228506233326, 0.8926945948003733, 0.6616278541891187, 0.6948932553499325, -0.449338518756623, 0.124295596196625, -0.6204548927589866, 0.07304474970649522, -0.540134039646069, 0.4439428238698231, 0.22215772974884507, -0.4348903738833805, 0.7926200322987087, 0.009867987552708346, 0.8353085140453784, -0.2451038211485146, -0.46921226864017296, -0.1356302737060291, 0.46362695450235836, 0.11026818116583814, 0.006960702861739554], [0.5946177470393541, -0.9604836523412543, 0.0, 0.1941558020912204, 0.7277639166355787, -0.16594491172784842, -0.18383060861843514, 0.5787022707197425, 0.4012964482258907, 0.5777808243593374, -0.36083147936928217, -0.2955437515521293, 0.6047517405985043, 0.9964702218683634, 0.8951537239863037, -0.7299779868570195, 0.7796310897470264, -0.5696604928349263, 0.18514869338746154, 0.12093229582429199, -0.12716253799427957, 0.15348731206058952, 0.9942571289988567, 0.9296829622380369, 0.49710989000442884, 0.8998205657569558, 0.17868839162594763, 0.777692140418287, 0.5837807237592378, 0.37264958244877855, -0.9529719534168297, -0.018817180031316827, -0.19694720077083994, -0.17500358688787498, 0.04645845590769104, -0.4305712865826361, 0.5845319606807349, 0.7701963184732081, -0.3271596772919241, -0.019635704813648625, 0.1250646092593941, -0.8410324895023198, 0.6781411132240172, 0.0018697987811806538, 0.658547919411107, -0.2920029266316324, -0.07181342338025454, 0.153725274305891, 0.23978268013549786, 0.11711633121461351, -0.4331431885222963, -0.41916737261557735, 0.32047970132097303, -0.9118118229353569, -0.7173092151718745, 0.40647421499327385, -0.9616292813974421, 0.2252018442157082, -0.8346853043607603, -0.6110124358523814, -0.5540439318763004, -0.609612390285986, -0.28864655338244893, 0.5373825285998863, 0.5366253586067491, -0.6837368294387001, 0.12631321772580018, -0.2956150804572988, 0.8990706063112424, 0.8720994233808708, -0.337733809164531, 0.5266691025226242, -0.08531986024015925, 0.7919409548344662, -0.893292248015852, -0.8800995075822198, 0.8130549029597256, 0.7099462531627878, -0.004247475751794072, 0.6094061183511155, -0.5025425449468404, -0.2582223452445216, 0.3349155380677513, 0.13985193808827368, -0.42868549087070074, -0.9426514914013566, -0.6290215353658855, 0.4197957893435229, -0.05627732055861068, 0.09042603977100616, 0.09050871453764575, -0.5197493050356805, 0.7779738555133116, -0.8732736804835062, 0.5322785216787114, 0.44880061010040695, 0.826018076696653, 0.21746095627285422, -0.521143827968485, -0.782392275595087, 0.6064650345638445, -0.661576099853493, 0.38720491813275326, -0.8713967371995797, 0.7233991267504236, 0.4557772837165912, 0.8566082082347952, 0.1419194654016911, 0.33995112069646893, -0.8707289248947714, 0.9064760377155618, -0.2327698882402056, -0.6487032820890031, -0.24511172331426057, -0.36594468589889173, 0.3109491486101521, -0.7176145294631149, -0.6513270665962783, 0.7806878180239432, 0.7393810988524765, 0.8831579220456547, -0.07563831670790622, -0.7540580126260128, -0.5794659085704454, -0.2742144135862796, -0.8982804430589353, 0.34016796448818143, 0.03435329904014428, 0.697698632606579, 0.9808529268226169, -0.6984150560365445, 0.6540092463164324, -0.15875417935471514, 0.4665748049906555, -0.350749157910901, -0.8864396765937532, -0.3918747082768812, 0.5268603158389398, 0.32131366703019104, 0.6736664951185842, 0.5689503913114737, -0.857740241521235, 0.38228864270602214, 0.4272477112856379, -0.7796090755755116, 0.9946657458365353, -0.9402060111391592, -0.08191902272090279, -0.9951793276630037, -0.6954301935764875, -0.907771723311648, -0.3335339003991151, 0.4202062061118439, -0.9811328880401697, -0.019519154734417343, -0.9708458222921059, -0.009731110052092262, 0.4285757038576379, 0.5838150438083993, -0.7912152274999096, -0.14583652955140058, 0.9267963901305982, 0.5385490903202954, 0.7571999385247365, 0.2541303528362131, 0.12416431520418514, 0.11934529592376486, -0.47228389834733897, 0.2783510369943534, -0.01106341673617739, -0.38018341568446146, -0.06189856093307644, -0.37527667617505833, -0.916385668278147, -0.506182688813047, -0.898551863207832, -0.345200614602839, -0.44243460184742056, -0.5729287977733843, -0.9478848068431347, -0.10249588286455902, 0.8107734602841032, 0.40871144252674707, -0.038726710348063964, -0.7738821782706391, -0.9124661496837745, 0.32626819105277227, 0.1670755711865608, -0.9402341335840276, 0.1456804924614501, 0.7020559962525486, 0.9984160459193976, -0.7881834240855181, 0.39610689267978194, 0.024302744788703867, 0.33621730233788916, 0.34828525058321236, 0.3995172555157125, 0.1451805016111496, -0.5472922434939864], [0.5072520878833215, 0.41244937685832816, -0.7133628759406683, 0.0, 0.28929910295401773, 0.548240056809775, 0.5189035489171541, 0.5959156268347929, -0.699407143209142, 0.4156979905337854, 0.4908725635458886, -0.9116890268352054, -0.9672588924950167, 0.2738047276408444, -0.6713882638601238, 0.7581122180684496, 0.7177236149400863, -0.7202012485168003, 0.32251966614499494, 0.680953762786884, 0.034026541064031024, 0.19918666914049332, -0.5775477782803253, -0.4896356416567076, -0.1531038172033934, 0.1882256326956806, 0.8497708640087256, 0.6532509611299022, 0.9452500626726676, -0.7666474168144357, -0.7589050583456298, -0.20830490110812505, -0.4400648683955255, -0.6948642629488846, -0.4411785711525409, 0.4371198206125815, 0.7735833819028433, -0.5828861684008049, 0.940322229695316, -0.7400030608845862, 0.6239955170167242, -0.09245404280840708, -0.4731465996210644, 0.3823624026117052, 0.7965374403338175, 0.2894778628760022, -0.45074711446858373, 0.6789229958883065, -0.7674699411193442, 0.8874503360334483, 0.4642827202571793, 0.19127626755944016, 0.5764134189639349, 0.8330445152793209, 0.9140712119164123, 0.1509357526745252, 0.7159945652698405, 0.6419607220110146, -0.09600550973126354, -0.5289039280612404, -0.22913182951757172, -0.7836601700967047, -0.9223885654946562, -0.4997745117951058, -0.44106542433556517, 0.273062327973296, -0.3007128486601398, 0.7659535747426987, 0.28136498005787614, 0.5467941880862468, -0.6243091596065402, -0.2631191887675528, -0.6742902180582155, 0.4772604120891224, -0.6432752215430655, -0.6131005980957205, -0.7788873120771156, 0.08493582900489405, -0.43736148154115595, 0.5847149179859981, 0.30889931271605753, -0.31221878573262374, 0.9037807373803022, 0.5096078250183875, -0.6553839366698266, -0.56627999581999, -0.6034015323298081, -0.8842224716587874, 0.22090634374893114, -0.18247168203638342, 0.8700388396793415, 0.625248006534731, 0.41415103915848595, -0.5593353741638794, -0.2205518346129316, 0.16672367880610084, -0.8307085778333179, -0.6665440069488164, -0.37303137179478885, -0.4709310918245311, -0.3298998700972451, 0.6842522870166268, 0.0676829854012162, 0.3600835502371462, -0.06758093690180766, -0.3445281189766707, -0.6813157961058112, 0.26626619188798895, -0.005702192420168561, -0.13807164334670485, -0.7577606616747989, 0.17686351008586998, 0.42756935400759377, 0.7390172172635505, -0.42135479134091813, 0.3037650607331326, 0.3381295754229199, 0.4660952974433741, -0.1325381925353537, 0.1014343793685113, -0.42322586686596364, 0.7230520482565861, -0.7695945621453011, -0.33858464440282, 0.28247757425057185, 0.54553225335058, 0.9700064429487167, -0.289988983611174, 0.9011342669799567, -0.4155759646733519, -0.6067699914041407, 0.5794031579694221, 0.044885902030167735, -0.6467563537553864, -0.2069551888620702, 0.07593276547850314, 0.8710681540808147, 0.38666745375826106, 0.8510623822375321, 0.3492279628727253, 0.07252838755386581, 0.5323540163477487, 0.8428993563260108, 0.24431009093720246, 0.5558748566850007, -0.16922826519993617, -0.8998933224619254, -0.3088207875362041, 0.7021576379477461, 0.8100667661731324, 0.17323993159135287, -0.3772005561842555, 0.6833988610732402, -0.3906407008591888, -0.4641481436635213, -0.9416662524698967, -0.8975348324553734, -0.1301906098723169, -0.12182462083717072, -0.06946446790733884, 0.7880998146144294, -0.7397645408543874, -0.7978113179141382, 0.470068995064304, 0.5005241448015176, 0.6375672552926879, -0.3126602876187703, -0.7995793406117051, 0.290058324777803, -0.5485612202221157, -0.38028603958726603, -0.8170410061931592, -0.4529123382370306, 0.9086485122958079, -0.19364023064311708, 0.7621247367285529, -0.05299292574144787, 0.41431030575668815, -0.40960345182112823, -0.6053903067675344, -0.20816439792264885, 0.1305682347539312, 0.8783688123967213, 0.5604600198379783, -0.07246755579848996, 0.4486945967376934, -0.9505030876701379, -0.11064149259205314, 0.9309557645797721, -4.959890088498398E-4, 0.927252990561352, 0.005690838641063456, -0.8120535999934424, 0.3372783137134441, -0.4487304935631966, 0.9648748845901749, 0.12040234580663656, -0.31309298491828175, -0.608887870313048, 0.936572414121734], [0.3887679829319195, -0.8716532766685385, -0.14735710136296287, -0.8666063165680047, 0.0, -0.6583597266145185, 0.5270631113247148, 0.47010562390046884, -0.5465452157046091, 0.45980496590541087, 0.6126111792155635, -0.5006419469711656, 0.13648729206152588, 0.018976237400900153, 0.6949783237380371, -0.07741449644058185, -0.039386456179939744, 0.4206294253659708, -0.5610739846143464, -0.056288255412121124, 0.6734647600521462, 0.8566151841655945, -0.37053465564057686, -0.34975934709000644, 0.8391133065702057, 0.22541775219850035, -0.3490869094734417, 0.2605725806449455, 0.26000361424359597, 0.5068645365060997, -0.6694000284313977, 0.8105222271370864, -0.288161061820122, 0.8833565113920034, -0.7032089456061812, -0.89102269284478, -0.8479159250453194, 0.6038990490471117, 0.70299297315464, 0.451327279599395, 0.6670064043349186, -0.2774089742236374, 0.026193275077288636, -0.7073060460031102, -0.9922816738808893, -0.6773147553999828, 0.5425999127272685, 0.21707379180871156, -0.5678353986664504, 0.23238560865337288, 0.52633766238664, -0.6498963776183251, 0.6457046578894967, -0.11484077902853529, -0.6390294181377296, 0.26266693345536574, -0.8800624941834672, 0.13967783110952303, -0.9983424303177177, 0.9436323730194611, -0.47638770266882546, -0.8902399138000763, -0.009572710937548745, 0.8492597945383447, -0.4101772690189631, -0.6249639828924698, 0.8743301533972887, -0.21099800779519695, -0.9981854578557412, -0.012706888756305545, 0.32464263858628994, 0.4715070653650846, 0.31848326678065364, 0.4801553301727375, -0.255595136577484, -0.24622678965178157, 0.20777749113571597, -0.11945627191302921, 0.4173109726034243, -0.5165155303694604, -0.15899837779904602, 0.9762800457937895, 0.4041473976432495, 0.37614242191777447, 0.87325486595213, -0.5648834623033212, -0.7092515370426242, 0.3512935263939574, 0.3481289595780648, -0.4538880621688186, -0.7039448109304312, 0.785998906835035, -0.7573913069383518, 0.41897532157987705, 0.3084690488971382, 0.5201411882050304, -0.5454997970081452, -0.8796290131279174, -0.48777920037369116, 0.8213321748593927, -0.4096494977386489, -0.6555977368905159, 0.5204096034478853, 0.46785975861512963, -0.43431916338857257, -0.05066295707969681, -0.6049113325459867, -0.12565162103367045, 0.7930661350406798, -0.48516384123072887, -0.8217270312460776, -0.8234259816944081, 0.8783834862182802, -0.40413671348853253, 0.09614393227589169, -0.3533845796849955, 0.03655145473586785, 0.9699062451746554, 0.47652955103836536, -0.0852939924945455, -0.9083415809640938, -0.8015786964885447, -0.2128193271776211, -0.10414382917600662, 0.6577493311415366, 0.5074655844107561, 0.8889070161166186, -0.6666999910095837, -0.36620101303702657, -0.30639768009848733, 0.7898864886670356, -0.07186515063287913, 0.5202824388083767, 0.13988778992035367, -0.39987542790222075, -0.9761432222496873, -0.8374077010186396, 0.8135964886465645, -0.7858696366115681, 0.5970772019419355, 0.3655150789754844, -0.6611262655532477, -0.9360524918586082, -0.8744847849936983, -0.37520417708136544, 0.013296056487100527, -0.10511763242128569, -0.34998785839384183, 0.8107028641123981, 0.8195866285207047, 0.4672262168581811, -0.7005424572695049, -0.361290951851966, 0.2564380052966577, 0.9137150312185576, -0.40799831606490744, -0.67435631373352, -0.7226136112245687, 0.20727991368180443, 0.05897681591376891, -0.12231869189203515, -0.7884954669599649, 0.4147357707265289, -0.26891069309437055, 0.27391145619883606, 0.28233495558866406, 0.4603380421991987, 0.6787672605696315, 0.4312084274424679, 0.600917220958687, -0.012295013592473314, -0.2162075168131452, -0.9521232991140582, 0.38841038395907845, 0.650492584989925, 0.09651627543041674, -0.6891034751998815, -0.17728701150462922, 0.6127895699327501, -0.12201383177961289, 0.9502529416413632, 0.5253564731340084, -0.6976423156719003, 0.6114864710862327, -0.698354246742853, -0.46539712063368266, 0.13152231176132134, -0.4950182054591794, 0.05622879570095396, -0.878604001230824, 0.8316500788443162, 0.8044854902373753, -0.6263203671010791, 0.7803737752407458, 0.2717287508527999, 0.3206164402935687, 0.01763178945023003, 0.03730725909791732, 0.9343713263000601, 0.018242424086333475], [-0.9596137677720931, -0.7842027018831601, 0.04749240868076221, 0.09932221509968842, -0.24551519621778284, 0.0, 0.5172195921534812, 0.9429692959208953, -0.8391765281731212, -0.782432092546455, 0.13123129093536878, 0.6863808586393472, -0.2181967793698345, -0.5849798412473954, -0.6873640735016946, -0.8026350505272166, -0.9891687775412055, -0.06149266561077349, 0.2607757140796574, -0.665711591920797, 0.9390245356010223, 0.32211501341699744, 0.41822815752516984, -0.3958899602692083, 0.7641959826583797, -0.22156073836179124, -0.814135887411003, 0.009280337605935385, 0.8452445138578877, -0.5618552505845258, 0.8696446555058639, -0.8413868171709094, 0.6532768983919375, 0.09759373920063363, -0.30665749131468334, -0.8590142607029461, 0.47316590499055766, 0.025492543818991242, 0.962804449579461, 0.7944899004712727, 0.9099063293571255, -0.45682426608501303, -0.38707822553617266, 0.6132079690056382, -0.7852757640107577, -0.41238519292389175, -0.4424524582636211, -0.7297723343013598, 0.32043331545672427, -0.1710068431102607, -0.4477410703294713, -0.7807536718109147, -0.1289025602357412, -0.16582545194481702, -0.11200382725296332, -0.44432912816255055, 0.7516474947202352, -0.2848473708806072, 0.24116538599957194, 0.2891235411394997, -0.536587015422312, -0.48897039879705306, 0.7299193329723999, -0.690760282876818, 0.29815853040127505, 0.1754616284971573, -0.1938004255367749, -0.8118207622661009, 0.45197960163004347, 0.8983873079113389, 0.12667023833031288, 0.2661487335099084, -0.3746560308662703, 0.7498953468666381, -0.8888901392771686, 0.8456906804236601, -0.8277048149695618, 0.8974351747671518, 0.8338801427837286, 0.09967228516312487, 0.9806061730671976, -0.15269234504189888, 0.8271678635326574, -0.602544882754728, 0.7144527474583502, -0.2019831558036016, -0.06380115218379867, -0.6680986715729009, -0.034672448302739856, -0.9005788839874938, 0.8630627494029628, 0.6605478193013914, 0.6673200630632556, 0.5987996098100048, -0.6883226071616799, 0.8504806407932297, -0.7604980426783787, -0.9468334620397532, 0.5275182904837177, -0.4377903198570956, 0.15157217053869254, -0.7876538905367072, 0.6245181062547465, -0.9212958016824955, -0.9224526272198017, -0.17088275799900332, 0.9429185829183737, -0.8820390028844691, 0.6681750205723938, -0.43584307905260555, -0.34265402929233857, -0.033161721550698076, 0.5720291060896785, -0.878759853067977, 0.8600712744652956, -0.21305562316009063, -0.49381611994259433, 0.2104725752368295, -0.9931058521353784, 0.4543938407054473, 0.13524887601692703, 0.9207990387217, -0.010372134658629406, -0.28675300728913067, 0.3570305437949741, -0.42087870247821546, -0.9766768699216217, -0.05868716536844554, -0.09164805310783164, 0.6213712892053784, -0.9790173447247545, -0.08380776623318731, 0.7264052383396538, -0.9111493455174404, -0.5447267237182511, 0.14910143594869463, -0.6174647466241132, -0.6174282177752002, 0.736385668800613, -0.5434893994021226, -0.21355409223708732, 0.3274920391211549, -0.7872600896515085, 0.4718010556838268, 0.48896500255342734, -0.2204560336161252, -0.357369175081216, 0.3564436787270455, 0.9635563336393487, 0.16197535135083108, 0.5023087787321145, 0.8845390976895946, -0.17900549799915755, 0.07412315607890729, -0.47014525524410167, -0.08575669681419384, 0.7305791810242626, -0.3384742325355612, -0.3938270533956474, 0.5928626934348884, -0.30301463188258504, 0.4143093570882814, 0.8059147868609089, -0.9936367187765665, -0.5537740703488554, -0.16602662156440595, -0.17405284645547203, 0.0685812846991034, 0.599050106199531, -0.7950793880652427, -0.33376244177337466, 0.6833611680641751, 0.6465272447251826, -0.6745570278856192, -0.982742199831165, 0.9385549016638941, -0.7131261681150654, -0.6757654343558435, 0.06244788509575594, -0.628909771982396, -0.38888957350979103, 0.7076491926690593, -0.3745966122319351, 0.654748822631039, 0.9338684100511834, -0.8702099296683166, -0.9780546844239835, 0.7679105544610278, -0.6079611661287907, -0.015396220316633125, -0.5873199881387996, -0.43978461507545163, 0.07439912490644618, -0.09761067400855938, -0.03400180028649369, 0.9927302756384866, -0.5048430942571305, -0.041744325618965794, 0.5777845401566541, 0.9463346737394283], [0.4256222572576933, 0.4130060403599942, 0.42386175910875323, -0.6001114247912511, -0.8111505181950138, 0.4404338113771491, 0.0, -0.680066740090268, 0.9382159267441994, -0.6610522078032675, -0.20513325327962262, 0.967598384167198, -0.29483582032157285, -0.17832452633708673, -0.22335012922779818, 0.7146673222953364, 0.8760217690043981, -0.7671041250938486, -0.14368396129848504, 0.6317105118720912, -0.07221506726907645, -0.5396742221902395, -0.38977671395357394, -0.753515853457233, 0.7627741791483382, -0.8725490071412008, 0.19710094770071418, 0.6048804781084118, -0.43546452727562945, -0.4586462394028554, -0.5453251672329129, -0.8585686157341226, -0.8179772725180776, -0.20267439549006938, 0.15671109848395104, -0.28763292929964446, -0.8223527223236891, -0.06547023026644139, -0.5787198146762653, -0.7146866358960762, 0.2884655051039502, 0.5255770083705333, 0.7582697404765237, -0.6828734340322862, -0.5160177197434426, 0.197078845125378, 0.368581578635669, -0.7411603730837064, 0.2899096685666884, 0.7682613327129917, -0.8125221062534662, -0.4927938516451562, 0.49308693359182665, 0.9492740239244124, -0.11839338349032569, 0.5259866132036948, -0.8463410232586561, 0.5038485490597897, 0.3997383502601872, -0.46323013866681606, 0.6129136282079395, 0.4058334030958919, -0.7794216390067679, 0.41942708837243203, -0.7518311398480086, 0.20900019016072036, 0.5731779031651016, -0.23392720424097813, -0.1914145922194299, -0.5433247484333825, 0.7324676947626714, -0.17644303907339043, 0.6000151644145104, 0.4178879460847673, 0.07343176066774948, 0.5810503264365825, -0.23999940382960938, -0.9136699718750749, -0.19096213477689128, -0.2909049788582885, 0.7160224659514531, 0.9109131019601262, -0.8806802546436778, 0.2648735536522615, -0.9943941095082689, 0.5984728573202966, -0.495959659964361, 0.03097267775532475, 0.18340227096285955, -0.14360333735200181, -0.8793575384894752, -0.06569292078106681, -0.5792474153757017, 0.8585400357558055, 0.19067491358272592, -0.7919124096288717, -0.2618680596568759, -0.9785660203541797, -0.8380845004705075, 0.7000367212504661, -0.9576852797779312, 0.8576062778472209, -0.3319531393357804, -0.9404635040881035, -0.6909912716182056, -0.28071369526233614, 0.45140473192203423, -0.7555396322335313, -0.8112865315966904, -0.09731171775846259, 0.2085724509525908, 0.7261908188514801, -0.04611147382976788, -0.8226935735071312, -0.9145426971949273, -0.044535750102097316, -0.8064937905408305, -0.301136316737169, 0.24211596928137102, 0.9532348818975718, -0.3532068031906961, 0.4185235913755714, -0.06549925448462801, 0.9287661901815147, 0.9688971342095172, -0.14450416893912, 0.30695949625503527, 0.44055029746503904, -0.25174453021042287, 0.46614208269884627, 0.9377229521908188, -0.2508603712676405, 0.8507855621753668, -0.8045027922410974, -0.13629457184445082, -0.07761386302348372, -0.001625207364280179, 0.07939750618082786, -0.47503712896690353, -0.14128405686345724, -0.26553892678987356, -0.2606057121184795, 0.19971103611266217, -0.10188739822663861, 0.5107372813363649, 0.7918645664090191, -0.5599348262053432, 0.8499973445499371, 0.9201670593037914, 0.45779668588861044, 0.8418070448174415, 0.44467520408050865, 0.5228937975459855, 0.6294429408821396, 0.0036201006058076413, 0.7420107892060184, 0.6883020424224366, -0.17959999409593919, 0.16555771454043433, 0.8002769303857176, 0.42047812310219235, 0.3854538084500949, -0.38821528928321225, 0.2554175940395238, -0.8477111290860377, 0.5826185657087846, 0.09726314225754984, 0.10580639387479618, -0.42372343721803163, 0.5249930571801145, 0.008322640560141537, -0.5045282753756546, -0.8223007622354013, 0.4215619584067567, 0.7874373009131292, -0.8204279147850972, 0.047561274511522145, -0.7630550143774313, 0.4116899206504354, -0.9283610865876204, 0.5324692320224393, -0.5673456408869624, 0.13916832830970582, -0.7569658402648614, 0.9831340699707649, 0.013557362562483855, -0.5243765788909256, -0.9527693530303321, -0.9854379762998153, -0.6466745864822636, 0.4889634488536967, -0.6197307543283412, 0.16323781056992015, 0.32506880706069086, -0.19561198124814272, 0.6550528240491404, -0.43671298474352294, -0.8765461383485651, -0.8628653146531107, 0.07892811599511029], [0.9308040237655313, 0.7653968449885389, -0.19294724800256535, -0.26274636467167056, -0.5701199108441928, -0.9569668360378014, 0.4140925798543884, 0.0, -0.021388580883215935, 0.7335078603181067, 0.3022092367443425, 0.4322372758316184, -0.7938028129918961, -0.9551917746578369, 0.056161405922753316, 0.7480840115486613, 0.06973700169845332, 0.29782561359139437, -0.570260163051101, 0.6791880002129502, 0.03290502388246952, -0.6441338411398407, 0.10166245822672937, -0.15562566645408737, 0.36090639772477684, 0.27011057955337425, -0.7906612530803201, 0.011101340427145834, 0.5603271081620058, 0.716155240705459, 0.35854408138310356, 0.09546193487535604, -0.30831427391166977, -0.7207191505584061, -0.029600681287812014, 0.565405966680181, 0.029711333785742422, -0.4983308252936931, 0.5493864856806696, 0.6260484982146344, -0.48126707700655125, -0.4304598747837143, 0.0048583633054313236, -0.052029683775446145, 0.8429638109249569, 0.2923468737269648, -0.19475091412994994, 0.8567462908265211, 0.6550231463612008, 1.4876830072196867E-4, -0.40059574671691633, 0.09284726848513114, -0.5546481585205172, -0.5088758696956006, 0.3121712799116978, 0.7705856043156063, -0.4735564523713174, 0.4919087679067957, -0.43487792931413805, 0.3838787720244128, -0.8435930651684045, 0.3021065425386167, 0.5701638191979719, -0.4916905404872274, -0.07926911930344538, 0.6426283777656883, 0.9466892830627618, 0.404074099262169, 0.030357877007179734, 0.27133727066558433, 0.3873659271907517, -0.6423522939691337, 0.01294072418524106, 0.644385702799775, -0.5390899765189483, -0.5341469984849108, -0.7362519465226414, -0.6288998025681831, -0.267839394645472, -0.07302893977509517, -0.050515168219851914, -0.9793733746577913, -0.4005248311399774, 0.7105598468506518, 0.4891949958602635, -0.03490995758490434, 0.6741897901493059, -0.5552871955683472, 0.6653567148359278, -0.8140084145366153, -0.23334604804954773, -0.8357552340791299, -0.5030022420281304, 0.971572441168046, 0.4563963367025623, 0.7766632405819762, 0.3579911189612601, -0.5193656542011493, -0.4136523849009386, -0.4940730220448115, -0.4315496321766499, -0.7366315430185768, 0.09170907316147026, -0.6479826009720158, 0.5426459101901178, -0.8267942482920971, 0.7425971140818799, 0.6385680072690387, 0.7012876626911031, -0.953460169040002, 0.48849493502937724, 0.01799608372685957, 0.6911483429707437, 0.2968485190999921, 0.1653700432934715, 0.4307663657778631, -0.28590816430223764, 0.8156051941220932, -0.5033816040428032, -0.3905640760932867, 0.8736726968291348, -0.895586639942191, 0.8204534590538697, 0.03301166455503157, -0.4534346358011587, -0.28932618456117054, -0.5771849904587325, -0.22657127692992884, -0.9760010388292673, -0.23182836091688452, 0.4575701510792818, 0.7548769545650533, 0.5166504487982926, -0.2749795221799767, 0.6402247223821123, -0.1823382624393366, -0.3187150259140663, -0.023013721198846815, -0.5819111336868967, 0.6693198205959503, 0.7006011480095209, -0.16083954773980813, 0.2375448166841332, 0.5460506172861832, -0.7052412205250058, -0.8875230534390155, 0.6188398198451643, -0.9646124162222376, 0.9606846933609587, 0.7631522528423857, 0.7523343402057809, -0.21687333386928676, 0.495286715637421, -0.7932438081817348, 0.648726982020823, 0.8727125129743203, 0.716847857791876, -0.843903331693407, -0.17796992014213942, -0.6787252938210551, 0.17552550526308486, -0.045498166732484524, 0.5657053389607738, 0.41943129065080287, 0.7574339523038194, 0.911365376626798, 0.0660033753051017, -0.9511884891771383, -0.9995809410315766, -0.5063658090443381, 0.9808671710375048, -0.9672122834094432, 0.9593575626558357, 0.7351892824059825, 0.7513388112442478, 0.35860545384619646, -0.32046822741600556, -0.3501138900895564, 0.7029182401147214, -0.7955950504000711, 0.6045264850928671, -0.8305361156926911, 0.8932336810009378, -0.6999311062148925, 0.6291428541810793, -0.27897110879906495, -0.13887201949879002, -0.2957890099958824, -0.2539570027876137, 0.2842031355615431, 0.9529324646681645, -0.06608672016058259, -0.41370581558569297, -0.015471379873511548, -0.003551295906616403, -0.15772892120366966, 0.08890089653494493, 0.7802955919251215, -0.46460740360760133, 0.568572632906807], [0.11208871670736631, 0.6288998949473183, -0.394421341088697, 0.3005183111745988, 0.42379368147858076, 0.8833915460449926, -0.9867459373735881, 0.04173566285993413, 0.0, -0.24137465414239534, 0.40112532960791536, -0.032630924997949506, 0.017928320104942053, 0.8863007565394505, 0.09705042173630551, -0.9302044809506946, -0.8589433923003278, 0.873527692157452, -0.6498819693740887, -0.6282196800214082, 0.8422752930190383, 0.4899620143846175, -0.8437376168557862, -0.17768342575227947, 0.09490368984749686, -0.06536870186739319, 0.03428145875840549, 0.7165311713636158, 0.5913950627529383, 0.3403245134491484, -0.6554511946512889, 0.29888361235096905, -0.8934926378140107, -0.8175901749232206, -0.793954965120812, 0.2990114015774692, 0.24316126001628602, 0.40146407074519486, 0.31301601219559383, 0.8942182495674387, -0.48096036872807457, 0.0692329685468831, 0.22611816556508124, 0.15930601196963434, 0.6724705415046097, -0.1712212983756778, 0.1779541510316487, 0.16791389674213608, -0.31711891806431614, -0.6581719247882536, -0.8243232558097422, 0.634804826546489, 0.10900471984122939, 0.4331754793625868, 0.3513868510645235, 0.3884394325904814, -0.7060458169764483, -0.39863449419083086, -0.48522761666490033, -0.42886161030401904, -0.38077418433809274, -0.020198430694291503, -0.9758557274422575, 0.4944257584745293, -0.04582376596023141, -0.9990861523423096, 0.4767418150652414, 0.13406212975057463, 0.024765223277978032, 0.6318983401542706, 0.08458828225516024, 0.023416834908914108, 0.35978130694972976, 0.3570009353742214, -0.319174982902495, -0.5753506252914915, 0.6799205369663541, 0.09813604741936732, 0.22798643563171406, -0.5736511313657782, -0.20734086395069684, -0.7487546095989057, -0.5916489578963677, -0.7419453185048774, -0.7017591268189509, -0.483412386773161, -0.276621610264151, 0.7304187543163818, 0.4473648236120329, -0.04918897669410782, -0.3893316069010928, 0.532943636305192, 0.9265860552619547, -0.4967131269514211, -0.34137722661376246, 0.3221258388961181, 0.5579204214565845, 0.16311615969634952, -0.7963090471084344, -0.2557439454339523, 0.328487441467022, -0.885616205822648, -0.3065090009247593, 0.15866952538096868, -0.38620502131080303, -0.7418116316926562, 0.38821726579751203, 0.7870433781153214, 0.9970823168832315, 0.045743254109563036, 0.43142610717261043, 0.49967862504178107, -0.5061792875014612, -0.6064541440059743, 0.05599799758483304, 0.20646575092583852, -0.23437287155019004, 0.2072394871747114, -0.7529238039099919, 0.18497518618167685, 0.18805245371555945, 0.8138549088023406, -0.940281816813505, 0.5314864810749931, 0.5804873561710582, -0.6468122566309251, 0.8421009095965675, 0.9259887738422727, 0.6254581754749124, -0.44183101594377416, 0.819903818730793, 0.061940792276168555, 0.23571535266967314, -0.38976488735152737, -0.8599128962862994, -0.2574148929465656, 0.8033637281090398, 0.15582946363235228, -0.3845040230893959, -0.4857537923031954, 0.27141413346826226, -0.7608696159189772, -0.4021436071416471, 0.7557630058963536, 0.0527590896069432, 0.8333648987906475, 0.40491077868556347, 0.8212047418650945, 0.8119703423251861, 0.7214420705505702, -0.21393890632679202, -0.3881984912248251, 0.7925703451477988, -0.7652410404251628, -0.8864160753479928, -0.535867349116824, 0.21182737068663027, 0.04575164313403324, 0.5030098484724674, -0.519861192489268, 0.26231916341167016, -0.40954108049710936, -0.23692950654399825, -0.7170292181227118, -0.4394956542150632, 0.7227061384649043, -0.22169468087871635, 0.8847316685733291, 0.36728090119409074, 0.039466206739622534, -0.7367203002868774, 0.34242233861616267, 0.1742979227080741, -0.5069673908073715, -0.27136914693767444, -0.9175520470837486, 0.044015006144038527, 0.9967033395931759, 0.5376363328886504, -0.9162904811786119, 0.13607779502052297, 0.7307582555334391, -0.7277879569317787, 0.674945252385986, 0.9212388343627158, -0.3395439599401002, 0.6855895108423917, -0.5564656089254894, 0.9207742467088911, -0.8309324378003387, 0.4916822666945764, 0.802617037489463, -0.4163554964728762, 0.17274305902052922, 0.1382496629572838, 0.974387224365751, -0.5628982668726432, 0.9869021180909445, -0.43066868199588004, 0.03701772513337942], [-0.27001257927709865, 0.2694584451086559, -0.08107560879293962, -0.5768590375974196, -0.9917062766378479, -0.9807577237167489, -0.016581321061584386, 0.9887993686367766, -0.8674643892479619, 0.0, 0.9972130419473086, -0.9648201162044556, -0.8188865184090148, -0.5266111924958887, -0.6637668373478562, -0.011075366193137759, -0.7072830073494427, -0.30616695900067725, 0.17204984389099565, 0.588949053836898, -0.3935688247617384, -0.43454734188730404, -0.5059518043673956, -0.5781930719466992, -0.586574766706933, 0.5639912887745653, 0.3022713886955213, -0.3505538165391415, -0.4943800910608698, 0.6854785359460049, 0.8526760475975967, -0.11262935345743541, 0.038884348134424096, 0.17808808702216528, -0.13098682070800893, 0.5543777898787505, -0.7946279672827414, 0.6534937394977327, -0.012246410584581202, 0.08832523600856401, -0.09670728073712587, 0.8908087712158259, -0.7848621323657778, -0.5305760034779345, 0.2254095100073057, 0.0018269816096860847, -0.12234700001977084, -0.6439876141485021, -0.9673807916381147, -0.3544016170798452, -0.3342483572525283, -0.7188746402611477, -0.843898384600458, 0.5865986225123443, -0.5544681286255317, 0.3882363864048879, 0.18059160225705795, 0.8091007117741398, -0.33671908055471755, -0.7694639865501478, 0.939074558256485, -0.08006930247021393, -0.09884773030598915, 0.5481542946720972, 0.23655410913183572, 0.030660375677674878, 0.8051589613737993, -0.2451814809098518, 0.17433512050997702, -0.9973398635997548, -0.2620222626393478, -0.3598234739566337, -0.9856153538919683, 0.08499562899109403, 0.015527009883682386, 0.8334040410796502, -0.14107853289100647, -0.5499418796364948, 0.6796996278398113, -0.3288041327380433, -0.9797916809210412, 0.9335031635825151, -0.6861071232992728, 0.9135356925932145, 0.9287913091773925, 0.9123973104113965, -0.784151389169931, -0.7153003470866377, 0.035382625990253214, -0.1764607972319001, -0.6185802389386132, 0.8587375562400887, -0.937012735337337, -0.27951333319830995, 0.6117192299612639, 0.6187825387303245, 0.6462868430205368, -0.4819575477383118, -0.05416256858968027, -0.2286902400696289, 0.7361547013691541, 0.3984105591019764, 0.9731824314352377, -0.9006709315486638, 0.6832250759660545, -0.026480267733489438, 0.6106035815633464, -0.7543213192564489, -0.5091102881733947, -0.7704589135797337, -0.4356056809420694, 0.9923790778633226, -0.8880055706890111, 0.8792036634906282, 0.6312218178299196, 0.9660461986082749, 0.6731823071722092, -0.07396680334127015, -0.08958382282730826, -0.9590840288257636, -0.003527062203851905, -0.5818996364055706, 0.8244784176278943, -0.7874237542151139, 0.24187595405616902, -0.2911221050734678, 0.6314153764309223, 0.6841506590502835, 0.4128398082711555, 0.47719612278582413, 0.416545606303488, 0.9883017407065453, -0.6703650027320611, -0.18810441953900114, -0.2560939701043339, 0.7639776240741576, -0.8991198940595024, -0.8455223888729184, -0.38332064732306836, -0.22788799105170776, 0.3319213327232329, -0.3039332083826709, 0.7158668799865464, 0.4939066931710132, 0.6174956248842132, 0.668729036662931, -0.1554985410871883, -0.7179844679141143, -0.07702744993511801, 0.8391834234039199, 0.3490484532190261, -0.036840712701733835, 0.46000224896210384, -0.7681289446392972, -0.0318797631907588, -0.05150440311971538, -0.3598484898301171, 0.34299171246020665, 0.29936047676655386, 0.9446483479560777, -0.7866961040833, -0.2702076281451449, -0.8095086795180106, 0.7463663049903355, 0.7483321467838855, -0.6108909758411663, -0.4158237955980284, 0.08077588713844919, -0.9406551981997608, 0.7058423989608904, -0.7138617993494705, 0.7899525716295099, 0.13444932862740866, 0.08395737514441404, 0.7416180224208988, -0.008640706959599287, 0.7602184762300603, 0.8229049987597863, -0.17864121129661492, 0.29814035111335135, 0.3426472175736712, -0.6280097136191933, 0.0012095585085991623, -0.05484673472072599, 0.9750377639777019, 0.10593069978121505, 0.19683273261246148, 0.9341597529561652, 0.8769458040792155, 0.5181164297132956, 0.9679475200051157, 0.017719157448578216, -0.9418020371101294, -0.9167134847651526, -0.2886993497394048, 0.30815605962812853, -0.0252351296857789, 0.6421886711242157, 0.5030479468421245, 0.6018079419178786], [0.4639191166353531, -0.11822788658341454, 0.3875350086828102, 0.08616221595499085, 0.020931054589484965, -0.10061569256216418, -0.5722820004167153, -0.9965520143260123, -0.25636232004516524, 0.3714926034106609, 0.0, -0.017845201997980675, 0.5075815881442836, -0.8636124549967485, -0.33970466614248296, -0.28868740466718856, -0.3742992557296838, 0.3391462561917691, -0.6554874094473815, -0.05932332726520029, 0.2391750542596327, -0.8164013310688172, 0.10812438293489346, -0.4822968836698378, 0.9660568863309198, 0.9988173144122532, -0.763530543042019, -0.043904068717441014, 0.7730956896555876, -0.8248054392504764, -0.4788776719978953, 0.6297161950543932, 0.9120164850770764, -0.8721503745521164, -0.8963338430882128, 0.6308557184792558, -0.08558875626654205, 0.194874228832993, -0.1473138041806179, -0.11560894257630805, -0.6095392271401443, -0.269316965413009, -0.02771279474342747, -0.09943275146651853, 0.36935543552605044, -0.5442606309260578, 0.692036915363655, 0.1550691085519471, -0.9819157185094112, 0.8854839791521549, 0.5369171982414449, 0.6073741091084466, -0.9025337939363929, 0.30229404803544635, -0.19804089746549236, -0.49669084761622884, 0.09776121531603721, 0.4162420055290941, -0.65597753312576, 0.038526854489707274, -0.9996592008087872, 0.6046706399375026, 0.17854424014254233, -0.01947395028160326, 0.8343600604797905, 0.8681656616549178, -0.4461571032775309, -0.20896261803519844, -0.387040284442586, -0.6038669260741807, 0.1039021465837282, -0.06994211943693784, 0.4528120402173492, 0.6617580329464856, -0.0570834111125782, -0.9489828318940612, -0.9410772177346514, 0.38295022914071586, 0.6064788693744991, -0.7646607078505563, -0.5363824638163459, -0.44490699772536657, 0.5386820259868046, -0.9547734304791089, 0.12036697614916259, -0.2192591839024456, -0.7920942268867008, 0.8327877528357348, 0.3898575254362877, 0.329717395738375, 0.576004266776369, -0.2562073037982988, -0.8243687251747207, 0.5518896439772178, 0.663266642956563, 0.41312238580998173, 0.11698057830665731, 0.16842263042528116, 0.6046566225324654, -0.4898383506084727, 0.7774477943164204, -0.9723596583776, 0.5984779320311093, 0.39515593168017027, -0.6374260474048492, -0.27017920157402386, 0.3645770689718759, 0.3935226155820388, -0.38239562080419676, -0.44524427742845196, 0.08024626539078339, 0.03469868063784509, 0.3015538276799643, 0.49831847199600054, 0.9346790608205471, -0.6974597834024687, 0.5248075843119455, -0.7406878067127616, -0.4956719608118676, 0.3302250410820906, -0.9024381080956474, -0.5062964764355931, -0.6764534688204729, 0.6469016415758451, -0.999728020753055, -0.5826003935891746, 0.28862903025639675, -0.8806854965406656, 0.8277129461854809, -0.08523488059993656, 0.6166067148772856, -0.39343936195768636, 0.754317641988143, -0.7118166739273317, 0.710164941832778, -0.8848715643235194, -0.14531836910596962, 0.29681900394280447, -0.10013717750142392, -0.2557068483922629, 0.255457682869332, -0.583027191656766, 0.8593961127210286, 0.22294574121947863, 0.207660057479242, -0.22117162063427465, 0.3757192190623746, 0.7399540074916253, -0.9387468322797645, -0.6925258546024964, 0.585668336982418, 0.8264487331819617, 0.2908532570521063, 0.5701897833027552, 0.7905830857333185, 0.8127194362471735, -0.5658422705540116, 0.8394145431164375, -0.992561716503354, -0.22251272614153428, -0.055128304143815976, -0.09535098002106768, 0.7455846778930675, -0.7335202774638603, -0.24952035702420772, 0.6535217944246388, 0.7947105189627204, 0.6351750083209857, 0.6252875969891769, -0.3015610656180132, 0.10560565307827585, -0.43604805039028083, 0.6200461811196813, 0.4018363764003974, -0.8447680867452831, -0.7322149954094501, 0.540744682629622, 0.3062797006251474, -0.8555482779238528, -0.6547093975207829, -0.5208212453654895, -0.27076862082440867, -0.8012905415220317, 0.2262381342165769, 0.25936468591225137, 0.7896244585966459, -0.673206551613099, 0.9170717363899805, -0.4697010071679719, 0.1489186264123623, -0.42457270224968746, 0.43658156491193756, -0.16926521723550247, 0.6547227148800017, 0.4246011385862771, 0.6161778177070012, -0.5653807110960267, 0.5500523021172095, 0.05330075931524414, 0.4757634699468465], [0.3243951048739786, 0.6811444836030698, -0.29871095495295896, -0.6042475372694138, -0.7319292906942791, 0.9303931434746193, 0.9459758952399604, -0.06548636189874513, 0.949060162796602, -0.2192377058031456, 0.45964670040184585, 0.0, 0.12004221613146715, 0.9260054155439947, -0.6562420493038779, 0.2672949696690823, -0.49534171929934123, 0.7509008564913007, 0.8399506057168187, -0.8596401118145063, 0.16678675721509784, 0.49501053720526444, -0.22159627573315888, 0.27198461904231985, -0.18020926192419173, 0.6047153426348115, 0.20963325115394982, -0.33735267702881466, 0.8482994139738085, 0.7721346683871209, 0.6839019761514384, -0.16372254945658127, -0.7251156131794172, 0.5754073166238127, 0.5082002738166944, -0.0047002143883414504, -0.017673307354682644, -0.14742836363947998, -0.7714243338750066, 0.9814723845381172, -0.12066452428417529, -0.6569697877313523, 0.4288221620061736, 0.21591881782321498, 0.9913330912254052, 0.7131959207577949, 0.19130709062599083, 0.8993168256155513, -0.9279069850536161, -0.325983613850664, -0.6328716556254266, -0.16728309434332655, -0.9750962289702809, -0.9530080305901154, 0.26491872986775133, -0.18258926720168778, -0.5788453880040452, 0.46555269470126537, -0.08797477673623466, 0.21289230511575474, -0.060073839243347305, 0.9951034957128493, 0.489818707688892, -0.6377274668183381, 0.9307522649618563, -0.5858717769127144, 0.20291974104436883, 0.8851283577209292, 0.5109010257943838, 0.45715074861458715, -0.5597693087598736, 0.24993525029071773, -0.2388009646558662, -0.034638062511265444, 0.5621985653833192, -0.7036892467875842, 0.8206479746642321, 0.8359385245816324, -0.17189776117024236, 0.37899039231564724, 0.24950729840542407, -0.7763417605380556, -0.9602324510101454, -0.7262841490616978, -0.20851069001259792, 0.7868999345798675, -0.031329708582203075, 0.33722118845642424, 0.10901440401154949, -0.7801017762071616, -0.794129678097899, 0.6632972056243873, -0.9171550617376021, 0.09229303459094496, 0.8586778586072219, -0.7276370541430832, 0.683361524339507, -0.8348339716618722, 0.6037245462648091, -0.7489042004271467, -0.5019224295065441, -0.7869154009413419, 0.8650244041278317, 0.6411720005664263, 0.5431023691970576, -0.3074462358588128, -0.6917250324852111, -0.6462207125496797, -0.21132223086031132, -0.3898173048826141, -0.24276694832548396, 0.07026361315878304, -0.443425593908519, 0.45090462761434, 0.8644907012276488, 0.39829797357216057, 0.728570388570265, 0.03588456387777206, 0.8287797604912328, -0.3216885249500332, 0.44329794624479124, -0.11014130686823265, -0.08516602158833253, -0.6178037513359267, -0.7683547199982368, 0.5745736507620116, -0.22180469073776088, -0.6906009816186462, -0.8549287558385399, 0.8093772428691319, -0.3796564050812843, 0.2278335471155304, -0.9791875598918252, -0.00768686353733794, 0.4725141477639032, 0.8547799484719527, -0.7391522361686444, 0.40937383641577685, -0.005120670777203573, -0.5842301700655501, -0.18009319578552319, 0.18523092378483086, 0.30061975805367447, 0.5390040903332942, -0.46658829681637437, 0.8059056418712647, 0.7433669332487542, 0.15143553088534611, 0.0563275995386332, -0.9272781768499014, 0.7247270958508938, 0.2585344145951014, -0.5488955022167377, -0.9234622438861533, -0.12876262810811534, -0.19779935493441303, -0.867677826063153, -0.3804050135348205, 0.594115267762992, -0.43388757047122084, 0.7277700696332368, -0.9799560242167236, 0.7822349196203844, 0.6327565064128629, 0.19089954964874734, -0.30998753827755277, -0.532195471906536, 0.18795422271338103, 0.04563774671707099, -0.5865788366838498, -0.5261912344578752, -0.3725745121425541, 0.34909649730270265, -0.8182227745207697, 0.7257061858121814, -0.16279395770943217, -0.21487574520687414, 0.7532323620729338, 0.560445631304501, 0.740960762159592, -0.6894410913980393, -0.6012705760994992, 0.030764780005339, -0.7845278580180344, 0.26867272989463786, -0.2804161110906531, 0.5257396996443451, -0.8537429707355171, 0.07780077321096757, -0.655561499885418, 0.011221806850925553, 0.8481733228048918, -0.24126554202129902, 0.8394627837556596, -0.4658585834069575, -0.7524040511921044, -0.7168506699100701, 0.9341095635861658, 0.7867373736586669, -0.9267707503063933], [0.15195339313492173, 0.8933763954137572, -0.09802781241998426, -0.6896402849437162, 0.6988291529333119, -0.4269560000661632, 0.408614834109688, 0.0729522229809505, -0.2942914680962678, 0.8444273139617167, -0.49977184468831015, 0.10312005999738205, 0.0, -0.7225176383775653, -0.2894167438920747, 0.7836143701979068, 0.426542319501803, -0.4418376881682202, 0.3816864451844013, -0.16058415343768573, 0.23953475525372658, -0.455885132158961, -0.3320190701169443, 0.4672587527917207, 0.22616958362020068, -0.910425267339593, 0.5578816962046087, 0.08579728688748789, -0.6089284198033049, 0.43709944120461053, 0.8152635475097132, 0.5111334316772569, 0.8376095937709536, -0.22851016931433654, 0.8879033541634713, 0.8977405449464746, -0.44531204728602347, 0.9646757720490946, 0.22173130100181404, 0.5380047121052878, 0.38106364710812834, 0.6187245734366424, 0.4323195920766447, 0.2845837369855919, 0.3061863103650049, -0.9643812874239428, 0.5899941400426216, -0.6324404623464903, -0.6677618080983199, 0.1808124562112876, -0.9642384380717157, 0.6624806850851361, -0.9119826565950215, -0.6956720647126435, -0.8719428945656245, -0.8438257237213127, -0.6615420838564925, 0.88856200776398, -0.5881335700198282, -0.8997852967897431, 0.323431881330011, -0.30755396009371694, 0.13910675879727363, 0.30608879925837074, -0.536854221627393, -0.45794928118892697, 0.29293415172387904, -0.5396763786294299, -0.09227812683422654, -0.2929916353385076, -0.877329731518095, 0.24248022111262912, -0.6283009127555659, 0.1796266372347337, 0.8422491996081787, 0.7938836479926461, 0.08138005502004964, -0.02875497299323948, -0.9065718468021384, 0.5133552186064487, -0.9765580010863761, -0.9383491581510335, -0.023150547652728504, 0.9396951875243356, -0.2823465489265462, -0.9352076043630815, -0.8894983449583385, -0.5073156088374446, 0.30497463944469927, 0.7187373254127427, 0.08051472728635134, -0.07866715442915218, -0.8907178994035292, -0.5370501178865137, -0.28984092180747956, -0.7822974088416974, 0.05051039655744893, 0.9456945300279078, -0.21547581186710518, -0.05139244301375956, -0.9150211098310572, 0.23077560064553992, 0.6005430023681297, 0.10672460121510907, -0.7034973152114841, 0.9613152585069178, 0.02900175851784459, -0.7340566008695948, 0.7032756471614761, 0.546796042736301, 0.8959732702882708, 0.7576552850876175, -0.42811242586802156, -0.9051058491624311, -0.9927180087439342, -0.3467858722325623, -0.5955008890075209, 0.23559508620311798, 0.5571320321738737, 0.3359758660388077, -0.7318063441686087, 0.5281161373842265, -0.029944621422359763, -0.902047213274112, -0.9527670188850117, 0.9226292410596704, 0.9876118476887894, -0.6411855113942102, -0.3512181532319387, -0.2597842568554769, -0.5579407263715799, 0.5825939175001229, 0.8228608269919424, -0.8548247867680552, -0.08954379728316608, -0.9078745739191998, -0.5191072340496381, -0.229336351550945, 0.5271992577764752, 0.7827332656863695, 0.9718449515310674, -0.3896822021800619, 0.22879285795244586, 0.6494157871344748, -0.03868325109956472, -0.14527367300766825, 0.497338128699472, 0.928631507457677, -0.8599919786008019, -0.4732894683647273, -0.16373155350232937, -0.9579137204833519, -0.21082107218188284, 0.41948046567941155, 0.8604284399306457, -0.8785999138357377, 0.1246750855437122, 0.06275878551301473, 0.5729452667903772, -0.6726149732548328, 0.6618255224530158, 0.09077115710000139, 0.007059945884160923, -0.8890290735062283, 0.2063644077961455, 0.1725307438463537, -0.7106122664094019, 0.8757303911767569, -0.9336232899168828, 0.1905752771564424, 0.5641224010301977, 0.5415908667123612, -0.2969554280319815, -0.4197549728091674, -0.751970893996865, 0.8733371082216976, 0.920797037001007, 0.028547683218767217, -0.3179786239419342, -0.8633694590390038, -0.9194025986971106, -0.6521653726826766, -0.9843575155607911, -0.524253812538126, -0.537112384547171, -0.3350579436699834, 0.2324906274211982, -0.9086497682882595, -0.3059142234689478, 0.17156590647735137, 0.7084435482093698, -0.6680013025800104, -0.43796041767782445, 0.824034082194919, 0.1151521507289992, 0.09442514617590114, 0.401787716783504, 0.6932141477023788, 0.8057614235664994, 0.040313309071331904], [0.8311456780475013, 0.7706094135314934, 0.0919260276257341, -0.09600411990561897, 0.6921788955711563, -0.9086382836332616, -0.33628044866034856, 0.4200833088462188, 0.3952351025575802, -0.17162453370609976, -0.3721816971760936, -0.3883586093527598, 0.47885084065388694, 0.0, 0.46912884499330687, 0.11161014015462034, -0.38686826278376607, -0.5445166921379139, -0.4785674933484445, -0.8614248703741434, 0.20163155444991587, -0.14931218212819708, 0.22850382280713366, -0.11023707633746205, 0.6187749087182901, 0.359627343871854, 0.3438842577085406, -0.4059592484208068, -0.8022294047666254, -0.06244345290128406, -0.5559989133341487, -0.8703033454038906, -0.8288240250823256, 0.8443061707237525, -0.5101541271021104, -0.4353739242192385, 0.6194371852416101, -0.12853869517451333, -0.7459625543161532, -0.41279755752467273, -0.5874749550809295, 0.8467662667657467, -0.482061629852401, -0.944135410809698, 0.035720211646318445, -0.41510466955644687, -0.25024782126633527, 0.3302806121212618, 0.09479465955398814, 0.32348759955178985, 0.7158511441674558, -0.8623876317593582, -0.7184405922972814, 0.23570648490353063, 0.9340984310977447, -0.21813003376155282, 0.2942008165778791, -0.0850351274732517, 0.06557974222316343, 0.100062148225464, 0.9326456513239312, -0.6164550768759891, -0.1638564709729169, -0.510788002466321, 0.9908012997322033, 0.6708768978485629, -0.6580184932499162, 0.1372330876155523, 0.5003987087793138, 0.8350707064241465, -0.5735029776690563, 0.5134507963494759, 0.6929412032159366, -0.9647521797602518, 0.486265114538575, 0.5639297889721155, 0.5771494269349715, 0.9700085008331047, 0.754469079342581, 0.24360730392820606, -0.27369864965392976, 0.7169368266763974, -0.33563001510123835, -0.1468573931313999, -0.7069121112437649, 0.06450577868750651, 0.10124237013076698, 0.8907782648959917, 0.14535743899768216, -0.501660586451681, 0.8709167087932099, 0.2634814683273561, -0.20056378046903767, 0.9887246433506856, -0.9973193538446035, -0.7726954045383101, 0.217151381321407, -0.889528853891187, -0.9566585188738301, -0.7451157799085342, 0.7244073902803587, -0.8856391743665981, 0.6300154310152439, -0.8296555519765918, -0.9766121012991913, -0.4402194488005109, -0.06433618115557183, -0.5286861836081742, 0.879684978131283, -0.11065485487831639, -0.7162222514616923, 0.24847120824159696, -0.8601329974152367, -0.8998089776071914, -0.8482908137607912, -0.430852394652921, -0.17658067323133686, -0.7230845770688499, -0.06482923499691529, 0.8589321766653641, 0.2969235909185497, -0.8969045467411791, -0.26228976902607526, -0.5496120468460262, -0.8840337361670281, -0.24867005471712034, -0.7329930480333644, 0.5265674066510597, -0.42412755758963994, -0.09683956652191039, -0.09019381658698844, 0.4434937159769128, 0.2777544920623254, -0.5538285684405351, 0.6351251788624286, -0.08031427367237431, 0.3688044505642758, -0.3605128095643182, -0.42763819655401214, 0.7946633088551907, -0.37163720686704815, -0.055921104939319566, 0.5043516435084576, -0.1943653436729591, 0.9050786523176981, 0.588753921860351, 0.8597280205160438, -0.17955916518952963, 0.6536000635952763, -0.8784140703829604, 0.14939546185269093, 0.8399882784102495, 0.8794249214393524, -0.17166175435775544, 0.32141875020021926, -0.1144223130574995, -0.1799465324590943, -0.08854906084643765, -0.5385572100265379, 0.13089754057159153, 0.8497665331579345, -0.17427544244816273, 0.7271281213132215, 0.5622817793680825, 0.16804064058870405, 0.6455648532823368, -0.6751776701384113, -0.8734305877128719, 0.2067984377468981, -0.9640730602725658, -0.6783553342844382, -0.7616065250185557, 0.7940549902555032, 0.5070435788705809, 0.4107125266857172, 0.9051848206708308, 0.04536093559880716, 0.970195536524743, 0.19441620142143567, 0.9105360223749432, -0.28494645743335845, -0.012987729737603537, 0.4274519431588246, -0.28939975950576713, -0.5032992762493222, 0.3949865650601416, -0.018531188068894977, -0.3174519261573865, 0.9161586586087305, 0.0920015991530696, -0.8618005291900586, -0.010850113009081008, -0.4386975472755099, 0.042378774208176484, -0.15432323555846472, 0.4500660128291414, -0.5427366218794996, -0.2725573712744094, 0.5436990236727166, 0.37188106062754445], [0.5490064478694132, 0.9128944218037527, -0.7762682598961139, -0.9303992843871876, -0.7196950605311871, -0.5839577711759425, 0.3948051286168126, -0.7778723305961561, -0.08341852395090488, 0.42250181690146604, 0.11072029494063917, 0.9292141298430272, -0.024928998672572256, -0.6261135454701847, 0.0, -0.23314179550613878, -0.23196013185183206, -0.9674428203047276, -0.04423603172492174, -0.16037579612734776, 0.817057090771766, 0.04643494513107971, -0.15621080883218363, 0.4125774100772972, -0.8476208592219379, -0.012801316188374878, 0.23141302372503159, 0.899617310000631, -0.8273315795175538, -0.3308471565820972, 0.33998844439180154, -0.8183511546191602, -0.38739029583982054, -0.574537608250584, 0.2057975231758471, -0.2768022026561068, 0.4302793805783349, 0.9940208907457566, -0.5685969901198196, 0.6454179596887966, 0.38702866011071646, -0.49766231718963017, -0.45945735699171997, 0.3752919143509954, 0.48667238994352036, 0.3249402425146761, 0.8935422652830127, 0.6244575017581158, -0.09608541730027498, -0.8021707270622296, -0.4672228709029569, -0.14634223991922624, -0.01288250616958031, 0.0862819424983321, -0.4797284069664307, 0.6668546927524712, 0.5054742841513737, -0.3831066631597744, -0.46335936298034075, -0.7003382845501014, -0.6817218996473271, 0.9977054735275055, -0.008214941704004719, -0.8542630461823981, -0.9021678676404883, 0.6366295130346722, 0.555848868827693, 0.48807603598855387, 0.4931007333759383, 0.5864550163170836, 0.2519787758098768, -0.1446609001669279, -0.8058150892324667, -0.36087343587238907, -0.1367333864039597, 0.16431061546365022, -0.5154895588984965, 0.1805452844945996, -0.6064434960413934, 0.6460635853483605, 0.9733445138823957, -0.31495828465525344, 0.35357573508843965, 0.9185091144647664, 0.41840706495352076, 0.48593272770589646, 0.07814329968193867, 0.9719415203592885, 0.28449356019189054, 0.9506753244942392, 0.03291810242198667, -0.3416656883883744, -0.6336876603649404, 0.6602906542371858, 0.9770544995742059, 0.7180339644508431, 0.7817552184793573, -0.25608237644242315, -0.8495292279400259, 0.45051676082414716, 0.42341458740049087, -0.4491183701615742, 0.7861362853260832, -0.40476064529644784, -0.06502153378845255, -0.4079204620307477, -0.2937539589448057, -0.7005672022100127, -0.8969206510694214, 0.6222938890744119, -0.472789612530071, -0.8494412882801112, 0.15384107528099955, -0.8161153324316976, 0.6998975735872046, 0.18717764313020746, -0.9757809523294083, -0.9538859606282322, 0.015813137820596568, 0.7023782623859591, 0.9695075351629154, 0.9824695460970692, 0.7147918763299346, -0.653642584772947, 0.21620737237467202, -0.5834270294522357, -0.8634528862341408, 0.6893128119749432, -0.868327879823062, -0.7842118712167405, 0.5009783985842169, 0.4260980881447185, 0.45928662806277143, -0.10856959333665461, -0.34642686419429936, -0.8389694028659895, -0.3588174090315044, -0.3478975656288872, 0.37327154695257314, -0.6434331187607258, -0.22094008953561817, 0.2049166524933146, -0.7392679687131034, 0.8275013736367107, 0.02586849174649619, -0.6577392760813776, 0.17006184642303546, -0.22164858429253376, 0.5180059254984601, -0.6052160311529822, -0.8964887578154432, -0.4792188256709382, 0.35730226452478386, 0.9124880400753153, 0.37885965148417977, -0.4125416037379681, 0.32500615114137243, 0.5399526803564856, -0.031214141856192645, 0.2930700097840382, -0.22842786588948782, -0.5038601513732759, -0.5128515670192744, 0.9367020334307745, 0.09488730260232336, -0.42749553250233796, -0.26784144379916897, 0.8158749080434762, 0.41266905054057834, 0.16944433941147197, -0.6633121772117472, 0.2905429027786963, -0.3386038361732533, 0.6191057113614535, -0.6261955054603525, 0.04567513484489227, -0.11341850563726963, -0.8916262981813778, 0.45595487673745216, 0.46064807967724497, -0.1888616374365797, 0.37459045585627604, -0.5971433236838906, -0.9164882987566487, -0.30286104394851354, -0.6381595084567786, -0.6747853761983551, -0.5919175373218741, -0.7457342782644945, 0.4300360047649825, 0.5283632419087145, 0.4723676606563587, -0.9850524915766969, 0.972292760504289, 0.6820569790632316, -0.8757957719463794, -0.018172401193695675, 0.807426502778003, 0.24697292580958963, -0.09902126849678372], [0.3824320426108123, 0.30494395744757563, -0.5811147540961881, 0.7443111417386052, 0.8617305660656032, -0.07272715780854222, -0.9166978743055867, -0.9689928549982565, -0.10678462874182326, 0.4579494491297016, 0.524632549861551, 0.9144903957319164, -0.4875440961336266, 0.03588564972854469, -0.6276120905693667, 0.0, 0.3280500804390998, -0.27266382961083147, -0.22484087100295458, 0.3317297039308178, 0.27002989695155355, -0.6796962297141158, 0.9747641113146805, 0.015535549812268012, 0.08148563168190481, 0.07659110171387384, 0.1527725540536533, 0.26378976335058435, 0.3153492089385701, 0.8611671603661619, 0.592789792714354, 0.03943008944536053, -0.636357335553368, -0.7915254139604448, -0.6601554876160021, -0.19820840178798727, 0.623081337052273, -0.43319142608473404, -0.0960477842940024, -0.9346140860226695, -0.8280967950284468, -0.038063163733317085, -0.09595288250997935, -0.019585261947038024, 0.5749100074247409, 0.7599570393345823, -0.2596029384387437, -0.6991738079494769, 0.5198412562954045, 0.7521093233705232, -0.17277773984742817, 0.7550955452258428, -0.32916461809024744, -0.47284063394414044, -0.11203006466806364, -0.8445870486052598, 0.1287969357503873, 0.07775898371767065, 0.5584692431847207, 0.08636261499973319, 0.10608142257890418, -0.07941884959106749, -0.3093799176007266, 0.996090482250646, -0.744583926242868, 0.12058105233892502, 0.527436957993481, 0.059775589022723175, -0.7872654565619206, 0.4462783154802048, 0.8890244256501172, -0.9700042739673165, 0.41684840756816666, -0.7959247381922967, 0.6208280149055363, -0.49269867757175545, -0.09318562829189259, -0.8268745971777169, 0.5063831459494901, 0.1840541720035238, 0.4943277524436904, 0.9501676764769185, 0.7704945929550329, 0.7674060255581685, 0.7015624567975136, -0.30533961886923855, -0.45289104894572985, -0.37827841966991427, 0.4721517505939292, 0.1199196042374493, -0.1645839191241607, 0.5291557397352504, -0.7322061166364737, 0.9971960204776813, 0.7521025999679365, 0.15848489188591008, 0.041671439228453844, -0.08330222678146759, -0.5898707363326563, -0.6410720245057544, -0.7805558329811406, -0.790077694913218, -0.12688240239322068, 0.9624538502581155, -0.27384545266544413, 0.31117245566595675, 0.08644701202442207, -0.306339013155978, -0.12811219691604325, -0.1334418384512721, 0.08415986330128344, -0.4427202565734163, -0.814007160435249, 0.7155531094531864, -0.42511373705028443, 0.8453143106364494, 0.09878200903220025, 0.13741602458543767, -0.41323874251813764, -0.8614354384359368, 0.6154587555596787, 0.9506275762867515, -0.17893862206788658, -0.12852437211194823, 0.6967333131792925, -0.5311615679689738, 0.6753732368860905, 0.46077740387190835, 0.7528279625225696, -0.3378415600616249, 0.4142581402026304, 0.7584133043933681, -0.289050936112792, -0.45149190962978936, 0.49881967791275894, -0.7692689631334377, -0.8108104239861778, -0.1925277591895571, 0.25582218411202917, 0.13196079168462038, -0.8084563585028988, -0.08009330310106155, 0.6696615302040967, -0.44608802459436214, 0.2684263648742282, -0.29727800874176524, 0.897026190048988, -0.3923694519509304, 0.5591295632351323, -0.5407788558893785, 0.5983223801466926, -0.6631400537607013, -0.696553024610068, 0.49094045951641885, 0.2077820667246324, -0.833938625460835, -0.16853681518980035, 0.23603298705371212, -0.7213171877758286, -0.6735550988312184, 0.4862377448656272, -0.032102166406333454, 0.8691608318755859, 0.8501493565413674, -0.6607875593634682, 0.7771809131420098, 0.40744012835676746, -0.7779840279146215, -0.296670512309712, -0.6392820060797422, 0.3152459553540792, -0.7441441453839408, 0.12667705656590167, 0.7748628674448963, 0.23581298161832698, -0.9945975603147983, 0.40593707508428545, 0.00937352509415823, 0.7507785295340386, -0.8099411850664835, 0.7937202018985923, -0.3189420576769184, -0.5439131224577187, 0.9138216912707218, -0.9198696764516332, 0.7893710481838232, -0.08125395479215602, -0.021252093113658388, -0.17300208650083748, -0.3350115803169098, -0.026573730108207405, -0.6297686191705276, 0.18742283501429147, 0.8980314546041217, 0.7235646844583543, 0.7839355008248392, -0.43677030377712933, -0.5920459898286703, -0.9727377519515565, -0.9909294838356653], [0.4818410398666364, -0.46725573613122195, 0.7627486410048152, -0.08711002467295081, 0.8068853933477307, 0.20074966414539563, 0.009336870257721896, 0.2703943803851345, 0.44820241779484493, -0.026692358114642767, -0.6126779942485128, -0.7281570280373721, -0.5601868029476866, 0.2003638209416072, 0.03814853156704978, 0.5797295206753448, 0.0, 0.5791951472948615, -0.002922312761045376, -0.5869845976115564, 0.8304563587591887, -0.7556329380558664, -0.8565849148456814, -0.5228415879009458, -0.8461645637946553, -0.5321305700434682, -0.5251515729119696, -0.9400089420805133, -0.028611103097694324, -0.2966762390417106, 0.059813610090238445, -0.7567427743129438, 0.7868232426179125, 0.4507554272971188, -0.21869096474817917, -0.04077162118960742, -0.3890865130793346, -0.37207189530562035, 0.2748308407042859, 0.4979090856569428, -0.9559779368292651, 0.7387912980928764, -0.0010350009530490922, 0.10844210704502255, 0.6424874297741991, -0.8599095281390754, 0.8086581936664388, -0.009153176383926542, 0.6313257757006818, 0.9781425284412568, 0.8215207560298787, 0.6919391868923583, 0.8076493537239422, -0.5402399866599845, 0.18616490454369683, 0.5687490107485389, 0.1506384091788433, 0.7890779360087623, 0.8168857096496105, 0.5271083607526286, 0.33749130433894203, -0.7581368477021768, 0.6644688599379778, -0.19993538860379534, 0.050097977507514546, -0.0639444439210548, -0.8721564139963087, 0.14090517034162486, -0.7587291800566351, 0.42835209035470667, -0.4119553473489952, 0.5876912388517395, 0.06822153113494767, -0.30574486920640886, -0.8359916308845834, 0.7471946760868522, -0.17994723739242846, 0.06856291320520769, -0.8236029209254179, 0.8538045279369346, -0.5713291949448491, -0.24097579555225246, 0.09575523950954179, 0.4892923580287687, 0.7745482864280075, 0.8502503342535381, 0.0025305225092657757, 0.3080229051225627, -0.1423669963862726, 0.3903306398922912, 0.4950345403812395, -0.5917534985879525, -0.34730814965677337, 0.0981845435648141, -0.5861367069153549, -0.12044463512173675, -0.5512987414030752, -0.6595974199522661, -0.1416791533205426, -0.9421899687144233, 0.8991099262676243, 0.11662881224881949, -0.04149761298692911, 0.6768875843831679, 0.3866459925920984, -0.04664216389658682, -0.057364845722102764, -0.33221151918800107, 0.8284723019945881, -0.04492722257157, -0.44251208337767767, 0.038323843973170346, 0.9544056095250115, -0.8772382513782064, 0.3588045405658966, -0.4253436250936353, -0.2788642691230254, 0.6138775308267086, -0.6727002110071165, -0.9102155836912651, 0.6073070194898393, -0.2546300795398526, 0.49906892188199947, -0.9195053631128416, -0.6973774279922258, -0.7870927064803457, -0.5458316613037466, -0.7505391491517337, 0.34546434667083115, -0.5732509158147086, 0.6497297714459687, -0.7611871069774152, -0.518578193293177, 0.6245830124306961, -0.028045448403987372, -0.24441634955578695, -0.3266091667759956, 0.8848842077422827, 0.9660266244099687, 0.39996279288708303, -0.7880695196530447, -0.05063236449960096, 0.18966421524051547, -0.26824333728313277, 0.3562201785643997, 1.1315299099479148E-5, -0.4347994146067993, 0.019171572582949326, 0.1177074976587762, 0.853617725456222, -0.7979338412616963, -0.4859775111658362, 0.15059771700774638, 0.8913477446279681, -0.9134978836060057, 0.48153769177289196, 0.9513566626427741, -0.8654950173288698, 0.6768789651601712, -0.7179639243570286, 0.4127393826078438, 0.5120305817910829, 0.37563343519521397, -0.9402870218062429, -0.6873223047087915, 0.05973287364365998, -0.6832662332918902, 0.9791863509502257, -0.41065122852222213, 0.266599340093469, 0.10182760860209328, -0.12055314563105624, 0.6869231281965553, -0.38346984026865116, -0.5214556631585199, -0.4625641546006747, 0.12110185107346272, -0.7814513741084046, -0.2627042734379652, 0.554355501755625, 0.16488529716248013, -0.1880421090934392, 0.40922839117221166, -0.8373756368741756, 0.8980178323367722, -0.8524621583596104, -0.9695675439404792, -0.942954941829313, -0.40252694458278504, -0.30455485935433035, -0.40100082906198686, -0.8551559922392795, -0.8234240158428496, 0.271473502561683, 0.8326211363494604, -0.07967727363415156, -0.17060286146695658, -0.30334537841204146, 0.5970711137783733, -0.43062267611421956], [0.8195378525173085, -0.9121058262410948, 0.033905447415207624, -0.1645848485723067, 0.4586426686932952, 0.5902051853483175, -0.4956809769243211, -0.5496275305210414, 0.4431642266473217, -0.11283530448229229, -0.031805695744502316, -0.13777457717360075, -0.7501746952145156, -0.5266756682573928, 0.6517230874577746, 0.39973085385439133, 0.41390258147974057, 0.0, 0.49141339977458576, -0.03981494671497354, -0.8057299352829852, 0.17780318262428296, 0.0842536469418449, -0.29102539323343257, -0.8594718135308947, 0.748269731622407, 0.9634016255067257, 0.12461442861353356, -0.48114576553209054, 0.12738502891906678, -0.8722436064536105, -0.8478688431624952, -0.05637104762770684, -0.45999835385849264, -0.08044894410800252, 0.9165229410766231, 0.5479884641236352, -0.3087135961311014, 0.14802062614945855, -0.4193507734007409, 0.9033309095545097, -0.3443970887476788, 0.12364750213475872, 0.09400994288090447, 0.8895675885837067, -0.5210587019727739, -0.9154262514673168, 0.8003907604526856, 0.9398141264705215, 0.4094404801779328, 0.5523531439730822, -0.7315710011485763, 0.13869846029663635, -0.15907112666360912, 0.3401472074088958, -0.1710419468434914, 0.937711601167428, 0.45899729907221865, -0.21823346890496542, 0.9487765365758412, 0.3490833597693923, 0.5797580727262233, 0.8605497247324461, -0.9230453720711973, 0.7482753301820808, 0.8696491355393208, 0.901118864502461, -0.40747431475884643, 0.07315496329023485, -0.4006405720816313, 0.39998510619223926, -0.9899013476032852, 0.605268830520199, -0.8585353799735802, -0.17232696840355644, -0.9968146981147361, -0.9089166676799634, 0.8793079775831762, -0.7550728014147294, 0.8639604110989307, -0.006027587460271322, 0.29393803973306243, -0.6173536470108969, -0.8125551532388624, -0.060190237472699026, 0.41174563059819524, 0.9016779979112004, -0.13511682902374567, 0.4723931985008263, 0.4765640300866485, -0.026108762493922688, -0.021368421125060433, 0.6109148678725029, 0.43648624838870664, -0.09064747485565827, -0.6372675600667357, 0.5478946816819013, -0.7816224385963595, -0.7392891176545704, 0.2251888357620555, 0.9086529615047654, 0.519605668802914, -0.8336187882818786, -0.8074475232168623, 0.9227949590045363, -0.5322967534309597, -0.8111097586284894, -0.8209145245598279, -0.6268007827759556, -0.10268207544329333, 0.9611966402063397, 0.9366842655881222, -0.002880141448999618, -0.4453711937304259, 0.9905832237619487, 0.19804441822093644, 0.8848402053198234, 0.36634048836260025, 0.7742895635136566, -0.4061524324075698, 0.9704371032660819, 0.7696662050287812, 0.36141305141500624, -0.7071198424587619, -0.685909409624768, 0.16637479950557665, 0.204571568480989, 0.1383302798473014, -0.26940789309331814, 0.5072336355103146, -0.2382415418414756, -0.17119117011644924, 0.46759056247717856, -0.19925750470465875, -0.47548704286202015, -0.23460468642191024, 0.6067374056699593, -0.7975770048397528, 0.8117528275892136, -0.5603049630931678, -0.09883572328059498, -0.5318410175988415, 0.6563745133840015, 0.6551150798418743, 0.3946817257129773, -0.9120175082732007, -0.27661281127594295, -0.8417136234920304, -0.12808333204852484, 0.9837725652980585, -0.9499443654063653, 0.9680652150961306, 0.5257732233161911, -0.20018823533813057, 0.49846957002690884, -0.6422979790180758, 0.8010498169238149, -0.21042952680518212, -0.21800398252464315, -0.6807456054716452, -0.2236945732993907, 0.8974952799478197, -0.2514491243091399, 0.10529318214330474, 0.48931809742475374, -0.9680382900237172, 0.4301436668121221, 0.4303676212172416, 0.2123532192152935, -0.07759875511703118, -0.8491224943374633, -0.4904911911187497, 0.7353169266773578, -0.3075298014825334, 0.07220579495108392, 0.3538695328815187, 0.7876376054275402, 0.73219184375576, 0.854884088908008, 0.6347313201335549, -0.16818051382337873, -0.13515733140606057, -0.5994168246582663, 0.8183927136112483, -0.6260963202358172, 0.6686095673307251, -0.9788215596690106, -0.6655039404109357, 0.26621868393175285, 0.24053147526082252, 0.9261445633661758, -0.09943999702303974, -0.6144229426362295, -0.9410712050621994, -0.5397048536755209, -0.44612335756610166, 0.04663410386287614, -0.07332720163469353, -0.9509672561944325, 0.6003008846550719], [-0.9869521319409786, 0.14358379406177324, -0.23080998130435448, 0.3198065867682751, -0.1903054909122599, -0.0684445973426242, 0.47254099792027326, -0.774137039046259, 0.45256744249482295, 0.44077910417095256, 0.7859777667866537, 0.9283284462504202, -0.13068638449379688, 0.37362540160639557, 0.998240640145099, 0.28359120663131043, 0.26844234118977206, -0.23785541843714553, 0.0, -0.45531828939632457, -0.4312307076494515, -0.9803941493797654, -0.1570774811825384, 0.18188731691599247, 0.22859492875229082, -0.08734275497756028, 0.758865325690337, 0.754500879118708, -0.7557469051874699, 0.977626426050002, 0.2863712530433984, -0.21779761767025807, 0.2504597981930463, -0.8380543055987018, -0.34582423293764886, 0.5494168349098603, -0.704347253275484, 0.24166351069072212, -0.5055730189988918, 0.24836296371454103, -0.08571369801335815, -0.004967880658391932, 0.4628958325892567, 0.08496044918870838, -0.3393384948846394, -0.6393536880593487, 0.0315369261131202, -0.3220858156667743, 0.9592821649307686, 0.16024142732503877, -0.5939514936427714, 0.8532628052480755, -0.6703174993037015, 0.30762227664760444, 0.5808999787129805, -0.7727332043828192, 0.7515176590696169, -0.5790971220695702, 0.24302035912527709, -0.8606733570095002, -0.7458723350175755, 0.9986463974732478, -0.03084245855392509, 0.15964339739469646, -0.8379979253261882, -0.9753519641323583, -0.5124882836050904, 0.6659584959093514, -0.30202473375656846, -0.1953535406432958, -0.33553161438373325, 0.9442280692424063, 0.016808744067235537, 0.12602433496954335, -0.15905603952366376, -0.05018534237415695, 0.9485855314827638, 0.512351331275563, 0.1965820691613105, 0.8094286155067625, 0.9730738271381292, -0.9019873479199236, 0.3236314388260695, 0.07666530900957746, 0.5085493791384803, -0.5362834498387583, 0.9768156191514479, 0.39332858401640514, -0.42190273763957453, 0.2374833141099666, 0.4993216989683704, -0.9047079548433641, -0.47901639142822416, 0.05101615721884123, -0.3640126972942994, -0.5555039157786406, 0.007408535468558686, -0.7464985440639886, -0.14711064016775444, 0.6410053848107164, -0.9805456386871312, 0.29993163814464974, 0.38701574662379956, -0.9909126846046699, -0.0474360604882369, -0.8153630785310464, 0.38649550164758106, 0.3396688495092255, 0.8990570745941515, 0.7599958068490775, 0.023143121015129386, 0.5476140757495045, -0.6226673548942334, 0.771019093550515, -0.7060570802126123, 0.1404764007253203, 0.6117103904015135, -0.5933385169938075, -0.5231726640309171, -0.9352539447223438, 0.9740808125660863, -0.058116204937938454, 0.15117068361711006, -0.7374274634980635, 0.43098583203749063, 0.9973167842162065, -0.2595857302964657, -0.6430157455857575, -0.578746142760304, 0.27686588779326793, -0.2876576380275033, 0.3676426292746866, -0.5446543563550579, -0.9786734296614306, -0.19918244748406178, 0.32661541366449076, -0.4566152035082247, -0.8543002788640621, -0.7492089953635046, 0.5697598727484123, -0.3016332505073911, 0.8676157418857782, 0.8032038265525951, 0.2667718754328061, -0.35119290796621105, -0.5021817085112341, -0.05710694946516104, 0.10631728099863946, 0.7163863935942516, -0.4195290286566389, 0.3588259793131703, -0.325223905597662, -0.20198709360010225, -0.5930607036266904, 0.9308194708799062, -0.1436801494083182, 0.6629811960477408, 0.9752028032615183, -0.6141857016656451, 0.8657182068659655, -0.5219582867719923, 0.9505932208451491, 0.9182160738082135, -0.20573158375155765, 0.7330972533022238, 0.11984809728717316, 0.6776261480417856, -0.24905876673221394, 0.5149622398001621, -0.0997907411727188, -0.5728022103499202, 0.9973394169990555, 0.9278402491911542, -0.6972317741323903, 0.7427546754899925, -0.20851312425883717, 0.935657551578597, -0.7087196122195669, -0.18632195922724648, -0.5381388628205994, 0.19279648355945223, 0.45114605777860195, -0.027630731112033846, -0.33069527853939484, -0.4390388293593419, 0.07293397768055776, 0.9094895118933557, -0.08368698300641775, -0.4513129508587168, -0.03704214265544037, 0.47901208933815, -0.9150356231055665, -0.5741813555357029, -0.4918023420982689, 0.13546328823214338, -0.9600877256506779, 0.3715636906126587, 0.6791731241629237, -0.470498258510025, 0.29808026279540023], [0.910231107097784, 0.9186657361495243, -0.7362024081363432, -0.5209902056628692, 0.27745587249303494, 0.825900616762973, -0.9077020646543128, 0.46630952706285633, 0.0670680733318696, 0.8343605724883876, -0.04684525897506009, 0.5854518655222753, 0.22581154026868266, 0.6924829020366652, 0.9918386666258048, 0.8764944515683872, -0.6759822353278484, -0.9464057787740385, 0.5813667984906068, 0.0, -0.5116583927616529, 0.3121472876099922, -0.23721547146207822, 0.34323835032450445, 0.9297973263320769, -0.3231323311389447, -0.7492543210031704, 0.19025645127392843, 0.5913512680123392, 0.1228996100652755, -0.9081563188746054, 0.49816628571086596, -0.3116206992706416, 0.8036358496968536, 0.04544421283249078, -0.18312524802457908, -0.8749539207138399, -0.7282978668284099, 0.6742208972993313, -0.7925375371061196, -0.6910450804746957, 0.8929734282532862, 0.39003190933710363, -0.8853619946688505, 0.9272514028809369, 0.8136105625418357, 0.9740874854361863, -0.8467649705976175, 0.9062364712259139, 0.18283459392199375, 0.013731831921308668, 0.5503713091537954, 0.008548797359976934, -0.5188481642968799, 0.18876273497277496, 0.5934359167520644, 0.4959471098827408, 0.7571336226711765, -0.7807733581099501, 0.48816056580228917, 0.08511671941284593, -0.8669774292656796, 0.14741179538657234, 0.15989834251937696, 0.8995624248415823, 0.3843794948736101, -0.5334737732440111, -0.11309950777867495, 0.9561375995798767, -0.19674756174943497, -0.9799968170194346, -0.11251215205453158, 0.42974072194457236, 0.03624472891873065, 0.20989069442818176, 0.5075073786357711, 0.36516984551091825, 0.032280696759020344, 0.3712160634296853, 0.23940671043660355, -0.4536395866416052, 0.31941857286284425, 0.3769288348271722, -0.662567663595439, -0.26178994597866123, 0.20370183360044058, 0.38615279220928156, 0.9351952663183452, -0.5110963904637957, -0.4400177041701403, -0.14579276204825997, 0.5333920776937955, -0.788688997299779, 0.7856208473657935, -0.3797110835137889, 0.361446955810814, -0.36010718526939245, 0.2852051205828079, 0.14106365726476433, -0.513837999675967, -0.22511827972602783, -0.8175831215828107, -0.9905400553437427, -0.3135530905001711, -0.16789379003961447, -0.24964365918480547, 0.6401488171736855, -0.2937559477503382, 0.3361507821990246, 0.6144268655586287, 0.5333875124604883, 0.8315057052029633, 0.958893949631429, -0.4390086992829032, 0.9667848948764484, -0.5104336163340035, 0.8171695332195454, 0.24140028123375679, 0.28876960373228133, -0.5821075606271551, 0.1922334046522336, -0.10298930509473414, -0.09026461064282043, 0.07688814412427258, -0.29970533223489615, 0.060260938552864074, 0.7069178235581937, -0.8257670338316958, 0.9516396955144375, -0.3775352713905753, -0.6105927519955485, 0.35369552149877403, 0.22128756142947803, 0.7662755136423367, 0.28067383532857426, -0.5853722249928857, -0.6157617853880357, -0.3956972102385581, 0.31861532564929185, 0.35232249276425764, 0.9452345298974596, -0.9781122154364461, -0.724524551564633, -0.9275936548331025, -0.6271296384763028, -0.7205963191623377, -0.7815377417927749, -0.6063972009050869, 0.9639776782691221, 0.7017062485094876, 0.8997661518657889, -0.38982421988712534, 0.7465563713297023, -0.011394755522966982, -0.6241828044635678, 0.8989292895544287, 0.4701019609381776, 0.4180422007406168, -0.0027872132028106122, -0.9254941961798122, 0.3762661259343505, 0.41709183615983436, 0.30750240678272167, 0.8560649246481302, -0.26152874548274485, -0.8266849242743517, -0.036270270775399016, -0.7672333334171455, -0.8143950600236369, -0.558778336165419, -0.1231056535595223, -0.1145347528324212, -0.0896445708969249, 0.42516486846192647, -0.4800653038381302, -0.5597956073714894, 0.6402116130826518, -0.3535843612319778, 0.010467721029101762, 0.0450543659181597, 0.8123811579509364, 0.5446337381558819, 0.1883990718770936, 0.7824295091501863, -0.8975591369890967, 0.7559019149132142, -0.6884534256829393, -0.7352906231358758, -0.5490460088180322, 0.01889756359423167, 0.5081826271184364, 0.43992943753604297, -0.020078195320017977, 0.9065831863658855, -0.35618520057075354, -0.21100814338747065, -0.3443084303451185, 0.2430414082679948, -0.8173222649694412, -0.8938749536609591], [-0.8997192127328344, -0.7354721324311428, 0.29801712160757243, 0.2369068224494879, -0.1828789637515642, 0.44704400920594445, 0.25813635390708156, 0.5763224082540552, -0.42081595149315354, 0.45810999964493737, -0.45122115310604705, 0.9478677716462589, 0.02149682934045094, 0.6036263935963178, 0.4333748868332894, 0.0469105845988953, 0.4386565395991824, -0.8466249157519483, -0.4789441041413811, 0.6900754910930527, 0.0, -0.38060612451772635, 0.7741025923308926, -0.6088248203858744, 0.11627147153774198, 0.10717404353795712, -0.056261641998849754, 0.96934801699078, -0.5655154633910937, -0.7809537039312284, 0.6773598285938254, 0.5141752145668235, 0.7845932067812289, -0.5992822671100151, -0.0856315936835812, -0.34197695365422254, 0.45332611278248613, 0.023664297581963423, -0.27900630030991813, -0.8100188690624426, 0.034908437902261946, -0.7914929136602529, -0.2385830492710932, 0.9404157281536276, -0.9017681268420448, -0.9897809288726802, 0.5549880432832219, 0.5654300548815698, -0.16738632805655196, 0.764487816364247, -0.5258089476247709, -0.6200864259877952, 0.6200230293656506, 0.6715441489828173, -0.32477028963565147, 0.025098246602365704, 0.4838759331438349, 0.077285336405305, -0.5507950794847636, 0.10772210848959385, -0.0348220517883957, 0.558792434388889, -0.35113649515539325, 0.8626418897510442, -0.5492218300375897, -0.9477287688294076, 0.9215559433533986, 0.40049450284427124, -0.9415387372244877, -0.5342368597051039, -0.2056485286769565, -0.11900236857510738, 0.21020657101498608, -0.3653079465854481, 0.017025241827924198, -0.20673233241026323, -0.387751682601329, 0.7335643490075789, -0.7964605912210234, -0.5416398901562325, 0.0023801604573612245, -0.13864806486046977, 0.9953207243418771, 0.8977809042620422, -0.1689379484315201, 0.8047185154179355, -0.9871045904137601, -0.8343120552725101, 0.5886346051995768, -0.5758912126690134, 0.9184470461980971, 0.7164436370659903, -0.17086669810319477, 0.2729728145126584, 0.4050538676631017, -0.36230473864183055, 0.06972911635996626, 0.571096855529104, 0.14438773042621156, 0.473215013915391, 0.2324239022324195, -0.8530846837772776, 0.8430264555530298, -0.9595184868966553, -0.18032310349558855, 0.27916771840508225, 0.9161076078650103, -0.722414193869493, 0.8780886660599223, -0.22232004366928693, -0.277900268783398, 0.7452923838079959, 0.55813330318082, 0.5318317120086347, 0.4160575373153248, 0.3527201267518163, -0.6018637262975568, -0.6760734749972714, 0.9150378758467266, 0.21977292837427354, 0.4466145714499312, 0.9571395367742745, -0.6618512796950042, -0.8303505783397782, -0.6049064634831618, 0.6979378388592261, -0.6515323433730531, -0.7478191318333747, 0.9965558770242819, -0.12563245025007497, 0.029482548203449976, 0.7021803730549603, 0.7042161207776825, -0.855790128241573, -0.10122890447147737, -0.5603361379401979, -0.7739929189858024, -0.0666184338901854, -0.2741400187753007, 0.07998382726710185, 0.5321333073091865, -0.4565667063944667, -0.7257418949631487, -0.20666011274476515, -0.7720488245232973, 0.8115877673498026, 0.1517982793476378, 0.9926893382214614, 0.08595944007059209, -0.26219033124555113, 0.07754765513532114, -0.3039375163765359, 0.14022756078848997, 0.8644556029199968, 0.9566727391023431, 0.897505989702827, 0.10774543635990463, -0.031781740381400025, 0.32450601234375087, 0.1511715762500374, -0.6016771644115457, 0.016536641222374637, 0.02803266888384459, 0.21665452198971846, 0.8320491111310542, -0.5430916546799627, 0.8742923877081092, 0.1217401174068109, 0.8982567837543798, -0.8534365785860203, -0.6167196508728687, -0.599910554978824, 0.3922238291029576, -0.8961013567882967, 0.18502499923604598, -0.25578895462471163, -0.059386902626156424, -0.4643901672932056, 0.6214059258720799, 0.4771685043624787, -0.9191723614921161, -0.7808655768035995, 0.31225517981795914, 0.14239185878300242, 0.9267057891625983, -0.5667710755992141, -0.2312494136647152, 0.27588045162290564, 0.5415312510560746, 0.19356849169161516, 0.5550647149026557, -0.3269389264234035, 0.12292856862256274, 0.017596047398343195, 0.7142060060502771, -0.2661044411922304, -0.5394699160928385, -0.4054454905136007, -0.6027105489322713, -0.8862253754643352], [-0.3883566265577161, 0.5814002939989547, -0.6244893500396587, 0.39884446693374187, -0.10105783775355204, -0.28554735288516686, 0.8828437729124676, 0.9127008673096482, 0.020178036567530144, 0.40696227701764887, -0.14042819555459074, -0.30085767316471257, -0.4936976055034705, -0.23000828180863953, 0.9385169891470295, 0.6624507828869117, 0.1569399675433083, 0.9225511507514987, 0.5693924521001481, -0.8311922869701263, 0.7681272010093076, 0.0, 0.1266319274137926, 0.40998027982428087, -0.6612004867044454, -0.2139632930532147, 0.780563624535678, -0.6867453677074276, -0.20703410548537882, -0.8355029452369178, 0.4556711789704686, 0.2872228902180638, 0.8089382373546468, -0.9950132482378196, 0.6371016483773457, 0.3608952598153945, -0.4880996324110092, 0.400884257713765, -0.7710804275333087, -0.7334766623324465, -0.49523102142387176, 0.2570028917106748, -0.7812139435101755, -0.6509308306020307, 0.23201204883470172, 0.35929605883859606, -0.3210216236735235, 0.8384320034314403, 0.6085111363190097, -0.5764294028412569, 0.582242534367085, 0.5071413410325867, -0.3257498041251692, 0.8258239226343163, 0.26413773765264015, 0.7284634427937136, 0.02716581353314118, -0.4952689717334795, 0.06724774805348832, 0.7584003297846198, 0.1641778004795198, -0.12175136734751679, -0.966892243491273, 0.768213948875174, -0.40425794097132006, 0.027540687051872847, -0.5715515693944169, -0.919041656090827, 0.40640841959594587, 0.9300235116152316, 0.2883431039990445, 0.5543405965166266, 0.27020995458202646, -0.21693458372707197, -0.7878340035689688, -0.7694458297900362, 0.7392749266347383, -0.8849055406970248, -0.1654135243928716, 0.23612405279672632, -0.7314740437276086, 0.8095682865598397, -0.1080721720693345, -0.2922659160564012, -0.06830514187562131, 0.26197624385577756, 0.8123916588687086, -0.16982973326686124, -0.5840193023388203, -0.08841859421736453, 0.5133700557484948, 0.7683160277009247, -0.07645378169616635, 0.5413857176726082, 0.10916630685939865, 0.8931240038311543, -0.7096292678967291, -0.43359962235783867, 0.49025780440547573, -0.19301319400273909, -0.9071186331263956, 0.9284021035511356, -0.6799007803425046, 0.403515867486399, -0.019031520982117023, -0.648295232504325, 0.6925151575279558, -0.8761054904854448, -0.9804616997712654, -0.13921131012840005, -0.06791668305973908, 0.2849780478866404, -0.16550630618479967, -0.4825057728440352, 0.9309168533967844, 0.05287397179927611, -0.5696293691666776, -0.7038901697186477, 0.7074247358705779, 0.38682128002270333, 0.8553731983436694, -0.16620580105620286, 0.12342400952941768, 0.36126855260506585, 0.5692238446998183, -0.1295054023519162, 0.7316369935613729, -0.5611737236887198, 0.4543387966937207, 0.9396024736717048, 0.8301772647434877, 0.11152368122508327, 0.9950308127933016, 0.7648032739504689, 0.35797214459080307, -0.9558381424678866, -1.26893284375873E-4, -0.7618603194976732, 0.31606052420081054, -0.3296241184840698, 0.10569434264718658, 0.7896373516374879, -0.15015615584801645, -0.5373438448971557, 0.8607729906189772, 0.8689503973145687, -0.2801495677560466, -0.29797348694362613, -0.921846522888073, -0.2100630959509635, -0.9627728597285663, 0.25157599393231833, 0.6883605975725045, 0.2763532885148252, 0.5798305083181883, 0.1254120881247709, -0.7900995544396208, 0.300378163942822, -0.8902288826652514, -0.5430563145252474, 0.45113333016926815, -0.35165778477848453, 0.5160127885128247, -0.9811248869882334, 0.7631422216666464, 0.39189101797015, 0.44609590783270003, -0.9944181244593111, -0.2587443864921941, -0.970973180835232, 0.7980017445482677, -0.954055754248704, -0.6191783985424784, 0.1868846244568152, 0.08448068163935529, -0.5672731211470066, 0.2928821525070786, 0.5706033947436073, -0.23968428711647038, 0.16784370056810505, -0.8285605645517315, 0.8963715151515681, -0.35105960198568575, 0.6852771266157833, -0.8245772172628276, -0.06941001822287607, -0.38442838624791076, 0.8498217204385559, -0.8529097693418475, -0.5004931215153912, 0.3684411138266004, -0.45889188090044786, 0.9498765553643815, -0.8697861377550582, 0.6341752244730741, 0.03440752543435921, -0.8814285557003996, -0.737302356271403, 0.1193524404647357, 0.6593342733618284], [-0.08213850493551988, 0.5640423896692248, 0.20799852482988745, -0.6349900731334981, 0.1996617291169236, -0.5454973408355279, -0.8242982267929602, -0.7421347793135553, -0.8515923131448562, 0.26758747774094793, -0.019668657582207594, 0.886683322793272, -0.08825693695296111, 0.7257424051425232, -0.9266405523781984, 0.8097504481161626, 0.05769382684336333, -0.6995063910239412, 0.7667223599076352, 0.2771742325068247, -0.629658350932661, 0.3596583455864566, 0.0, 0.8550005543789871, 0.08187781855490339, 0.11142002854334665, 0.10975328252362626, -0.6943662277129818, 0.587354426303679, 0.28427849086461343, -0.9348309343241819, -0.04646161556665951, 0.4219748995009547, 0.7381518788359971, 0.032078144338002934, -0.9389760244478893, -0.7635028863738231, 0.2547327053724513, -0.16781535133759573, 0.2705621019579909, -0.6369078319149939, -0.7339976963503811, -0.3573097537635268, 0.22757310182116885, 0.4700089724467593, 0.24086923847488007, 0.8244606701547643, 0.3337545636189949, -0.13995781567969878, -0.3257642842928392, 0.9735503670211365, -0.04352385477348375, 0.8402081207538408, 0.353002078528589, -0.15673203037035766, 0.24038060010965023, 0.9762441366952403, 0.0787275704329371, 0.46597155899021225, 0.6675150315913618, -0.7918752554251931, 0.2863455359888494, 0.783029290007184, -0.7857992258976636, -0.22531562259835058, -0.8153226139321932, 0.9923365905490698, -0.5918394358793222, 0.12474025865072447, -0.1152018411706901, 0.16840816310848528, -0.16285049896301462, -0.08845618363305308, 0.19751670836136115, 0.004420408583670321, 0.6662295655444217, -0.8234524173651909, -0.15571385050690045, 0.3890394292200392, 0.49906339802997035, 0.08149996379753421, 0.9907863535542503, -0.6329280322462825, 0.9729805630613386, 0.7279312218375309, 0.314466360265786, 0.5856074571891898, 0.8536145004919948, -0.30553303430019874, 0.2761193619044764, 0.8389443416305458, -0.15207031032928375, 0.7287124158446296, -0.5188711410470803, 0.6964765785621274, -0.11405601306900426, -0.20014204240001598, -0.9637318785973477, -0.8894482223849798, 0.3278347109600297, -0.3879891754172369, -0.1667416218297424, -0.020741047891407183, 0.2490765397594623, -0.18827929808559452, 0.4257190461699163, -0.20224230104399177, 0.2946336057895733, -0.39997057985042983, -0.3130592890727568, -0.45502105876640364, -0.6742001648275484, 0.15381269085433735, -0.9395112678873612, -0.9432262135861831, 0.3383007593739762, -0.2511908257420312, -0.7811797691693756, -0.9186447062875795, 0.4740735122345281, 0.3844535159980602, 0.8401675615393231, -0.037814560836491484, -0.735331764650458, -0.2031907494239542, 0.9711183695256849, -0.7383797539958494, 0.6256550823593243, 0.6707123566026749, 0.47331395160958434, -0.3869626577233196, -0.831843611515444, -0.7871704914803825, -0.4019261455386125, 0.7521960988962768, 0.7362650521693546, 0.23715844980373957, -0.7658978913168826, 0.0748583792896611, -0.49838257804805974, 0.8272624060024572, 0.10194470263253375, 0.8021279051644359, 0.8015285740968989, -0.2611434161110253, 0.475414868897891, -0.569339540349856, 0.17949589513089803, 0.11303972762744285, 0.9801936571599847, 0.9923328063317141, -0.991177118918716, 0.28836049219782267, 0.9894161281072213, 0.7896603822989319, 0.9745664800742784, -0.8237137319767167, -0.9371750709100555, -0.2887410044644383, -0.15646902072857571, -0.09684423640677231, 0.6621376935890964, 0.28386174056828106, 0.9219577199390419, 0.7531105912164955, -0.15411339452949924, -0.6256751894406445, -0.8439553457844342, 0.17332942819004016, 0.6020809307767787, -0.258125819074009, 0.047349326271884484, -0.5742453277188295, 0.7739328605326639, -0.09410037041913433, -0.5404990987305105, 0.7756077712719915, -0.31153733318434473, -0.8827668012899221, 0.1842010874231812, 0.6423427319756838, 0.012212251662617746, 0.018271835352362098, -0.8391548477294808, -0.8291142332056176, -0.5880735384450073, -0.6982093296690282, -0.7600700261444742, -0.39049395524952524, -0.33417899090302905, -0.5162765506969949, 0.2883893117029439, -0.25745482739454384, -0.7143156624534168, -0.640314763683195, -0.01902932894376952, 0.7910113688848341, 0.1626243282182127, 0.6976604680577678, 0.5933902560849191], [-0.1517836997025701, 0.09402064750594041, 0.7084995086022265, -0.4900998927563316, 0.6361502350828845, 0.06900210868732759, -0.4169129070196105, 0.0910303750530137, 0.5045679569245474, -0.9735560721136909, -0.1900124759025219, 0.5676371307378765, -0.030868787929247965, -0.8679207796698445, -0.6344946026949851, -0.7641718521628218, -0.23748861679131372, -0.9100053241106807, -0.4289685339907845, 0.7960924809602639, -0.3443744098188035, -0.8373705993556555, -0.172604320558172, 0.0, -0.818518808833623, -0.38902847990345224, 0.2447590704574436, -0.8856503644251699, 0.6520256048646376, -0.6354918687211812, -0.401959059609978, 0.9443844721168444, 0.4804606502643065, -0.012363622226369664, 0.648287195504996, -0.1136168551617116, 0.996059937464731, -0.8510587293698999, 0.5113205636481668, -0.1659278459315774, -0.6002905643127914, -0.871735326019776, 0.9291787186368208, 0.8367990460502226, -0.5036167086362373, 0.6164791795426725, 0.8363402317317894, -0.10643188646131785, 0.40455029029934786, -0.48215535843840573, -0.797275696379145, -0.4231051952167997, 0.926660033943183, -0.17511326627868962, -0.8413817732185596, 0.8910794841946772, 0.37404301628360326, 0.9231459720532464, 0.09319192334367932, -0.6731957014092502, -0.45868527988808716, -0.317218513249365, 0.15040776142668943, 0.203572259601553, -0.7640479280531216, 0.9871834947610036, -0.9549335696140961, 0.2868935429968127, 0.20476867707541246, 0.7825604393098218, -0.5184761057959932, -0.6325708988224996, 0.09067784044241733, 0.7709005908829301, 0.17630029406547854, -0.1557116521062174, -0.5104775698006825, -0.9232369490696681, 0.8842460762257625, -0.44906874199294666, 0.7942157084937389, 0.5069490826330778, 0.5163210981768094, -0.22123309432619243, 0.15669385785755408, 0.7389430511110429, 0.6388519797368022, -0.2955634612211502, 0.4980274469087649, -0.9348635860334784, -0.6018058773479773, 0.8663838799214818, -0.6217190176057428, -0.35112262054275134, -0.2809867668804924, -0.027970909265114363, -0.8110530714870658, -0.5572807338089183, 0.3234787860888011, -0.7655334512051841, 0.9756992165376039, -0.06595263863110556, 0.4014776118749894, -0.18843166636993613, -0.485760210091676, 0.5301217946553569, -0.8459585490404817, 0.48061065455797025, -0.031758903474850664, -0.5130433710012305, -0.12467955365926642, -0.2347117728082322, 0.732958315923864, 0.7844703901380985, 0.6214864729926326, 0.4364314395980886, -0.04331207157459738, -0.371926217946813, -0.7303045918998161, 0.12175829514237502, -0.7465988536820252, 0.8977866260847456, 0.1317468554801342, 0.6698797841818347, 0.9299740928418279, 0.13454864174983316, -0.6437770658044866, 0.05536309432641984, 0.1401783736369897, -0.767121290732522, 0.6167482647530196, -0.2833857201609016, 0.4023489348842324, -0.885471159120492, 0.8850431852691274, -0.2132063518920846, -0.2932969011555526, 0.39409821023924274, 0.9099934801695844, 0.3717138550911889, -0.31081380668821645, 0.1906427240414521, -0.3423514961309513, 0.14262171306809224, 0.5529861575971344, 0.17547809139298698, 0.41640595661837465, -0.29977428743351964, 0.1157199381530638, 0.7072508026693194, -0.5794970827697561, -0.2734168519173754, 0.24573120377009938, -0.5526794011406095, 0.9546835729524685, 0.865571264476966, -0.8764813721765501, 0.9536044028724737, 0.6667673007503367, 0.13113949144885084, 0.6157466307469213, -0.8112466763486916, -0.9013297596354843, -0.20109342624784077, 0.3341390322293649, -0.6313374687914988, 0.7399998894744078, -0.5453903373759035, 0.9014255367592294, 0.5092309584359347, -0.7562274788794436, -0.8538180970746279, 0.8641483507701946, 0.10776072616456234, 0.5031358209592189, -0.12138324305477588, -0.3900911030960428, -0.0880853997587161, -0.26095842861757435, -0.23358847661589133, 0.546134849280002, -0.5888976487667161, 0.952925991705434, -0.4996533795261582, -0.3979317864540981, 0.4615475285719346, -0.10094758384227132, 0.3529682811211601, -0.6581749694139727, -0.010329834939732496, 0.7872336983508554, -0.42964459009764244, 0.41629057386250556, -0.6084450788760842, 0.9139809895566622, 0.6296596640130665, -0.991582771335279, 0.38669610656674824, 0.5713735174359955, -0.061476617426725166], [-0.9261661455491597, -0.6480833502125851, 0.32486447996212364, 0.593837514898951, 0.7087326893960848, 0.48202239905564337, -0.3582850606339114, -0.3724203652673366, 0.7468945296300464, -0.922237314013024, -0.7446290394965152, -0.9085276843161871, -0.3039547083688119, -0.6057889962852472, 0.4154390959773093, 0.018251854879351992, 0.6139345721844021, 0.5830622815385729, -0.22809975688013728, 0.9647002691566964, -0.9016374365087902, -0.7721392172210859, 0.17679542660881764, -0.6179573219991843, 0.0, -0.8017129571390567, -0.23446521656885788, -0.3901224600391082, -0.6504880755273608, -0.7950397023239102, -0.9292097469010518, 0.03218124283400914, 0.4872344480089159, -0.593935607548969, 0.02601957055384263, -0.1250529849077584, -0.30749429499647696, -0.16905493012132822, -0.07654162906012907, 0.8592565113391262, -0.08868735340968836, 0.8287609324219163, 0.24966509797269087, 0.8485169025874009, -0.3957275662555515, -0.562221454719452, -0.3289149350094258, 0.7991871164368298, 0.4427976191810694, 0.20283565411606785, -0.01037719083083899, 0.1628275804926833, 0.15705436673381357, 0.1035241041470718, -0.4076040828792362, 0.29505699285207476, -0.20199729094267282, 0.1292430660802235, -0.8339790346868492, -0.7505366260317516, 0.835171309699513, -0.6186321031369961, -0.21790547996946197, 0.7491367810394864, -0.7038112970971717, 0.6042288477742062, 0.6018415943698217, 0.5284293001711684, 0.7120560705641372, -0.04886419707701872, -0.51454030143254, 0.1306909909778442, -0.019431327771010753, 0.9045776501422984, -0.2882220255397423, 0.10006024324506368, -0.20656458465616012, 0.05794838034885008, 0.10420748874850694, -0.04980538449024707, 0.766511319188333, -0.5890379637355863, 0.46044278571415687, -0.6507392998192836, 0.10870472552669042, -0.6267647411287873, -0.11706749540420414, -0.5997447644620757, 0.2684051400803904, 0.5379213325131098, 0.15421942672124667, 0.36057267532789083, 0.3595476175424941, -0.4787569416484947, -0.3829518214690282, 0.9204695535513725, -0.1428044906054522, 0.5648917297962253, 0.3809242434019653, 0.7439810579317514, -0.5889576107283028, -0.19683289958294714, -0.02322833453196793, -0.02238275907807119, 0.6089264655817703, -0.7485945140216568, -0.679653689195765, 0.5056291425317871, -0.3848154673615296, -0.5067197165496526, -0.431471348143198, 0.5104765406080749, 0.8537586180979881, 0.3826738536827645, -0.3225217720684541, 0.4827379120977988, 0.8716833958507473, -0.7615789345098576, 0.9097574359464375, -0.49031082299579243, 0.3639497598087711, 0.3937570493904774, -0.3543945044511323, -0.4923795731491174, -0.3347324929059927, -0.4721816309228728, -0.24878816620942779, 0.3832139199114928, 0.21639254781385975, 0.20351809529714693, -0.6058441355082915, -0.0490891780825462, -0.0883683169945988, -0.04079832131492522, -0.5216157019741867, -0.32157188491329536, -0.37057720716186493, -0.815408392043389, -0.4954095421458522, 0.9708617488275753, -0.3015294601416372, -0.79371954403388, 0.6107705799105458, 0.28075634424287865, -0.3148969796184027, 0.752904605844779, 0.07019247685640706, 0.7363964561672951, 0.46746292479305684, -0.04749750525370122, -0.6666783961678293, 0.20313642731499182, -0.8220487928751508, -0.3081777311806586, 0.6382616670695267, -0.5317269160445015, -0.686461394445641, 0.7014318849326857, 0.8659455925664064, 0.20600580673008095, -0.19005131078128534, 0.5238103364511626, -0.7971165048562814, 0.6160096356406439, 0.5706251167779937, -0.47705023277659997, -0.052143288444969293, -0.11138509796807927, 0.47953655182666255, -0.003095479287099634, 0.46642701924724594, -0.24306472929541867, -0.6357442430410019, 0.6689367491405616, -0.243334536499628, 0.8514375776580314, -0.35748179930308277, 0.5302158938495347, -0.9066854561755278, 0.21403372754602512, -0.6488816619473992, 0.81268706123456, 0.6086478898338434, 0.09670184426124173, 0.5655039134676005, -0.7176461928239588, 0.6623481388029817, -0.47325097679143036, -0.053439568752532196, 0.12171436001112146, -0.3957764628005107, 0.18870722958695696, 0.025221490534771407, -0.6077905540299844, -0.28009405003788324, 0.5028403597828286, -0.0454596644158074, 0.6390327682525629, 0.8938025964745133, -0.07838594644140806], [0.8513790694364831, -0.2140112577354325, 0.7514170524512596, 0.4281780059752278, -0.5808514230705779, 0.6076783617396428, 0.698438099604501, 0.2149409498403314, -0.5124975200484188, 0.5847241451631433, -0.15982600682228298, 0.05089116339749711, -0.017050066962201127, 0.11289329936742232, 0.5379014105223605, 0.11312014880442978, 0.618518562465578, 0.9037378441325816, 0.4823091541515605, 0.05029839020708793, 0.7612201898191062, 0.17272958653971004, -0.5642443856218033, -0.09612637072017782, -0.5207630967195398, 0.0, -0.025035265766188308, 0.597649057909871, -0.14617870573048197, 0.3397186085909554, 0.08205720271551131, -0.820536529145238, 0.3398261434909775, 0.12135806507224811, -0.6142600325881113, 0.7496628183941685, -0.5168724674778598, -0.24572626602053216, 0.9073974376219271, -0.41979852232407167, -0.08592342365864081, 0.444048358313462, 0.559937680260356, -0.872321875649438, -0.3865192049207966, -0.31717577133679753, -0.5301559066010495, -0.8068492442087212, 0.38346663897366184, -0.5520925573508044, 0.4310075881521429, -0.24515340875125058, -0.9729806777043777, -0.47588385232833463, 0.7701805297935564, 0.2730961949544106, -0.05590664070698659, -0.9485748906483196, 0.6772907992455004, 0.28582939585980727, -0.8765593490012276, 0.250694647232683, -0.5389112481179599, -0.011045308283511357, -0.46645576742564376, -0.5048968645559067, 0.3104676303224867, 0.40580506131169036, 0.4109735351604431, -0.5340224956608308, 0.7228736148285551, 0.7533264315944623, -0.9970256502867465, 0.006144207968805437, -0.8590615985974286, -0.18542222430490596, -0.6377565861274925, -0.568805012654138, -0.83406378872195, -0.7455316037425253, 0.08634373286929287, 0.6801681613327177, -0.7529024724818927, 0.0343127871891491, 0.3305486085584213, 0.026324046037727866, 0.6548624747010927, -0.21655358615485532, -0.06474227250514009, 0.4020219609265947, 0.8667549164270612, -0.8567490131066062, 0.07797286524973646, -0.936308866947037, 0.5601608575644184, -0.7958808650035265, 0.5351867996559789, 0.914918113883795, -0.5160902646169756, 0.5278823113495108, -0.8574702107791954, 0.10065052811700137, -0.8421828531848297, 0.9124917174448692, -0.5395899784418006, 0.04819339641956155, 0.3049641168273656, -0.1957597631807666, 0.9889907080314506, 0.9511964449650856, -0.43931105442809515, -0.7380275330092452, 0.2496403383664878, 0.24784475287088825, -0.28927939989562534, -0.44081163625518727, -0.17197078009951805, 0.15954130940688582, 0.5136210406938215, 0.5462933753900729, -0.2604187891389995, -0.9207770186009139, 0.3446690606689782, -0.8652108216367587, 0.2740258648034648, -0.14244726639476868, -0.952649178338778, 0.5603815728503998, -0.351489261642175, -0.7703607538823061, -0.26762025612614515, 0.8239925839664171, -0.6364967878793049, -0.4559896929617986, -0.03924561716419617, -0.7598238840889009, -0.206875567373056, -0.08074544952426632, -0.21874690751234094, 0.9190934169496483, -0.9784584779454515, -0.8281790512112175, -0.5025782502110878, 0.061000176317881794, -0.4264164162631856, 0.6619331274944467, -0.8283344791905205, 0.07370219251235244, -0.36691326064880014, -0.33567357555477106, 0.5679821234483662, 0.6139059257994306, 0.47410585197154953, 0.015473887782189388, -0.5647533121183204, -0.9207903990712563, -0.44925887256810815, 0.7500296649019078, -0.44356422358088055, 0.02108114794823157, -0.27974040878313877, -0.11206559209337374, -0.3979991910955156, -0.3804079528682647, 0.8999646265195851, -0.3067481437256887, -0.2975337410441268, 0.24248719190617662, 0.5419252622415671, 0.9960021558423775, -0.09564509138272026, 0.9890392787027007, 0.9858545513902339, 0.23026762363686681, -0.9502275685028563, -0.9732219132588613, -0.5011977930072669, 0.9931987253351875, 0.4587660804785991, 0.14715734350427545, -0.060706090922596045, 0.6837658219685332, 0.5141096966135064, 0.5194593846386191, 0.8838882861856114, 0.8152052382263986, -0.4256257641847436, -0.19741800609545979, 0.8327531057364692, 0.823138450761352, -0.887979816364364, -0.6315012235732942, 0.08013194400121937, 0.05531385896995711, -0.4426709602103993, -0.4111697517383628, -0.995302898230167, 0.6987497915609246, -0.6401646538181798, 0.34284612922904545], [-0.535970333113216, -0.3280135344585746, -0.3118183851976628, -0.1953920281360193, -0.6594705066412581, -0.9850112343954065, -0.6013788269042528, 0.0676786387381012, -0.8344738420417872, -0.7029811384982902, -0.16689222565468742, 0.8141655515071515, -0.38563235350348735, 0.5225899389438964, 0.6919203856779503, 0.6508972998124969, -0.4771773220116944, 0.7269789879942308, 0.07115756444641885, -0.8789452546588254, 0.9505396969339783, 0.6811505825516462, 0.515760050917115, 0.2079266839968965, -0.9526269545548525, -0.584292605437225, 0.0, 0.41830992909153264, 0.24972888839723573, 0.6701917277972134, 0.5203512245385877, 0.963710631948473, 0.37967284350272124, -0.8273815533780697, 0.1359385883930555, -0.3949601122136832, -0.9593782139774782, -0.3268415646078995, -0.6418917070393475, 0.8731527965567798, -0.3814172385101544, -0.9679156742883614, -0.4316898030998322, -0.17383021912257202, 0.3347676029902946, -0.44755603257003607, -0.1962804704614418, 0.9745416552405646, 0.4192226529035712, -0.5850152098995842, 0.6208722401991147, -0.9967927342999989, -0.8237710452838547, 0.8790423968289722, -0.926014761621661, -0.15507122552519848, 0.21407611518051595, -0.6034965165744228, -0.46409060772265387, -0.8082188170596751, 0.7491079750598073, -0.4601766445571158, -0.4426905340465068, -0.5565906114373078, 0.12009662731432269, 0.8944999590858838, 0.2640850709931015, 0.742446902610411, 0.7738739405749799, 0.30810117635641676, 0.7130886844976658, -0.8321263715080265, 0.04585091205734626, 0.4274022654132048, 0.1429462128754615, -0.7186598314891841, -0.8151688352086988, 0.5364235507350454, -0.9930965940929779, -0.516076990945062, -0.7565856534692246, 0.3108522604655386, 0.07863571607466158, 0.5730564760443868, 0.9016828310641802, 0.18891228573146623, 0.6102362863396598, -0.573791198182035, -0.34770934222828154, 0.9703456900565977, -0.5585142680503339, -0.4700018969994322, -0.3408285431520517, 0.058409165350961745, -0.8596099923929106, -0.2213673058473009, 0.6658364199478717, -0.9484694115904926, -0.36842061288684635, 0.28946755105650435, -0.0515035228468681, 0.04861237099987736, -0.6344476611206722, -0.2547290244175424, -0.6508096715407483, -0.6236579165657192, 0.7618181159182269, 0.9051356383638725, -0.033134941015279695, -0.012444267431578115, 0.07398496642421004, -0.7461287545325748, 0.43884138253162264, 0.07411515082917641, -0.6010223625821443, -0.283758692422563, 0.3838493463767667, 0.6035157943003657, -0.6876272158390788, -0.1557335981819119, 0.24199001504110096, -0.27271140366632385, 0.09423466862121277, 0.7544504968106951, 0.09418772035632061, -0.47389239086404, 0.8485003701365046, 0.4995853142097302, 0.6761823471701935, 0.33211010868177326, 0.2696097581989869, -0.20484103821999944, -0.630904712275782, 0.08013211188408476, 0.8955130028542695, -0.10068930570388601, 0.8759203094079961, -0.5838767240445946, 0.8869280453947028, -0.9433435609454219, -0.36836998785920794, -0.20242427284817222, -0.15125532240007833, 0.7006316490380151, 0.130902272029215, -0.3493241404590661, -0.8814332522067296, -0.8844076292341425, -0.2619350725057876, 0.5827754291865432, -0.42980455211617574, -0.18833622052546128, -0.6852724439852422, 0.49089643145122674, -0.7940253215128552, 0.09297701791972623, -0.23734350108178925, 0.8089191502604562, 0.9329970589424659, -0.8790283688537188, 0.9321474388798918, 0.62379087566353, -0.5215815702567304, -0.9706731392173364, -0.41847845038321707, -0.1858865082432073, 0.899017753103388, -0.5118357222339636, 0.2065213189300108, 0.08973403243406941, -0.9148525445444597, 0.5338709839936442, 0.7959639991755478, 0.7330762475203563, -0.2342717297831094, 0.9357607090760067, -0.9248235130935925, -0.22810510637807635, 0.43358508478037305, 0.9846306264202722, 0.2575195575048048, -0.564947134478399, -0.44643526917712273, 0.46873069521336275, 0.7288747131891697, -0.45362242215651416, 0.6574101282876579, -0.8665632769675071, -0.4704800264970437, -0.649950680822502, -0.5290138699523192, 0.5132763170349135, -0.04968693424468085, 0.3817172260667474, 0.32065753230554717, 0.7242806204872823, -0.546225510208808, 0.2658101077971018, -0.5249708384078913, 0.1856009710397326], [0.7338411007002024, -0.25758797140872436, 0.6778351301728356, -0.905488759766975, -0.4463647364518981, 0.9029385860645702, -0.9755743476000787, -0.5865726738233177, -0.25478741934616544, 0.3794961015842915, 0.01066953236055368, 0.5634431885757809, -0.16382897164652066, -0.5680994430704094, -0.6465353660418467, 0.0681129301067569, -0.5976624564991215, -0.7835106023486982, -0.9457909064263061, -0.3079647648718298, -0.7570893341091467, -0.09162837426004855, 0.5989334897332064, 0.2688598789779362, 0.2304262180162029, 0.8509669107620332, -0.4779315498079235, 0.0, 0.44115721867002433, -0.5514773771517536, 0.3117074662461141, 0.5887011096767842, -0.18395004877588783, 0.7215062951085194, -0.23788305291964207, -0.0562067893581748, -0.49101723620099147, 0.8394247336360015, 0.22554001804539614, 0.7860417537061417, 0.9751365454047789, -0.7058589869523291, 0.07739912876398947, 0.0899241089865126, 0.8504723259448428, 0.5247593742177667, -0.9228760647174759, -0.9844677798613235, 0.7217320024541456, 0.31918317187568124, -0.21784195790614347, -0.07953583951203069, -0.5885129040986403, 0.6052511018619715, 0.9580674847168977, -0.7599680514876486, -0.5369459554133149, -0.6186308498482502, -0.8918216132200305, 0.20884767276893235, -0.7849779170715405, 0.04464159793866962, 0.41459149589253586, -0.5082338261849988, -0.30664319308757015, 0.1867566958462632, -0.6814107265531879, 0.9359713517789743, 0.7214043249043511, 0.27605399875198944, -0.6764743926380461, -0.27996132020146614, 0.10206401237599083, -0.44423581499930376, 0.7769418222901574, -0.9311533186803049, 0.48791639042810186, 0.2887654985219186, 0.3757504566167571, -0.5825507584760043, 0.8845671572975318, 0.5097240119848379, -0.5161230028143007, 0.9921498551276651, -0.19547213953042353, 0.2089192152293491, 0.5968267583833982, 0.49164821909126255, 0.5999925673889175, -0.36800503110212035, -0.5157236784761197, -0.7138082046060952, 0.10393443845864447, 0.6486999858835472, -0.21663318199510306, 0.5171023288095484, 0.9619089061932087, 0.4634503655793967, -0.8395584609842801, -0.8085167861170741, 0.057384593524422156, -0.8881438882363453, -0.9497623402243796, 0.07433501058232772, 0.9386826241839321, 0.9133783513625939, 0.10575487731099265, 0.11444203193037672, 0.21791564201010383, 0.4270015931945763, -0.6370736746737229, 0.3779161891592062, 0.5895294356093033, 0.2197686214675667, 0.8835211370240355, 0.8127990155178313, 0.4069357403525822, -0.1369768645990015, -0.12409209452067227, -0.44185045435762493, -0.808873230795315, 0.7636464371647542, -0.7776698066008103, 0.40278724261572285, -0.940401809250845, 0.16117559285356808, -0.8463538530005328, -0.7611727655426594, -0.5502100828288325, 0.49978799970437704, 0.6972941398015218, -0.2566873835621666, -0.5692439952979795, 0.5972612266333055, 0.030975589792189284, -0.44813582024634324, -0.11530452658211421, 0.25683864067701245, 0.920332499534563, -0.7764258292652113, -0.3971370340950726, -0.0370672573365336, 0.6520556559592743, -0.7854701700734481, 0.10972165941498568, -0.5220060009962206, 0.7150598581757717, -0.6545563532202945, -0.6457129355876805, -0.12280097975136206, 0.2091153314933789, 0.9605658247398385, 0.03972587734344013, 0.27630877236170437, -0.845039620750696, -0.6557559631512562, -0.7041632529595403, 0.9995080038308506, -0.7679128510153588, -0.9431433945032861, -0.5365572229766602, -0.3455312402750703, 0.04241073958702413, -0.26242972268855147, -0.4820963454135021, 0.6628707192677643, -0.14559134964634657, -0.07993145210546793, 0.35230066812634675, -0.5654743170101866, 0.8195260984954038, 0.200386177257176, 0.9999159349068167, -0.8145521281593648, 0.12037190810570442, 0.4658791282885184, 0.4628068566178811, -0.12625783858724104, -0.885616652652002, 0.5091609861965667, 0.19566176598692242, -0.9070017872182099, -0.4049214652492068, 0.5905087554946291, -0.26076590713629666, 0.41098485391065753, 0.7106778834607792, -0.5763842767160012, 0.8955177779866741, 0.9728895497336632, 0.5950876500573246, -0.6436801670460641, -0.5964383933954274, -0.06280751426549269, -0.2870465897471888, -0.23587268232876468, -0.8078529859182038, 0.6783081017279691, 0.28314974277198424, -0.7116978595332726], [0.1657270964515205, 0.7955318194503824, 0.41840078727150676, 0.4120206676352389, 0.12354030086159806, -0.18310347247752645, 0.7262733106590509, 0.20622084877179558, -0.5207471800410883, 0.6273500305849125, -0.7005963424856034, 0.03385313172012583, 0.32912494515510926, 0.32747671957261626, 0.25938892605643704, -0.7096751226435001, 0.431960636583675, 0.15799653676094505, 0.2655189365642423, 0.621321078969693, 0.14849625010752954, -0.9217363909630907, -0.7080592474102274, 0.1701059079900158, 0.14216577506688988, -0.11019198137046415, -0.763491607305052, -0.9517653719119954, 0.0, -0.7852580748274356, 0.7080949439920015, -0.233019646288118, 0.7459038291930744, 0.806147766143356, 0.4947901345271102, 0.5035043574889304, -0.746042486178361, -0.9404513453253571, 0.3925955412800308, 0.28936865121948774, 0.9631228183129379, -0.880478642360363, -0.24038639209625945, -0.8945912720475762, 0.9033560640314156, -0.200469062779832, 0.5624899374347927, 0.1297647486652087, 0.7625583975349017, -0.8410560621692318, -0.7535825942499337, 0.9572978437622175, 0.9643929577811416, 0.8716640851023445, -0.12095911599487996, -0.8001478224688852, 0.08717002121887352, -0.2260271958248603, 0.7541512205542373, -0.4859869582793699, 0.9105370106213877, -0.11875852999908898, 0.08040756617869094, 0.6364467589191469, 0.5894127242866816, -0.32505501988467134, -0.27372713253117964, -0.8025593686656411, -0.6103181659844157, -0.10839792210605115, -0.2656315102883102, -0.9778789525661222, -0.6123295206223787, 0.00996401400622915, 0.030013118994026033, -0.06799423142811101, 0.512457084226422, -0.6665347742821104, 0.7515478362812531, 0.8586652454481938, -0.6120714562748948, -0.8861947179475205, -0.17191223097682395, -0.6628626102249062, -0.5151430248333284, -0.8918966236321664, -0.004685939143620033, -0.8597106146542934, -0.31842586229299497, 0.2248659280546319, 0.6162582206485081, -0.7660654250731598, 0.09276515141042285, -0.8456081360273018, -0.014635353899450143, -0.035875054287368036, 0.21020946166440457, -0.9847842251081833, 0.3065163587114592, -0.03155560632985188, 0.35356077171668043, -0.16544248730509858, -0.7675987969378326, 0.8712019941007878, 0.0626087624683167, -0.38068340038195303, -0.21770628556840754, -0.5986913676921104, -0.5704044912277981, -0.7054103896954853, -0.18870027548756174, -0.151969584071046, 0.5943802287085189, 0.34283256789796357, -0.14904898829431423, -0.8703648689513488, 0.46769200898260577, 0.5420589284409827, -0.7054443724875994, -0.6397227832994314, -0.9176554912660981, -0.9997594871683331, -0.7943689281146775, -0.36338204277785224, 0.9220577472640181, -0.11400410667304905, 0.04134503045169846, -0.11422327929660891, -0.2620447546633895, -0.5912025647188597, -0.8460398879864568, -0.9527236745923087, 0.2476674343128593, 0.7491922858867623, 0.8523363202325811, -0.9455283844540308, -0.8158586976496747, -0.3870879605211772, 0.0757272077408262, -0.6088474429990922, 0.34362260637672404, 0.172149761693152, -0.16130967931078932, 0.13325114818385142, -0.5787001410566903, 0.862853661014167, -0.7726901538094428, -0.23121653774372986, -0.5916767579761923, 0.026682733421994342, -0.7529479792665612, -0.05488246696147048, 0.08425641988127608, 0.9525895358795986, -0.8644484537464112, -0.5176042992136414, -0.7387453057413225, -0.5118631530161271, 0.330394991439958, 0.3427473351172141, -0.28277075028328236, -0.6876869908438159, 0.6645675968620761, 0.28144627899217767, 0.16610712084080848, -0.02128696658736917, -0.8862548417076761, 0.5328742192023932, -0.23137008881765753, 0.9826199473101154, -0.4843236059417684, -0.37807484973921435, -0.977237335151866, -0.8408836125048089, -0.6527370721795704, 0.8021746655192776, 0.12585445756880476, -0.7019516127287408, -0.5101034446825217, 0.3032060409128543, -0.16340708434333706, 0.7984824354880575, -0.5791603482412624, -0.37162078846962854, 0.08008731076192466, 0.8379318575643386, -0.012810076700916495, -0.19615072280178225, 0.5418521225393773, -0.40666791386580714, 0.6340664244071554, 0.06530596128354893, 0.5872915408563018, 0.9672672748644455, 0.8044941386224338, 0.423627834350359, 0.8387467804475224, 0.8542625676981703, -0.8199538102531956, -0.7928022136570669], [0.897476882522299, -0.06797308033947735, 0.9390458510834023, -0.2546885597286319, -0.08896995391864415, 0.2731963381503053, -0.6324217317977605, -0.31751438412522326, -0.3954861655815194, -0.003211868259340056, -0.6616809795148773, -0.7089183040819389, -0.8689341487083257, -0.47918007579274846, -0.9432357947132743, 0.39901082814904343, 0.5519501084794993, 0.44226116568983387, -0.5868559740808286, -0.9735723652934418, -0.8928357866836822, 0.5718364474136206, 0.6343503463679294, -0.36383881477520363, -0.4589685921699487, 0.19512234414392093, -0.04481816762273505, 0.7725661957074599, 0.3089382680678827, 0.0, -0.7341421172237783, -0.34260853936980595, 0.966205984437948, 0.7019589833520237, -0.8605909475121654, 0.8630447965163559, -0.3179263761653157, 0.09915100341984417, -0.6646952828387527, 0.48613761324836724, 0.9500856313864059, 0.5046034773257742, 0.21388030856641005, 0.835539902874713, 0.0479698801274866, -0.9585526602874612, 0.9221165485248257, 0.5919116570001317, 0.0956466178980715, 0.9111912415455499, 0.6995601762742027, 0.5869854375886034, -0.2749397571860639, -0.8751469719253298, -0.4225138393425638, -0.11159508639135507, -0.8335432183150038, 0.6002327107030789, 0.1046496852341432, 0.30155954949302943, -0.7389046175057017, -0.701761004056896, 0.06338860765025145, 0.7794249831638875, -0.029880033917566662, 0.8063409358428992, 0.3734954592241597, -0.9570989261248672, 0.5315817527063607, 0.7371949087578935, 0.010453018986783968, -0.2965075719068835, 0.7815426525374347, -0.6105780920711519, -0.0584247534713056, 0.13651927394140118, 0.6887562832492122, 0.9717824949718272, -0.9626578539995281, -0.051289020457220946, -0.6284568273005151, -0.05152574791008124, -0.2312313851715082, -0.2812587578825285, -0.9370166322413083, 0.2659492425098551, -0.5831497045009839, -0.6218206511731379, -0.6279469232540376, 0.148154370477398, -0.9419481849389979, -0.9116893384498279, -0.21131638106735084, -0.1167994052352781, 0.14359758995334326, 0.5883064455216671, 0.5876586757554754, -0.8183912260000568, 0.1543795538873629, -0.8691607863792545, 0.3855044075385736, 0.5272291962453459, -0.40720949722232347, -0.06789689276221611, -0.4543476763787808, -0.7706776960529462, -0.14710418456615337, -0.7278753412998133, -0.2831045486169603, -0.39845048443483666, 0.8084247913583387, -0.17697122665705267, 0.43511030372729875, -0.9669017976609615, -0.9036094645812545, -0.22197924674321845, 0.7843391217210147, 0.6928279319078661, -0.7034253060884121, 0.6185018734462806, -0.1676365114283802, 0.7911383996076704, 0.4572839732381526, 0.8818530008688259, 0.2868415240549247, 0.11544928600220228, 0.2942238349919566, -0.7391624566679791, 0.495297880039699, -0.9616602481040866, -0.3665703921230501, -0.3273153980724659, -0.7410412683078347, -0.9727624576076328, 0.025035555872091164, -0.6216107625595182, 0.86426105487286, 0.6842929907380126, 0.394259450140916, -0.6159179336647858, 0.4964744376340515, 0.8316631027133725, -0.6913565158345623, -0.5669748310619889, 0.5362416050689749, -0.9668091731459387, 0.16260250873826942, 0.16529702578949457, 0.7906294004702263, 0.6554558221301112, -0.8372618144120396, -0.950523046240326, 0.9530775723030758, -0.2987853790036499, -0.12618065334772144, 0.9670970055211867, -0.7310730682674571, -0.20908936426625857, 0.7280918156202825, 0.27338825328657657, 0.04335923355552085, 0.2778362467418334, -0.3523097726912463, 0.7082101639616221, 0.9881117822960852, -0.9568983820084926, -0.3223343828973162, 0.8897072031402682, -0.08234449796176357, -0.21546452869778165, -0.9028984741822585, -0.5381357590308964, 0.5758066965759068, -0.2215324172669062, -0.7462803405132465, -0.01482900867372905, 0.7361391520894287, 0.12887226569879018, 0.12214171999955648, 0.009230306894194129, 0.2211167199596784, 0.08020546918636295, 0.9256713718217302, -0.06358537477634085, -0.1727527316408679, 0.45182837828388345, -0.8106479198909027, 0.01387502321093037, -0.8572892732592723, 0.7184526135048372, 0.800887568639034, 0.4374709776200676, -0.2656416291743131, 0.24447004544303064, -0.6341375339539237, -0.4636226778681851, 0.3222271604500109, -0.11699593591540625, 0.691871981944044, 0.15218126248379327], [0.844895737029107, 0.06697308315299155, -0.9307834252599574, 0.811759990442505, 0.8326564281425117, -0.03703248945744986, -0.78853380144836, 0.38700944296400763, 0.2129513759207109, 0.9897853457570831, -0.8332190984189147, -0.9342143315261284, -0.940289391836906, -0.6988050070944523, 0.34059092056507856, 0.17078928696361806, -0.3468642589844746, 0.7456684505800637, -0.6264708205554186, 0.4458889276317781, 0.20527028555236626, 0.27584765660368826, -0.47007937962784174, 0.4803731021787161, -0.7049333686898145, -0.5647242829144534, -0.6996176766152711, -0.6763617871513508, 0.16682031470715608, 0.10501887041291114, 0.0, 0.708629427857536, 0.8023035770363129, 0.11751311013918064, -0.3743961328595078, -0.4257956167931527, 0.48273497620671724, -0.8790122795088846, 0.09944390303144557, 0.8826212242928695, 0.2604629170966086, -0.1445685993022523, -0.9326298585496136, 0.009195240868062449, -0.9153290269756968, -0.1011121658619103, 0.730626344463809, -0.9768260473299464, -0.7184591097644684, 0.2335381283459219, -0.44807129120431743, -0.19218634224634124, -0.6977160796459392, -0.7536493898102958, 0.29970277217438124, -0.29834231973254366, -0.9166620684721776, 0.21350617899512137, 0.04285659719101398, 0.5848213838023861, 0.7087494767810625, -0.3617606856000677, -0.6200966013293681, -0.0388213187138895, -0.22249329656822514, -0.7819849398472796, -0.20272714579670348, -0.02481352369497558, -0.04730293607681846, -0.8501909137495627, 0.3080555831152023, -0.3246646171864731, -0.9238598390702044, 0.5323850721620473, 0.0967671352122561, 0.060345157476906275, -0.37262936909121125, 0.8488577658424783, 0.8212967598764156, 0.18377722249258288, -0.49109815932640655, -0.4524797570510526, -0.042233843067721155, 0.48083466519871965, 0.3613086970763577, 0.29686722815837174, 0.9113285863293994, 0.19246915784756125, 0.5742585277327354, 0.23954971951626858, 0.33804527379702676, -0.918328912270564, 0.5883854075917638, 0.5264829915287523, -0.4334651568972434, -0.20430669995357253, -0.7028545596888738, 0.0567037094050904, 0.8252172989119388, 0.996700879549018, -0.800132744652361, 0.9307698162621352, -0.5985734847529278, 0.5010995085868264, -0.10961611383838687, -0.007531984016385218, 0.6708235034013275, -0.8738550929355255, 0.5346753707790499, -0.7752151920988775, 0.034150887965924914, 0.7827582933796782, -0.08304642032180576, 0.8904752913510159, -0.9082566113796156, -0.9311314773943717, 0.9756515873798266, 0.28902219007893337, 0.5308125127925367, 0.5494474408775598, -0.07084261146684323, 0.2501760505935928, -0.9690691703391001, 0.22467572443982342, 0.4811466523082184, -0.6818353738774334, -0.6022754371054067, -0.2078228039859995, 0.4123873675618692, 0.13956948294702465, -0.3834375158757293, 0.44122688301999125, 0.0015185037515483835, -0.45307131205492635, -0.25066897841044344, 0.21006123804341081, 0.23188646046967487, 0.8172723570909328, 0.43971313767937303, -0.3643929867256188, 0.6290382324463368, 0.925538035331229, 0.5895657182906378, -0.6429463567640503, -0.5296090520237768, 0.3619548025623256, 0.3303849167005186, 0.34268732290046655, -0.9216887920000143, -0.14448760328477706, 0.6204712121886535, -0.3261974971400585, -0.06325476793342788, -0.07080353881471901, 0.017676252959961003, 0.16598455573630888, -0.41135401282307726, -0.8879867360809024, 0.8062966442319746, -0.567002383710639, -0.648052172798693, -0.2545801952809519, -0.9722651623715395, 0.10545832391401655, -0.2237562496776142, 0.06682342835279287, -0.8575262520627616, -0.7786625818986002, 0.9329713111773992, -0.8758758392329249, -0.8094176324829883, -0.7221821904185466, -0.3001878624754726, 0.811664375796751, 0.16897894659043544, -0.10951291052190415, -0.936445776190366, 0.5430670244632505, 0.3160731271375763, -0.41898431617284926, -0.7165138610809152, -0.614976329906344, -0.48510606240453, -0.8135703270445835, 0.9288673012340183, 0.26803358478982675, -0.816695834911151, 0.989223828529594, -0.8459327227419309, -0.39405311854656655, -0.9786384127806638, -0.19079818185702124, 0.4319682703143837, -0.6704267319139652, -0.8363630274715144, -0.6424728854532042, -0.6184234308843652, 0.3382527825768722, -0.4374927382038054, 0.7507517754224364], [-0.6587459085450742, -0.6764762600434524, 0.30335451006253633, -0.7033795836942192, 0.409256529667519, 0.6649739920306044, 4.42830927714688E-4, -0.08875594171814938, -0.20075226382209554, 0.30963774854449033, 0.07264063083879302, 0.9681565635256242, 0.42165312479747175, 0.09167209737882165, 0.670790327488513, -0.5348959176896977, 0.10736592526643096, -0.23938834134896791, -0.8305275816582811, -0.593152691363446, -0.5685566955851806, -0.03957597290178749, 0.8291834217913119, -0.02766548725911977, -0.18391507222847991, 0.11738398811338158, 0.5098055137342186, 0.17933095731235138, -0.6315974636972979, 0.46627519749943147, -0.36826887173853584, 0.0, 0.5696628294131505, -0.16769116713584675, -0.09372423092575932, 0.5251094139592516, 0.46105049451921043, -0.7111919078097011, 0.3568011863872165, 0.8232848019994687, -0.8071518405367035, -0.6804913706181712, 0.5381532316436402, -0.26296291374685676, 0.6685042333766544, -0.98009731934217, 0.5650742902620878, 0.2982128141289342, -0.47174924565633036, -0.8172806727020696, 0.9460489615448575, -0.12592450298873104, -0.8001992771280069, -0.6564036546063488, 0.8930270349643663, 0.5490781894463095, 0.6195174022396792, 0.9677777862068822, -0.07080055552147835, -0.5489865465087187, 0.14763386381071286, 0.3716559923343903, 0.8578382245735972, 0.462673889456952, 0.7715082962429436, -0.17333885073814503, -0.37434495055415695, -0.10548514670416598, -0.8877262092609135, -0.22728323640908732, -0.23169538142931767, 0.8639184897631382, 0.48905924525647215, 0.5382969817885239, 0.44724848553196694, -0.9702422326751587, 0.7682848658181392, -0.6952073335079385, 0.8117942863038581, 0.9033717270996384, -0.3321026079297229, 0.11004764394286148, -0.0746392588347915, -0.31888921102715573, -0.8327173832292103, 0.4405384294107313, 0.27999247355738643, 0.44384908034271486, 0.48531219168606654, 0.5055646353321555, 0.9072759415527978, -0.15058248010533637, 0.8033359889077136, 0.9237237660810818, 0.9893417702088432, -0.13416199965988396, 0.4008164102227123, -0.2859937652713571, -0.004413019845076027, -0.591282501804844, -0.9806867536665327, 0.5597564880200554, -0.09346016783322542, -0.0017652377394801189, 0.8314282225793008, 0.6757540173185062, 0.856494170155707, -0.8737427402616489, -0.015362096103325396, -0.0825755015472096, 0.46084216453308424, 0.10906436699860822, -0.5034095970439396, -0.41764390716907274, -0.11028577234122405, -0.9680896490050166, 0.7331833884565293, -0.8501657195728063, 0.6868318558243791, -0.34394946794243886, -0.8664396376758485, -0.5899943646153887, 0.13541310873889856, -0.07275474724238284, -0.5887580006134021, 0.4400137281942753, 0.3393061164789828, -0.05721634100238737, -0.061172508458089636, 0.2142101390072566, -0.04924012923775556, -0.761327965781101, 0.032912685594535196, -0.701307086386525, 0.008246004079698999, 0.43035112288277255, 0.9466756758005352, 0.9728406825534828, -0.7628607957686844, 0.49733181814013583, 0.3794231265345078, 0.004854085911857986, -0.7217933438901998, 0.030690291140908155, -0.8472924113536595, 0.7622122967093707, 0.8831612552445625, 0.6920345874051173, 0.9198499943228329, 0.6720710718291258, 0.991952121800797, -0.6820822374350988, -0.009755339810459063, -0.8339783966536793, 0.24373766584464374, 0.013623882455337855, -0.8280995988375919, -0.1905044698712084, 0.5232679330368368, -0.31428580341694956, 0.9912792968895487, -0.8025063833258128, 0.03706139482634918, -0.4553175682457178, -0.09830006177396666, -0.6562313467309846, -0.43206514231094806, 0.2988819377941343, -0.6976207858892889, 0.9684986413029322, -0.4218965244286601, 0.6068347715527413, 0.3169080162338245, -0.5247481383536685, -0.9545675479568778, 0.25384342875867105, 0.49228218988987527, 0.47346348644052294, 0.3309723315466553, 0.803638920900634, 0.22339202094511923, 0.5469235525762246, 0.7060146628850448, -0.8070543758458864, 0.6450693547015764, 0.5432864050678057, 0.43024355844947104, -0.28182956983555885, 0.6498324717486215, -0.11567083820021207, -0.48539453379175246, -0.9232491969664967, -0.8598029749203655, 0.5146301294222508, 0.26109516707544733, -0.5055201278768311, -0.00941085532769792, -0.5158479745953775, -0.3132461612802795, -0.09042463741227769], [0.530501857604204, 0.1946012688236971, -0.04193377357192385, 0.0051815494015330366, -0.49208158752125897, -0.1058834628737102, -0.10554801477011932, 0.8598241662824315, -0.381579467810085, 0.8811079569226299, -0.26289072002913905, -0.7607871086319105, -0.9928504897242549, -0.5582528427701832, -0.542764163133115, 0.9423408490415139, -0.2928248154692339, 0.2973063689782036, 0.2899393330162139, -0.633092652935437, -0.7528051075412527, -0.1934233680873636, 0.45062444588627737, 0.24090782311530123, -0.9555952079304704, 0.682811894093331, -0.36662507678890366, 0.6046568642705601, -0.108485940181686, -0.7917315085843055, 0.03146944713215416, -0.2257214309166493, 0.0, -0.7441945783095449, -0.7266674173335861, 0.6622759701280587, -0.1924918801936204, -0.08232671099907707, -0.5000170657153993, 0.914103136964115, 0.6216867666472883, 0.5849837701042664, 0.6631568997214368, -0.46998378490244885, 0.4255348087049535, 0.6304681884233856, -0.007837371865314635, 0.6479363440430421, -0.25057136941948155, 0.2756488907662753, 0.9961156717563968, -0.6471644598589288, 0.7239461064364032, -0.23584169960087342, 0.659675892679777, -0.2973066175496044, -0.3487013874060465, 0.9588216269063268, 0.8711585043154211, 0.3625233432868076, -0.3744950705275929, -0.054837512686225054, 0.17130339840195674, -0.25575463533278175, 0.6822705912164742, 0.0825595932059886, -0.9838010033689297, -0.9231653141655414, 0.15830825974359453, -0.7228305365716816, -0.8343620477039728, 0.5661945202688821, -0.22920854190153195, -0.8414333504090374, 0.944354619486957, -0.6403792248853262, 0.9553114876703734, -0.7329311567578349, 0.8833796773224927, -0.43330078105607917, -0.5155222718713179, -0.7843568659580429, 0.895044182256945, -0.9262202832319764, -0.6429727503561267, -0.48987892661860766, 0.5927256653247237, -0.45889559032177285, 0.6136993779221045, -0.2075447471206746, 0.5569855336827714, 0.2892217024659305, 0.9461998908052163, -0.31282580085897194, 0.4674124817826606, -0.30754112881228224, 0.3915311326168933, -0.7355461642238299, -0.11695334716394101, 0.19028671764413718, 0.32388477258760306, -0.07697944574404803, -0.9858063835531823, -0.31256499924028147, 0.19567565321093316, 0.8582883006187725, 0.7225121809509436, -0.684164336254319, -0.837855659791835, 0.27506608613129147, 0.29095596631776277, -0.8757986841017256, 0.6025370551000042, 0.7054552454639076, -0.9146601314837675, -0.9072713427792813, 0.4979302815833426, 0.12809191839442735, 0.24365276890074283, -0.8381027613010876, 0.5577604530720661, 0.5663826694270786, -0.849228876937528, -0.6141022589848448, 0.9532199350977604, -0.11280819014739096, -0.170265554188074, 0.4360133024772854, 0.709883047187275, 0.03802915321134015, -0.7501936298746601, 0.952460449942262, -0.5791038174308771, 0.06779986772930213, -0.20579436898155823, -0.9855472505912306, 0.3880530202633301, -0.23189063869065962, -0.284268235100233, 0.5234711102040379, 0.7083692221832947, -0.49369265824523345, 0.7285586410305189, 0.03585557238320236, -0.5376028283339869, 0.5621942865489715, -0.27971089114494596, -0.6471832284056209, -0.9856207294777557, -0.531061051637844, -0.5327050513038682, -0.2221276717909395, 0.16903058428782147, -0.049885238119005804, 0.9400958434220923, -0.8560009862503764, -0.761103213547411, 0.35903345213007287, -0.2102380999786404, -0.524486810475497, -0.37759701719460503, 0.23388283638676222, 0.2683522760586521, 0.48508987751820043, 0.029169749497399033, -0.22296878521470243, 0.36238093828810225, 0.2504885050574579, 0.6990877047889712, 0.45268656407198526, 0.7615643559777643, 0.49500346810159934, -0.008062352364311076, 0.4541715775188293, -0.4645925438170122, 0.4860325480880652, 0.4967244748880093, 0.543519231622092, -0.6339038080007515, 0.5243071027270738, 0.3732278702064644, -0.28176163839907264, -0.16225043866939526, 0.3740359285144992, 0.7631442347752191, -0.08141836636126665, 0.07692688108006007, 0.7489715175157041, 0.4186305675041788, 0.9406370043452408, -0.8237310240822993, -0.4975080121781421, 0.4624030653527995, 0.9013992335885093, 0.20921611079419034, -0.5044700583159587, 0.8346234083856516, -0.7380846574312507, -0.6960390873426674, 0.32757276981666017], [0.6838058097613948, -0.20813671655582588, 0.4963626360754898, 0.8384265997036682, 0.23038063602491565, 0.9239043546733448, -0.029891704043570222, 0.7718678156567507, 0.6389907313662084, 0.5081808119163889, -0.3637286188842781, -0.283289382066783, 0.8931840382178187, -0.32404722168766376, -0.12423838606035797, -0.5437973795375388, -0.381850308992117, -0.48086638423786154, 0.02465739476378559, 0.25848823282641975, 0.7721904342209349, -0.10681955673433619, 0.9778602768868185, -0.4776150185331749, 0.2717116907075767, 0.010401663621243173, -0.18873227154165462, -0.08600207024713158, 0.6921446245790235, 0.971187990011122, -0.10937773155729658, 0.41676360685213654, 0.7903341905425674, 0.0, 0.9794847859200475, -0.4696037474643895, 0.2936454277433289, -0.05964808300169788, 0.6718826566183296, -0.3464759268061173, 0.23902910875091776, -0.6911683757999518, 0.48154223034706245, 0.6837522585392322, -0.017659102927142456, -0.7890022521202189, -0.6494084821800055, 0.5760772925336755, 0.3944742052053336, -0.8168682904621847, -0.38530266967192484, -0.00982671504397481, -0.9880485989249526, 0.6556966335971295, 0.5242008272208325, 0.3810008152387898, -0.7374867210173381, -0.1468259067212807, -0.35680065545050965, -0.707853268592866, -0.43912967852335427, 0.2259615426542707, -0.040053230460796785, -0.5407758448287392, 0.7137421575950609, -0.1972113726312441, -0.3858192531957354, -0.047792592516495036, 0.007714147296769669, 0.44018355541954257, 0.8067786511831216, -0.14617053283222226, 0.6645868473255458, 0.8866938196705247, -0.9622446907194133, 0.9702412904833384, -0.7726939431366238, 0.38914543327477635, -0.919194289449488, -0.9817996862908362, -0.34999879819789714, 0.5291004249081306, -0.7035816827829282, 0.3534156911943165, 0.18250746876334611, -0.9938340662826513, 0.9391319372298734, -0.22285670528125157, -0.5889345730881572, -0.158481973319053, -0.2625350961573303, 0.06970748430578477, 0.2933471267268193, 0.9578325213845873, 0.298492116603182, 0.5238225999219075, -0.673182688257906, -0.041972383814192105, -0.19641952480649882, 0.33964611276690526, 0.20562596884607465, -0.14029294428387784, -0.6936053705911369, 0.10702166019678372, 0.1200714755546528, 0.15806807274046042, 0.24899002599856268, -0.7085183396881161, -0.9655065549105595, 0.8819023791897957, 0.04594071139682443, 0.45350495062366214, 0.1513893686013017, -0.707107565938565, 0.4353218128693952, 0.4274960437754747, -0.5187732172167565, -0.2589670222698588, -0.5945927075231703, 0.7969930986959841, -0.08976372612206518, -0.6531773183281284, 0.48363865086686353, -0.2173863658200048, 0.15422384030881564, 0.3676070071345945, -0.8360587765847356, 0.16817979144652195, 0.35522730160191585, -0.17928866872335014, 0.6356497466624587, 0.7543978288040358, -0.06043295285607164, 0.18535816910263647, -0.5205543533442734, -0.8872184518360613, 0.2600565889078885, 0.14566066352326135, -0.44630124367289414, -0.4022748769950695, 0.5158866369727002, -0.34508352256212316, -0.30601500996304565, 0.9753023080714431, 0.8302843175782793, 0.8655614674951757, 0.3899345128894849, 0.6303467257716693, 0.49427373112293527, -0.4236543538881281, 0.3346051854192811, 0.5814576259157376, -0.3129673243015352, 0.5513934748835809, -0.9509809024245695, -0.42983740565940076, 0.23543146617232158, -0.5986230153411216, -0.976390159728866, -0.6803214146392689, -0.38815769943619105, -0.8329244445737374, 0.0073383484712201685, 0.21557946971376984, -0.45250614253528987, 0.7312757088648667, 0.49807503916101625, -0.09444879422908237, 0.7133103265702601, 0.30821029692536506, -0.7293759576280201, 0.1501181732334691, -0.9906059102550173, 0.680943269711014, 0.524303339460884, -0.8056979155045423, 0.6556758037917967, 0.4911379094189854, 0.1007309727519532, -0.10898574765959546, 0.27019207257719824, 0.733637004639953, -0.4739685739512336, 0.39426120498166384, 0.28657091465410667, -0.5739032902264567, 0.49310946121357513, 0.34412649347170565, -0.5739992088383707, -0.025359460154436908, 0.5498370256805756, 0.841418749597094, 0.5100490739911392, 0.9736975833147934, 0.8802679580512276, -0.6308636380181736, 0.667947890183515, -0.22209286890969704, 0.4293264147623561, -0.8010003583813345], [-0.5846641980185725, -0.8582405857111957, -0.7955789620044196, 0.8931053229934196, 0.2873005411603884, -0.05449519366757083, 0.6816194453905844, -0.2353442090035991, 0.24696380658840944, -0.5444118533820848, 0.11090651098222248, 0.4767622025360534, -0.9756861222009265, -0.1179217782264026, 0.986453956353305, -0.503288162106333, -0.4179502632610992, -0.14270983682364502, 0.18346068944129312, 0.23724372209644407, -0.37300164274569414, -0.24719926418460814, 0.4069721294142761, -0.8869348280505442, -0.7997088670373196, 0.5403007202694943, 0.4139041735410336, -0.372844418466022, -0.26420409658442745, -0.48810074056401165, -0.04050590270942256, 0.4684253025180458, 0.49195412176320286, -0.7212214070294396, 0.0, -0.2061627263442607, 0.9612085543067768, -0.7526890017747254, 0.03241827677929354, 0.3428669420473338, -0.8612086088874666, -0.12048482643644665, 0.5241382535240819, -0.8242985687507522, 0.2595783119196551, 0.49392703925723747, 0.062102296953002956, -0.6316007661725782, 0.6740468472708709, -0.8598219516789489, -0.6861194039620655, 0.030445748352481594, 0.4765957397854885, -0.14769275149227012, -0.37880550528488444, 0.533510056428147, -0.6429531338405774, -0.44751410959256344, 0.8665794767652037, 0.011544941283121446, -0.4678778266349699, -0.052661293875748916, -0.3811720767110316, 0.17774863032198995, 0.07189948477901797, 0.9973470987345692, 0.4296855740577694, 0.8092071423884695, 0.5350220207637382, -0.9074826486053496, -0.8786622175040202, -0.27427264824255393, 0.9390773474781244, 0.5293909640343553, 0.17768544499965921, 0.5905546543308438, -0.29847683856683505, 0.7309260122185781, -0.9133457621076484, 0.812409280397369, 0.8167819236746583, 0.509563684701811, 0.8320242526221031, 0.22673511484851772, 0.834963439405543, -0.6098054725280349, -0.28914150574881536, 0.3568610068023599, 0.16307511037086897, 0.43890728026999803, 0.9547958628814912, -0.795241425875366, 0.5856152262510621, -0.6497539462931397, 0.8182270084663525, 0.3723793653546805, 0.7951501195453174, 0.7810110849933727, -0.6927701684192544, -0.23685073151811964, 0.765585779189436, -0.17823205308117007, 0.1614349565707518, 0.35615042396278174, -0.1086745992892848, -0.8115715918394615, -0.973964013920019, 0.8336934288170177, 0.4108107699930885, 0.3674395358925411, -0.8154841410285658, -0.1173337178913667, -0.6228188289956389, -0.5473751551333945, 0.3285515490170854, 0.9371060209514237, 0.18119280266031645, -0.9832464629286695, -0.27197786756110465, 0.22779302816052693, 0.7373638659596373, 0.3170252244934615, 0.5526600397254358, -0.5844053053333009, -0.15994018904884388, 0.454742655371027, 0.8467731140139525, -0.39391683003295275, 0.22466491532982347, 0.4831978722750876, 0.6644777018663648, 0.8261361696914213, 0.33940264485718896, -0.5156104841337703, 0.8973726948539826, 0.23307657691422556, -0.5220411955216873, 0.5518257288150665, 0.7632845037030864, 0.2839385860942847, -0.9798933859801213, -0.7748936075041606, 0.9621588368815854, -0.2922438065889035, -0.2917629633686929, 0.12118192826243113, -0.08272834133691731, -0.601797581046035, 0.6457577420461482, 0.049704256169481376, 0.2510035454501103, -0.5440805340041468, -0.3871578444466668, -0.6662674878021393, -0.7993530451736457, -0.16190213811175225, 0.3469223593265367, -0.29505517550305793, -0.3643333674803735, 0.7950214607811665, -0.06580382474167235, -0.2738562460293317, 0.9301266388190497, -0.9509137315769713, 0.0825776742160711, -0.5832801931800708, -0.7532792310714753, 0.020820033192267884, -0.6855390796842147, 0.08309674706855241, -0.12841234042421612, -0.8366997904639635, -0.8217427810787994, -0.04087681494523321, 0.7092168004455208, 0.3555664991513181, -0.45836900055762464, -0.32683429941081044, -0.11336839942997479, 0.5843655842738615, -0.5918295074206221, -0.4260843233463265, -0.732163098561986, -0.7663460083682205, 0.6412708690771058, -0.13484733595874165, -0.26602286214629434, -0.5987956851372604, -0.6821537257305113, 0.5500187809890136, 0.28928616811301744, -0.19966502559817445, -0.287718334725233, -0.7291135829917237, 0.8422442964858607, 0.7942795240066578, 0.8460699296644021, 0.725912143959663, -0.9664199426540956, 0.7405972008280002], [0.15229175318226673, 0.5582474380869766, -0.5754150306426695, -0.19991843378212448, 0.3914382080289547, 0.41994925764394586, 0.33226315688704244, -0.6711117531557425, 0.6009253653595001, 0.09495100903058074, -0.7283062998328271, -0.65081596941252, 0.773247790683258, -0.06253862802834442, 0.8691926662661154, 0.9527609224503579, -0.7745011213368129, -0.7922526572022976, -0.35429727883878326, -0.9633346015361555, -0.5331407777875028, -0.5928282111072898, -0.7467849582496819, 0.927839610175379, -0.017797338165137067, -0.5654042690488241, -0.5979342954222693, -0.968382994014753, -0.35945158389241283, -0.17990419382796796, -0.4842314959642544, -0.9276165874999698, 0.3862092715420611, 0.0029142768434209376, 0.2678789270834361, 0.0, -0.7319229446698232, -0.7746151223780093, 0.6362499333686089, 0.16723222863993392, 0.11335389905287174, -0.46771215182097325, 0.23686319198502592, -0.1152666012213861, -0.8192262666639989, -0.5617352424952884, -0.6419078353360324, 0.38579922004319367, 0.7645445514811047, -0.2591102157895422, 0.16617954062709517, -0.48887346726872405, 0.7259655675175325, 0.40590617425020925, -0.3814258598856539, 0.8412485916440242, 0.36203328323187556, -0.5327081317599214, -0.08325609407785017, 0.48194567863264615, -0.7219470273211297, 0.7841109883523756, -0.221807718692129, 0.681212836447473, 0.6245246320273095, -0.4669675599400869, 0.9741402847499745, 0.27254737372787297, 0.7664324911753033, -0.779893825833621, -0.7581113369449224, -0.4719139563131154, 0.04498954171795089, 0.6015420526536313, 0.6350228034503402, 0.7698246905000692, 0.6799295101321918, -0.06610278095061473, -0.38400638577250157, -0.32764318307606444, -0.17258118555696278, 0.16660399661766512, 0.6458924767230436, 0.09351255630954469, 0.08425910168755069, 0.7736278128689988, 0.9556534332151467, -0.08666506087778925, 0.12422455091861062, 0.1855078949507678, -0.22952579598346112, 0.787421635968427, -0.16725320900354723, -0.9663434694971293, 0.5628637012852802, -0.04326881792612225, 0.10894007938313344, -0.16293749645410815, 0.21842805796203835, 0.4410057931326701, -0.41302137638956604, -0.9285105677991334, -0.685830609998078, -0.711038125863894, -0.9455150114028807, -0.8239501570099359, -0.5208506138962701, -0.6780999370767284, -0.08915827272012633, -0.7451207751090936, -0.4014563361792547, 0.21945014856604939, 0.5350352328282857, 0.002488908449591154, -0.4428390290017523, -0.9454208079721003, 0.8005570012572187, -0.5916171602301037, 0.038635510715389954, 0.36797866369015586, 0.7520139904906613, 0.15185005549856911, 0.5147063750953449, -0.7215047071916565, 0.5506106513991256, -0.07812840037773938, 0.41953563904329827, -0.3030262270101023, 0.9919895217493173, -0.32397023119642565, 0.31569181817921366, 0.342759278225514, -0.46545352038359455, -0.02219260576405957, -0.21245444374187739, -0.6411152471986858, 0.11784350695337942, 0.044640689313877546, -0.49240685701560105, -0.27335592556831956, -0.037696646752099605, -0.2564181275461792, 0.21360483428166477, 0.4041975340584574, -0.15670135135033414, 0.4808896155881879, 0.7591752777546472, -0.4464161028019531, -0.3246600580397174, 0.29623667468164716, -0.2959983624145095, -0.013919989983372627, -0.22956057526475693, 0.7358206089354145, 0.9948489089321366, 0.6313081292063412, -0.5507531310955907, -0.5739642151870963, 0.16106669208060653, 0.09841563663167996, 0.4453896594354052, -0.38755986495161765, 0.5834527279448838, -0.07839161059161914, -0.2618832081531297, 0.7501977636490946, 0.2749380974918765, 0.6605000779453316, -0.8395405458278387, -0.586793361371017, 0.36322852495820634, 0.7626748662537748, -0.42010682119282694, 0.9213418039180956, 0.3059136019207258, 0.38980647221646514, -0.08272597820794392, 0.5901194507253098, -0.7832268856374762, 0.45334917999371305, 0.2168292186452272, -0.6141292235899789, -0.2686381163305349, -0.9415581065413723, -0.9444301097147798, -0.3999244217075, 0.725067528399435, 0.8564729063658327, -0.49208935079651184, -0.34566191930058277, 0.15241960131615273, -0.8593892874192903, 0.43721173144406666, 0.023970931734655476, 0.043129261997687074, 0.8796257605311981, 0.4066133777300882, -0.800466427588499, 0.6961713992247143, -0.6886597766209923], [0.4617314169742164, -0.18127974718604567, 0.24379739001591316, -0.08859277799262211, -0.3066540206821551, 0.9585067587993628, 0.6046046699578433, 0.7832828642060223, 0.5628663020633067, 0.7075299435450646, 0.03911999171582692, 0.6508944503998699, -0.25645142520418407, 0.4961194145029959, -0.40365982126988964, -0.8856437749722001, -0.21063133561647174, -0.835743882803808, 0.8086610721185286, -0.09745295790533515, -0.7571411119228464, 0.01840047199455319, -0.800089071947554, 0.6750321216406889, 0.05369685773007271, 0.5449738871222469, 0.6079434777460995, -0.0752705784793044, 0.5295553061839668, -0.864135702692582, 0.4902234190868626, 0.11031319420289076, 0.4180228074172112, -0.8721177033073666, 0.6250691528271684, -0.9109240292752523, 0.0, 0.26751593542185237, 0.8895714690821228, -0.45756514458392283, 0.2835652526584742, -0.3663787408700139, -0.9376559192888603, -0.8261469983911012, -0.005465692446206205, -0.18151707441367582, 0.7051507820090361, -0.6898280276690303, 0.8318029489465539, -0.41455666271340297, 0.8460215221872849, 0.37783038853025785, -0.12803161217103654, -0.4947098564366601, -0.9541781751780316, -0.43957145422451505, 0.7239950099100267, 0.6454354665054836, 0.2752367797054749, -0.3450742389440946, 0.15890920537630104, -0.21958332386736013, -0.3431059570841004, 0.237621102518907, -0.5587885366918972, -0.9443491941102953, -0.36095643757772167, 0.47322510841797794, -0.43862157814863334, -0.5812723895212482, -0.9669783640749035, 0.7409053323726424, 0.17984111407462944, -0.10973633896430446, -0.412360794026819, 0.05388671845222781, 0.06907064761304116, 0.4107914255891649, 0.04432006198837701, -0.993168362464647, -0.5699227064982995, -0.6589660051368005, -0.8901425368513096, -0.5748012171360068, -0.7254185641239053, -0.8147274898724057, -0.3854069144942245, -0.9789191118187612, -0.48989042914419056, -0.462162148470312, 0.8791459314706922, 0.7248471583384879, 0.6205002831408941, 0.4560758526411566, 0.9589975102904185, 0.9430418306265624, 0.13783549560656705, 0.6007802473412651, 0.459039259940599, -0.5210704852306423, 0.03348066301407515, 0.6281920843133824, -0.4559221077552562, -0.498289500967956, 0.9295075235006849, 0.6346359677655744, 0.7492707607064926, -0.5372854792087198, 0.4769245376778284, 0.9841590662623947, 0.166780856017974, 0.7325073184411965, 0.6856503161030527, -0.5641077057480091, 0.7996741559234561, 0.3429401835125043, 0.5538708098061345, 0.6623517899924736, 0.9992900118566896, -0.3233043914318223, -0.8747489436336096, -0.7026360613286469, 0.5907085916759192, -0.8673650690429819, -0.9892466219473361, 0.9824009125733697, -0.3945998825077601, 0.6115750855965598, 0.3933418429748605, 0.11116027391155447, -0.18590788672475655, 0.3827448324244842, -0.5476178537169047, 0.9217231828738073, 0.8147410819084486, 0.0665679256113092, 0.2527222954834216, 0.6996445270393776, 0.20034522660163812, -0.9032667962884102, -0.4019169261615885, 0.03053980631406006, -0.572095175148885, 0.5697007462977193, 0.44273307781437277, -0.9837339416634394, -0.5745344851546752, 0.24321083593889625, 0.17238947632659496, 0.27956274950162996, 0.03245631798352888, 0.0809037091505247, -0.005606475878877637, -0.5387444635996417, 0.047214711820156685, 0.828248581694067, -0.042613229200359815, 0.256799200200855, 0.8727147198501679, -0.8945731570133868, 0.7220731409928778, 0.026706557273154186, 0.5057746923154809, -0.7364033560421974, 0.6465559209554887, 0.19778965120093606, -0.9724332732694698, 0.25683571129310434, 0.06845909699544372, 0.4945233745475297, -0.27769156606513956, 0.4671114914617196, -0.2986381667675071, -0.6806320943753335, -0.1524371752184155, 0.7404146719030971, -0.2671677830623369, 0.6316517557879997, -0.46583022728287804, 0.9398578769287156, -0.10745569080984252, -0.3661243386062287, -0.6160857299245444, 0.3716268619661591, -0.34412765513015553, 0.8643785329477778, -0.06084524562834037, -0.09756230147679257, 0.20686505954266776, 0.8890641795233745, -0.9046830352515789, 0.632914165458685, -0.9978145744769253, 0.8495117858214376, 0.9203021751536031, 0.41583369222155064, 0.644852703801714, 0.7616821135355589, 0.27331920603205284, 0.5030209630031979], [0.8703237176175158, 0.6488788014249924, -0.30007829277071907, 0.1431431253989317, -0.5291279522822625, 0.36693747490095774, -0.25207402452314653, -0.41218292140577595, 0.8060726913931788, -0.08674780957832229, 0.35463748025375375, 0.3750062870078956, 0.5528129935257562, -0.817031942608951, 0.19524255115312572, 0.06505185028998528, 0.29048068320566345, -0.7781686000044505, -0.7710313458853684, -0.17751162516239916, 0.22685435976648516, 0.5753101665912792, 0.06914827422929348, -0.20580138768178768, -0.42685991642412713, 0.6841871615418573, 0.4072976742918244, 0.377722158886592, 0.8679397279566681, -0.8813126111800087, 0.06007009612638314, -0.28176383602841226, 0.7660030952089707, -0.006908583274767288, 0.7432355430370805, -0.30851305095478265, -0.9287815747694683, 0.0, 0.6896116881813386, 0.6811258982452104, 0.041009039819930315, 0.6458076935327774, 0.7889021940902583, 0.7397843820583758, -0.5772620988571913, 0.762218036937699, -0.2945323753581355, -0.15486800158934644, -0.5130194605517331, 0.5456362849393179, -0.1693008528356914, 0.7745936112078642, -0.6915337962285506, -0.1744585781904513, 0.809242225251491, 0.39095384818016954, 0.4877769396771554, -0.3332677231676515, -0.5194640846482981, 0.17433536207454692, -0.7580031881752796, -0.6040629928542944, -0.10930578479237396, -0.6958198908098361, -0.9425473869842522, 0.5407364374005539, 0.455175960634868, 0.6261323620048469, 0.9508354668182306, -0.37220259702655345, -0.2667826603928034, -0.5059093695855015, -0.9156542350539103, -0.2203870486274111, 0.9009632133515744, -0.38048927406247857, 0.017982812256730485, 0.5212970492962248, -0.4118816696260317, -0.039388773699590596, 0.4394642550608905, -0.07693772397870657, 0.40361976370731933, 0.07508596247897148, -0.5393100345383586, 0.046871686009484215, -0.3271770034680699, -0.9609760831652299, 0.6203924752907037, -0.3481564496081855, -0.785174268043076, 0.8896644097166382, 0.40573160906530625, 0.004186900960080564, -0.4719569190579964, -0.6539904588175307, -0.9196528753967104, -0.0031237991235952833, -0.4398842185891716, 0.8312795541798808, 0.8629961784613274, 0.27770408775053435, 0.36465760073264475, -0.1880773698485343, -0.9157356712173452, -0.020275819906996118, -0.41819300842365204, -0.29908638936913423, 0.6115149166075164, -0.6740061037304579, 0.09184436126376139, 0.09790096372862722, 0.08816422482967834, -0.058627572347679235, -0.8840236018234751, 0.0769155510498416, 0.8083911748888395, 0.510640479271854, 0.31422121416842264, -0.5381963754013324, 0.37400834905581304, 0.7149488653237108, 0.1199565655220527, -0.10198468961246832, 0.20429126789498464, -0.7306972865109382, 0.576827767408201, 0.014136104359200985, -0.5202770181538403, 0.2907007122712624, -0.14384298007813223, 0.7886502167735234, -0.0970278346577007, 0.8408242529031316, -0.3390418390854357, -0.6954787854286604, -0.42179912037685896, -0.1504399856196319, 0.08533606820030859, 0.03254114991777368, -0.8273500959774087, -0.7607909134809006, -0.5015567100175595, -0.3478301491633067, 0.6118553785593333, 0.5013672917434666, -0.8504312889374519, 0.8156753762740507, 0.8048552502300257, 0.11383809277156387, -0.2451983610163131, -0.25736989292634305, -0.6553269820201619, 0.4984485040833597, 0.7731753926136029, 0.16095975385440187, 0.9206897580929567, -0.33376365830762267, -0.557467094194968, -0.14024546550958017, 0.027947244720027298, -0.5496063328347454, 0.1389252772035876, -0.8052572208173752, 0.6836007700774611, -0.5535729335471138, 0.23041959408838641, -0.5259961609388131, 0.8949778922808218, -0.14072665751221503, -0.18233182629259148, 0.25120594122421025, -0.18446550195610212, -0.6756089590022993, -0.951848628888605, -0.7679193111706073, -0.18965614252880347, 0.8129537898264299, 0.8531419874398856, 0.44112622188074657, 0.6120705063701699, 0.5851921333983845, 0.6390478845913956, 0.8359562829542602, 0.14793749826634883, 0.9034123703949517, 0.24069054691524117, 0.32813226384553174, -0.8756398048712737, -0.10814813161755477, 0.0940377323689876, 0.7839024141981179, 0.4978318384214995, 0.841415024150489, -0.4358618148496445, 0.9139837115152287, -0.06433790923506089, 0.09230886537841565, -0.6684863841541318, -0.24145309653547176], [-0.09766466089133141, 0.10150856414260034, 0.19221634130609688, 0.00963417935332811, 0.5085333510727943, 0.1531822214388774, -0.6246422941365408, 0.9529227467799026, 0.31338694195642014, 0.6236214196828, 0.6158015530483916, -0.285770557804889, 0.6219457041611545, -0.9362465044683712, 0.8647554396885531, -0.060772890771370935, -0.2513586133499104, 0.5935319263216392, -0.5383325800515528, -0.7970756694226964, 0.29664089788776304, -0.1734337932893264, -0.06641348512370304, -0.3750102615545654, -0.03745834860163377, -0.35769900900234486, -0.7574541087179478, 0.7336691292144233, 0.26396111679185164, -0.16498587036167756, -0.3405783839888461, 0.7611720474112988, -0.040029301760830194, -0.0036022795507479888, 0.008097657736420238, 0.5111073747966721, -0.1866750939376478, 0.32523257917014736, 0.0, 0.5859720065961964, -0.7456799835538472, 0.1874121409722167, 0.9793741997844871, -0.18633999768567366, 0.05598398508795488, -0.0697650611520857, 0.9892773924318967, -0.5731432693920098, -0.23588809120228849, 0.49270745538692373, 0.6126675948040985, -0.11639621010149259, -0.2626904768547256, -0.36358507068621093, -0.6754640264089815, 0.48420145226419353, 0.8594078321575407, -0.1881407719083794, -0.3947018272666727, 0.9246263818906113, -0.5501910256780922, 0.7018355289492366, -0.5731733327086901, 0.043365619913483755, -0.6542527061631751, 0.6049900107060915, 0.8896364232746952, -0.5830391219642863, -0.1997079206409269, 0.16906061245236703, -0.0704061727776164, 0.9536937708281317, -0.7340466946685591, 0.6801747720052322, 0.5391347801032618, 0.24320975262084477, -0.5465927174457668, -0.8708957665112023, -0.053991887834140107, -0.5314563492348416, 0.16435800053917138, 0.41116609560674533, -0.6745129724391226, -0.05742334089838086, 0.2699270850334139, 0.3976236111558473, -0.13694408616724218, 0.9664350738503502, 0.6356179936290405, 0.7987844917533848, -0.9122883904494548, -0.7670183701718216, 0.7606556063948751, -0.7822271568289494, 0.29573180071199223, -0.45314729496697637, 0.8767582482549945, -0.5700982748480099, -0.2059847109384898, 0.6388833276715316, 0.6900682785719754, 0.9570917225348212, 0.5054508902123018, 0.46526323464343, 0.42827089050975364, 0.7917690123731234, 0.6068345087584186, 0.24712525561801812, 0.5964504479049519, 0.5775402004660517, 0.09583006571269936, 0.9966650837059463, 0.7016316559804103, 0.11077675281766552, 0.9685485776802769, 0.5103831957766778, -0.8451448645358766, -0.919012350270072, 0.317185942126732, -0.7819458783995563, -0.8905984624617851, 0.9201806945798783, -0.6361023988784309, 0.24634399784788008, -0.3529494642059605, 0.3833898265024318, 0.37497059316355763, 0.11920274155974298, 0.37361125890117886, 0.03828659955766622, -0.36993899415574916, 0.7717206409975732, 0.12201291845432727, 0.38710322805174946, 0.09947665317285836, 0.936280238629253, -0.849570691883992, 0.05947307752042641, -0.7144793074698497, -0.16661261937024863, -0.12224728862890633, 0.14853459690123172, -0.3880796299492879, 0.806611323292296, -0.5789429723191197, 0.3835332911762337, 0.7591417040277479, -0.17543519840818766, -0.4511412090463436, -0.7479108417540621, -0.05230547588794443, -0.9826232137484372, -0.013144489243491764, 0.8883447705980918, 0.07794846161092339, -0.008532568998576462, -0.31383152464161457, -0.7216869371124099, -0.28269413887382067, 0.7887018718518584, 0.5177670996601007, 0.09854119993962196, -0.8060596066755001, 0.7057939868894838, 0.18681653921386232, 0.7087550534297573, -0.7461891686045148, -0.6899269262284722, -0.2489863742131062, 0.02497836859261726, -0.46534679769435705, 0.5985904525087389, -0.5819038711794657, 0.402032309772979, 0.2826712780417042, -0.1122600907357445, -0.033934024040223276, -0.3366794234147419, -0.18127343391352957, -0.017354926047687957, -0.1904499825970507, -0.8772416489976138, -0.6096866613003347, -0.23055730871176516, 0.5067087320411088, 0.5964330174187384, 0.2266665972371722, 0.70245612164197, 0.896005010409149, 0.9906349698656673, 0.4609712171204998, 0.8025485880829448, 0.4706689695974289, 0.048733630772979986, -0.6897759221279427, -0.5517859380736296, -0.5576542648365181, -0.012180159162066717, -0.030340512873835213, 0.10850755243945276], [0.5044378395126088, 0.3675207213770748, -0.9702421632849816, -0.24250105937004052, 0.8457188466475654, -0.7560501128874615, -0.8811284031581055, 0.3023200212915236, -0.8427172526437812, 0.3232434724214186, 0.9942089078793919, 0.1649542876177985, 0.6156680137489783, -0.45796945880822615, -0.41313645808022215, 0.9932116842485479, -0.8063538727976094, -0.5827323053928819, -0.07122532710245189, -0.678908697998829, -0.8954963024171068, -0.46222826879175694, 0.05486453058609486, -0.7379937332643316, -0.874298464813297, -0.6081463874730866, -0.5340022709604157, -0.04348357580475959, -0.055974727145986725, -0.40887865109796495, 0.5233046467606342, -0.697587648558379, 0.23176293422779515, 0.006603072074095273, 0.602394039068312, -0.32314848415307384, -0.6068420497136873, 0.8144619234512398, 0.346572642853354, 0.0, 0.4750191887110824, -0.5653492933516688, -0.21191951340266657, -0.8992538471699763, 0.36491386568158735, 0.032788023510694764, -0.9400610311749857, -0.3511681304977212, -0.04979661885104947, -0.49128724734463214, -0.7343506369796795, -0.7533917414363964, -0.9825546340976017, 0.561315515211436, -0.7721136290437847, 0.5332373960772485, -0.23328998635316256, 0.34434334046363624, -0.22003224635859064, 0.8238381368453127, -0.9837238209793204, 0.6283145266600962, -0.6927738937582268, 0.10914864258217927, -0.6689983786592804, -0.04786340353842311, 0.5018383184850979, -0.40303952009654, -0.5125542629485587, -0.5922905036653476, -0.9896079846179213, 0.7878129515294627, -0.14275767022082841, 0.3383864005269308, -0.8343890427268006, -0.34984068131955226, 0.6327561191069608, 0.23627328067038378, 0.7871255106139059, -0.4402404053776716, -0.8735218171338437, -0.790978538959006, -0.8662087229765607, -0.5382006791398459, 0.4267897918633696, 0.17799477107254624, 0.27875450590847284, 0.04961937793647375, -0.8403132347511104, 0.8204923366141867, 0.4011835584884471, -0.9342529534216926, -0.09527478808743473, -0.948896388098345, 0.90565703285087, 0.27899469974754054, 0.6406410454268567, 0.012697719395282636, 0.4941238808787105, -0.6749846376707023, 0.026189045536037847, -0.7089349108010601, 0.9500392916577056, 0.9460918088262751, -0.3022152724739544, 0.35139239249001863, 0.7965112003343939, -0.2640489015800349, -0.9538927834867217, 0.6972999025303921, 0.9170225980604629, 0.8953774786951942, -0.4872869768637107, -0.6948477167990896, -0.40123681547702783, -0.6406837292080338, 0.7759332727868513, -0.99246502824866, -0.8874295624858173, 0.37689000207159706, 0.9172282195604309, 0.976443105520441, -0.757064888378373, -0.5322393846311293, -0.9020073244753659, -0.5471186216638204, 0.7885939462977412, 0.8735613292381541, -0.4191335928947155, -0.861542964316359, -0.7972769433927867, 0.8779068826944447, 0.5576211957375656, 0.5367261900633922, -0.9784773893324727, -0.14835247559644427, -0.30698718098350253, 0.06541344217375666, -0.5167942557020739, -0.7211977484665986, 0.0649508313140792, 0.4382828213133876, -0.2930120121767008, -0.17576395739726047, -0.39830895538819466, -0.8756871971752211, 0.07523676818665193, 0.14989080631018625, -0.46555735389334596, -0.15072784341337409, -0.19162723520245706, -0.6117141466774909, 0.7098593445299435, 0.7497328644466803, -0.33446572966186205, -0.5142086644282602, 0.4270903109515829, -0.294184459955958, -0.4556571237493412, 0.3551974908226043, 0.5913430932351462, -0.832831415815362, -0.5467518258963926, 0.8969897924586094, -0.3540134385312328, 0.003816969159033956, -0.20727445838200254, 0.4750801758813341, -0.5205560773202098, -0.3269400611761293, 0.10373345512103627, -0.41618244723619213, 0.8472954627174016, 0.3002668634782413, 0.032114808224237734, -0.8388017825081959, 0.3038329336016381, -0.6015339969094968, -0.8745887332333899, 0.7796971412549218, 0.8086980428469916, -0.24048502471449762, 0.020831026351707527, -0.999760458800391, 0.027993995985210907, -0.8337298681599665, 0.1873654607682953, -0.8833687075709278, -0.31045045426104756, 0.7979146051284545, -0.8524001874123719, -0.5164179557856834, -0.8229683833592931, 0.019967188126009283, -0.33219390819297034, -0.07151323837210355, 0.4069037227597425, 0.14749393651434506, -0.8206283778811609, -0.8841658330550404], [-0.5127490363049629, 0.42654852987290504, 0.049454097248993634, 0.38217790672289964, 0.782385468301726, 0.3922482738632478, -0.6321399140731976, 0.0018211846976683432, -0.0865981970541434, 0.21304613302924347, -0.03195504192045928, -0.5425521733874952, 0.694296015503451, 0.6043577789648595, -0.6446207734994065, -0.001798615968050754, -0.36993095601267045, -0.8110689554760182, 0.5861600213351312, -0.60358388034886, 0.19899664042891163, 0.17110619424378393, -0.04166177629759371, -0.510048613594444, 0.27697306684826706, -0.48564173316206394, -0.14665410198192363, 0.2616870263226849, 0.6505051668648378, -0.8229268919014552, -0.6532631116228376, -0.5625720761541293, 0.7739548873870419, -0.9417174796476027, 0.22139104418315614, 0.7287975874083221, -0.4900223517243485, -0.36861941614834404, -0.9765663925386656, -0.8990392032745436, 0.0, 0.1535542670009904, -0.6857754101842468, 0.7219163202528809, -0.6534258935321338, 0.5274608193094015, -0.8616675255290005, -0.6002628797495779, 0.4613582601673656, -0.49841155131155856, -0.40970943476201627, -0.18117252175114018, 0.40638433085669123, 0.8239331658917948, -0.7491538763986392, -0.8403070057050099, 0.7286581882126841, 0.12485133297145978, -0.11609564487599533, -0.2631708437732545, -0.1288459650795475, -0.14972877573126975, 0.29672130703725075, 0.17829499726132192, 0.40970097973883557, 0.7373389235098857, -0.9202662334313416, 0.8280357593506598, -0.4488666296950956, -0.9831618995719602, -0.14181493310345483, -0.95940851924023, -0.4766186609203602, 0.5183866231884815, 0.7201759338150238, 0.08901453660380576, 0.6986023302230049, 0.3049879871757102, 0.6220186977595668, -0.31821350641118173, 0.9136322913511685, -0.2333534136328026, 0.4831256835772251, 0.80127562377425, 0.07668620631361844, -0.7384396050298205, 0.07856323242103014, 0.3735959967533782, 0.2532199970700002, -0.07186647225681786, -0.6216341258871527, 0.12917301217049726, -0.30582692276339674, -0.9222911197342083, 0.614885063289871, -0.478290801858851, 0.4338924103194437, 0.8599074954500401, 0.8817366314934687, 0.5071561718283841, 0.6983099788385239, -0.5821637544974625, -0.706975200277425, -0.8369154924609612, -0.028137790778686167, 0.5710143049525784, 0.20116142958129446, -0.1873264073336114, -0.25325465663561464, -0.6724636669660062, -0.6407256062481947, 0.8853416710497142, 0.8045146530253833, -0.8658620872495277, -0.8000090009419543, 0.8641815646515594, 0.9199666858405635, 0.6875562619983577, 0.37570363360286496, 0.621329239544091, -0.9555253212190797, 0.46665039287437793, -0.6275983286001952, -0.5021089684912232, 0.5278102654700498, -0.8215781879993658, -0.681143762496011, -0.8589181448896317, 0.19452700857285654, 0.2831237545860905, 0.28255608880656413, 0.289364477678391, -0.6668925031768014, -0.3281517261675224, -0.010262754434480437, -0.2645437843349068, 0.32835998433862557, 0.030827821791897136, 0.053092803359021, -0.8963470509196976, 0.709759844074723, -0.02730447703160155, 0.7571824951236097, -0.8788377527292244, 0.8460837281386926, -0.9501767374917514, -0.2251834268903823, -0.46458907322454923, -0.08561350355728736, -0.4097822162350673, -0.6705007846302518, 0.6353970065509995, -0.7964275457405809, 0.49608317061612706, 0.8613725719690992, -0.2667139668214653, -0.14856161968463732, -0.00660800853384047, -0.40952428555107145, 0.25512946490764477, 0.742875112603941, 0.2673540343797778, -0.6431786152370242, -0.8606712850609421, -0.47630318713446007, 0.40583650619678124, 0.16479578759998903, -0.9880033264950852, 0.19702110737863565, -0.9254519436264179, -0.6848967595047049, 0.47545826593473883, -0.7772082843503043, -0.0740964928329535, -0.4152500217348889, -0.19024575321872672, -0.44286147868733305, 0.13410759629840885, 0.15551111241131355, -0.6163988100523698, -0.31105635693691136, -0.29706390611012434, -0.4678098045818577, 0.25915838772211797, -0.46128474958125776, -0.8349389188911918, 0.7066062011498329, -0.47672273583998126, 0.8944503334809466, -0.2586945668082279, 0.85308403608618, 0.5461509439414989, -0.5131690751852811, 0.1533021383123716, 0.7482608645573667, -0.8512427739957884, -0.5513068523884579, -0.41053890705743434, 0.9598843197186073, -0.6261674439570155], [-0.05471304479206207, -0.4172151369026298, -0.5330509468691682, 0.5141675200549454, -0.44564293525310994, 0.9638881409782571, 0.4737510449729134, 0.37858370076027836, 0.9212379776383275, -0.5180316829396414, 0.07347467288200837, -0.8948698677963784, -0.8376087011802711, 0.5581612916592751, 0.43889669060555137, -0.8859910097958683, 0.9210016560325087, 0.6820785849762043, 0.9163811198379992, -0.12342578286024986, -0.16967819875512902, -0.30739577367132265, 0.9290165417764042, -0.019189928504413256, -0.858193694746632, 0.10418733204392816, 0.5160165764604188, -0.4371098711851171, -0.05244529932814457, 0.1867455549172019, 0.6766479650966943, 0.6042243238581619, 0.29773159713427555, -0.8459152710696254, -0.7573733688129995, -0.38620999698183, -0.5323107740038215, -0.5102449886099492, 0.7240441391609562, -0.7983044932786052, 0.37659379765447576, 0.0, -0.3011709058980323, 0.7388813747085785, -0.567789080212288, 0.24555246710529954, -0.04775695261024482, -0.009489697651603235, 0.029059967018592925, 0.7840247130917404, 0.6373278259794242, 0.028710073663984037, -0.38474988052958325, -0.07052650219120338, 0.7082900311805729, -0.5955120137371319, -0.8750817190846503, -0.683037284362018, 0.11929764278241595, -0.9758140883421242, -0.26830769268375776, 0.010065230768226296, -0.16230713056849355, 0.11464738560217258, 0.43870878122056833, 0.011756456356561085, -0.8655422680458875, -0.05004786092498881, 0.7271193909582667, -0.4687197259568492, -0.6295958426463149, 0.41798830326089775, 0.5336301427425398, -0.490435524441726, 0.1989794321900109, -0.5676730828753012, -0.6600722511786192, 0.09329881266466522, 0.8384627569882459, 0.6146480346157148, 0.6434226727777326, 0.8448972468325753, -0.5578545119502669, 0.3334084124067873, -0.6757842445383895, 0.7657472945251198, 0.15399262234275368, -0.4825066431376419, 0.25511105449349847, 0.2485544996978688, 0.9745365005277369, -0.5178097062872322, -0.9154192167843558, 0.14585826459186202, -0.8158142613453427, 0.9334039386033486, 0.3616873980537689, -0.3631895057142003, -0.32279839914684816, 0.6909697168698037, -0.007083119729303977, 0.7029464085556172, -0.9480149706816678, 0.5879146997795048, -0.8456587736800756, -0.510700357781509, -0.046695909303296146, -0.6708867179621398, -0.7065820617445486, -0.21053839954826103, -0.015153896476368667, 0.8257520207914937, -0.6615283602848434, -0.10346728686859108, 0.6895179097838378, 0.7630625809086999, 0.4661266944184075, -0.19352043967067845, 0.5867057405507783, -0.5037232769691802, 0.005589982701008855, -0.3843140556850797, -0.7183216480049937, -0.8978959276077749, 0.9413804579859424, 0.60494886765036, 0.5122759862523427, 0.7263103343299553, 0.9771154159443396, 0.03182246522753762, 0.3714453917562366, -0.8649244862386414, 0.4775811355920081, -0.6804023709438836, -0.35455788870183613, -0.8050345445350409, -0.12962152893978374, -0.905080843824807, 0.9950462937907736, 0.08634983505446892, -0.36277113301586295, 0.4419925535517162, 0.29476013535618883, -0.5761008039721149, -0.9775233291902155, 0.5314624162926813, -0.47087347618429254, -0.5465291087178263, -0.3898969842312301, -0.9748465948891969, 0.49842756066101157, -0.9600956514829659, -0.5034198360219273, 0.8982930241094138, -0.5488471939335899, 0.27089180806252977, 0.0031211625308620317, -0.13305625527722453, -0.641066290135323, -0.5219464173651447, 0.2520433586092805, 0.20567870872281113, -0.978169034787258, 0.8795708308244612, 0.17336368377133793, 0.38932366824983844, 0.7737396264887637, 0.7279242886739521, -0.9977873578264054, 0.6307700950454289, 0.9069512307115932, 0.7289507034618523, -0.8806019279379043, 0.4495502403591447, -0.24985485686293463, -0.606902585663943, 0.3495037437168629, -0.346624606628287, -0.8693493798165011, -0.7916252526623018, 0.7110726750539496, 0.7308029522602402, -0.44743678073959425, -0.53612921606028, -0.21377186887569222, -0.7375590755955008, -0.6821386508418927, 0.10080987323950152, 0.2318540768978441, 0.07901060053574671, -0.027457887677517334, 0.8611031963539262, -0.5731822560957336, -0.6477342979227625, -0.11100144832013936, 0.36166255363213407, 0.8505045200058474, -0.350348242928614, -0.8345576956085299, -0.6422852014239724], [-0.35022517670206854, -0.15024963177533768, 0.37353697445809075, -0.30980706965981364, 0.06814070428825358, 0.6519345067917863, -0.44470839774925075, -0.8631243224834559, 0.04164765411522087, -0.7220097159730385, 0.1123639634146314, -0.469189912980853, 0.92599924114522, 0.7511040848411878, 0.35922668262706914, 0.32726301933093027, -0.7725191139190679, 0.7582611604831058, 0.8439486306914845, 0.8989535306243583, 0.35502810405109053, 0.1375138407797889, 0.48126251969161116, -0.15978558510043528, -0.7635752721737059, -0.45024565688708296, -0.021484334863151044, 0.6651433902059707, 0.2726618538129457, -0.4346168593503763, 0.4343739045141879, -0.7510371244701315, 0.5568942055912718, -0.5109608586321355, 0.6819516821720946, -0.31635069682467876, 0.6503634060828076, -0.8806787320365743, -0.3886258500902069, 0.19196452920450424, -0.5879330076809091, 0.40134685139243476, 0.0, 0.8752173860317987, 0.7391015768966138, -0.3621707463487245, 0.7924098871987124, -0.5943213710752349, 0.26657945079283407, 0.82004894097693, -0.06990188236151673, -0.8555200266776779, 0.5137944583092167, 0.23353484556789983, -0.3391188184251961, -0.549912361963588, -0.1723905028039603, -0.9749634206427831, 0.9391632032702983, 0.15954514336414793, 0.261637581307101, -0.8785981888982384, 0.5943455695864486, -0.7611708463908247, -0.3877304615065047, 0.31219666439523586, -0.4251985963289442, -0.8718871185842889, 0.3575721728133683, 0.715409012350031, -0.38896847248327115, -0.2625232772395809, 0.1736005240234546, -0.2150470640577249, 0.7057667854568261, -0.2976910633037735, 0.822569364223855, 0.5230138285568453, 0.5098288270508073, 0.17231474790670975, 0.009344939655863804, 0.012174870305373009, 0.5702061854550502, -0.1382472345860919, 0.15029624620203008, 0.49185658816249056, -0.3627152202113557, 0.09215643622012881, 0.17869418426759798, -0.04301537567418379, -0.5086874275969782, 0.5232750792285599, -0.6589857686796232, 0.37038566676728935, 0.31685353007125117, 0.7740627164010474, 0.7610392023115875, -0.7638113722081472, 0.45282462497023723, 0.3467372953006431, 0.539216286880883, 0.031645066273288336, -0.9188963467765165, -0.7639725373795418, -0.6811855756486653, 0.8103085466836393, -0.7404424798638258, -0.5457230398311366, -0.5822128984115809, -0.6375083030220321, 0.2937311717910367, -0.43578502513556927, 0.9203868403736912, -0.9340677554287664, 0.14950944384628917, 0.5992983721676943, -0.5855594718628931, -0.623937635354795, -0.4459058046620137, -0.8603504210410777, 0.9420009625208765, -0.3612076110906348, 0.3754362015589561, 0.9353766094717313, -0.5345688672112985, -0.18467684387998262, 0.7204408426413818, -0.9092797752594117, -0.5157685436641568, 0.27931147020172853, 0.0228675329250716, -0.06593357960390422, -0.7765905136235125, -0.1270033975849547, -0.11180950765747877, 0.8690685778860199, -0.239337991481273, -0.8844302912484665, 0.5949759889025565, -0.2238449012417345, 0.9103757405115318, 0.9065209716453202, 0.9892656395011952, 0.6264816472867911, -0.3602355454117312, -0.17126994893252645, 0.32738259177435824, -0.3176125480798635, 0.3795632103544042, 0.755833020176307, -0.5599225341416296, 0.4982168352829093, -0.4837518713978275, -0.28813701894415633, -0.6044679266645814, -0.5646798780227711, 0.5353618575022019, 0.017942221457390328, -0.3849222692862697, -0.7635206409385624, 0.5122137989053848, 0.3575081982989201, 0.3478655950697376, -0.6681596154848084, 0.7691809655977813, 0.7147910742444441, 0.31873493940653863, -0.9495946668550199, -0.9527624025123762, 0.5609829285101313, 0.42855028286499297, 0.23612893752513497, -0.663729115095768, -0.3169918794225275, -0.4420939204802308, 0.7376804815410916, 0.079766466450093, 0.8441023310135569, -0.43541753755124146, -0.6497642591230608, -0.2905591759918953, -0.7947143155533076, -0.46747142098528727, 0.3987848230087323, 0.694068989808736, -0.1132406055558135, -0.5827931701394746, 0.3220847095829469, 0.9139216111970583, -0.6605729268230276, -0.5458074692693549, -0.9154115622869958, 0.9085973733030539, 0.12443677128164699, -0.9640401707878312, -0.8677787012980052, -0.15616418318200687, -0.23484282757418584, 0.4112934483374362, 0.4232673764837809], [0.6505437528051035, -0.6877650386249101, -0.6733763507055106, 0.4364039493211942, -0.19471661149830144, -0.050080001569266175, 0.8280034097854785, -0.20545822341531794, 0.05362573848637919, -0.649537933542552, 0.6396456700486874, -0.8560435248182128, -0.10550391167598816, -0.383911956617931, 0.8017972838923024, -0.30949281900436265, -0.8620039708830387, -0.6020475713148015, 0.7610711299970765, -0.8630541726247225, -0.9089190426844547, 0.9180484079432951, 0.6133537350341727, 0.5554129032419004, 0.5974005810980649, -0.22473932542868602, -0.4930884286049624, -0.8601565746058062, 0.28999669513345516, -0.4867954042659941, 0.5026251112204625, -0.18987689749213033, -0.7291086090955521, 0.7444461657096266, -0.12778190288122593, 0.6665727561679766, -0.861234943775919, 0.16062787545144808, -0.8657225913173536, -0.23796474624690478, -0.9795928298598753, 0.49771957295672165, 0.24976853931997933, 0.0, 0.5217661232098645, -0.5611588618098424, -0.30624711325896636, 0.1731376471734094, -0.15503371405818633, -0.9236154533940522, 0.7837739957701333, -0.7236694715416043, 0.8774020558489897, 0.3236272770641293, -0.26727498794102145, -0.8771448780443347, 0.1771854209810848, -0.47938057042419646, -0.3107963736214394, -0.14559575860562535, -0.7643459635313066, -0.3574912796857963, 0.26320233041481167, 0.23242650903214912, 0.6164650099883278, 0.4868140897001334, 0.39169970381850017, -0.05778026853816831, 0.7320991800545127, 0.7708030225198979, -0.3747427767371714, -0.5385752987149703, -0.49317753542761156, 0.6394077008153154, 0.6402995268109943, 0.836036648254747, -0.4462380522034395, -0.15899708619588115, 0.7002881646217596, 0.4536430731333163, 0.6857766354621777, -0.8901292673749457, 0.44566680593228436, 0.7331480635434378, -0.2020440381328239, -0.02183483379917006, 0.8750657131887094, -0.6090762746152063, 0.3639476585713559, -0.6158230499737671, 0.2354875639295071, 0.46525703254827966, -0.1720732912547549, -0.7909489245436612, -0.8031829448461909, -0.2702801676713913, -0.7145201013944404, 0.9648026167039425, 0.9975173229897791, -0.5752751220826808, -0.9659027134661555, -0.5682981557959912, -0.7209926547763144, 0.7037387590301443, -0.853890586196508, 0.14091648063429574, -0.6830279982388692, -0.5274795652407995, -0.6240257165311787, -0.6833108262076886, 0.528120346139211, 0.83479786716916, -0.996920209943259, 0.9569652592756055, 0.46906035662036283, 0.17417714646161642, 0.004691734363080569, -0.7256470638252843, 0.42822122316564437, 0.011070971950092545, -0.347728339189481, -0.24841544775926572, 0.9441234834151166, -0.19713770212160342, -0.3821406401594336, -0.02918250737683592, -0.521119984269343, -0.44317077453935716, 0.6332699611228945, 0.3156426903971834, -0.8790840470688865, -0.23416172459652063, -0.04675224458737648, 0.8501187077431416, -0.7370255460390875, 0.8599356551103587, -0.10289777138179246, 0.6982405575660522, -0.26295385158653817, -0.22547318230407076, 0.9215022607069383, 0.8312435970089593, -0.3979236584906829, -0.7660648605600675, -0.32495337867638985, 0.5937098512479919, -0.6402310183410802, -0.8420826752546569, -0.21888150253301597, -0.42637681923610704, -0.47438947728997527, -0.6981158814841282, -0.5202989154577042, 0.6202186593882713, 0.4194756830307591, -0.5143168238017852, -0.8146352200374838, -0.2355614400380175, 0.270095690678279, -0.9467385269419009, -0.29485196499656463, 0.4617597962117592, 0.5494970902632603, 0.08095253307534533, 0.06897160926586055, 0.836403193173725, 0.7160230295510035, -0.031022035489898014, 0.07982402575332737, -0.42069116616219193, 0.2721183729858896, 0.7039076213471056, -0.4131656591733863, 0.4934508235745605, 0.5088578683149934, 0.6149971197071924, 0.9307962332213184, 0.434601107570163, 0.06835557440759343, -0.7641637027563148, -0.4036884526632003, -0.6908824477320621, -0.7188889743367552, 0.2792874030702468, -0.41235083952631313, 0.5286064079954766, -0.21263911897103416, 0.625703001933176, -0.3722288128529907, 0.6259499349803415, -0.6369614166343007, -0.12419899097484022, -0.9142102973003223, 0.6752829088210925, -0.42411198647101056, 0.5884943370071425, -0.46866509556224956, -0.7695954798478191, 0.3148240955567705, 0.7978321037870966], [0.8160503275595716, -0.7772375171693235, -0.2671932332904974, 0.6233175273189786, -0.823120907070648, -0.48771297565101257, 0.8172050404247282, 0.11011674896504586, -0.5346642939886361, 0.758855267162444, -0.5206533680212779, -0.5726201233878032, 0.7163494241111639, 0.22786881654901214, -0.1024697051399115, -0.8512874837590232, -0.773610980726321, 0.9252577673722371, -0.2545491062076428, -0.3401873257176513, -0.33409628253230794, -0.4795014760526335, 0.320186742831144, 0.582828761994099, -0.7430094318449578, -0.4083909627443858, -0.9180475776434682, 0.6055440625919946, -0.1581707018779861, -0.7517201072282493, -0.9233640565324723, -0.4550570584565523, -0.30142830640447404, -0.10076510239107539, -0.9750289287302145, 0.5900422434392247, -0.7605221299632792, -0.29945496310662856, 0.3233559607893368, 0.2577099850013984, 0.9547266201610409, 0.8306594000633463, -0.6818481757013131, 0.3050860541330269, 0.0, 0.7206641308629917, -0.27017458380403614, 0.7416265106479139, -0.9419516374277361, -0.2339444775777879, 0.13428139037323872, -0.9633756919871952, 0.44029069330208204, 0.686839822721047, 0.032447118316671464, 0.9687102222920883, 0.4539285244113771, 0.39654526173963434, 0.9207941540353921, -0.9074655082635585, -0.6626351942060262, 0.5564936996715835, -0.019039531644753804, 0.21649801144680003, 0.5031249135292433, 0.6204129651319228, 0.3410637461722923, -0.3611598411930572, -0.9309280661563746, 0.6463442515303233, 0.3309393509859828, -0.43803581862352603, -0.5513022360763791, 0.6636969708819298, -0.9700822325929712, 0.6694088572462173, 0.3700317850171435, 0.42611773753504933, 0.302002986479613, -0.5555604272439594, -0.6797477023260641, 0.4171761430022092, -0.4855487098242961, 0.5668766794226394, 0.4681450709127013, 0.17872943431026322, 0.004160188622600369, -0.7230782215932281, 0.47601693988748894, -0.8560767094583199, 0.39020592829200096, -0.6119797760675969, -0.30065157846276525, 0.9215092909499605, -0.21367345491144896, 0.30580903343628374, -0.8005926368001968, -0.2971605794328678, 0.6051360529802692, 0.39257285614127224, 0.7821406396242396, 0.3884782161798763, -0.5235912566205618, -0.8121434714012679, 0.26213365228212737, -0.45419961631135397, 0.9437927111222619, 0.18283752185336666, 0.4100776013849421, -0.5421921050684329, -0.9454189784355826, -0.7889862500374987, -0.6605808576073493, -0.5110809842446462, 0.324161174271435, 0.9188811762250952, -0.9979356130985502, -0.300932171479493, -0.6214401719967282, -0.758816956170085, 0.778447849031711, -0.4520491104171185, -0.6514435504086116, -0.5328953177574762, 0.11938912454432082, 0.7370437307127757, -0.19426823883137878, 0.8622128763331856, 0.3983385935332928, -0.8949927133687454, -0.48380125431340204, -0.05423689695975731, 0.6256094205371234, -0.7984541201488791, -0.27402234881859955, -0.19612526352220905, 0.7636915791174299, 0.7357445696329399, 0.2754639890956452, -0.6936172048296454, -0.7522701559495337, 0.7007428416199974, -0.5618003233680371, -0.9085827364282026, -0.7997190842581665, 0.8918248251491538, -0.46835901747401154, -0.7445983796817943, -0.4152507492283686, -0.1965143050742677, 0.3148420983811022, -0.06295055367771685, 0.6157720042192052, -0.6266529696304035, 0.3281730852040208, -0.9944273958610836, 0.1148101373477528, 0.32967160219311786, 0.6690316198481316, -0.294517686585114, 0.8233770850264168, -0.5796151410342301, 0.10067247495647469, -0.3950836501095081, -0.5743592138635145, -0.09391478605092574, 0.7746975782930219, -0.6025157958170555, -0.6151566466145804, 0.731193613313639, 0.499015821162172, -0.5260861819940126, -0.09728138452165624, 0.39374941936639685, -0.4859333219410109, 0.3902783732888768, 0.7260152846233956, -0.6922882724059078, -0.37161656017730715, -0.7844293152098332, -0.28850680981320065, 0.7806723934315924, 0.097226859143005, 0.5193719765479816, -0.9917401455315922, 0.761340018151673, 0.7941126470372506, 0.0472979776962732, -0.22276235983617165, -0.7646602163167597, -0.5109709840369325, 0.34974235941434206, 0.6737445359317471, 0.4654485632262617, -0.6743981103407182, 0.6279189519522954, -0.09083810678829174, 0.8350773800269036, -0.25913156628404965, -0.9097754206548732], [0.7151549246169706, 0.7818930481568831, 0.1483036014570629, -0.04850410732093646, 0.7018803261895152, -0.20377391338930506, 0.8570124760143818, 0.8821202046966683, -0.5586142167848991, 0.46965528689098224, 0.3659516806747274, 0.1389944183937839, 0.4849017837255214, -0.8616547482531796, 0.029679045619205535, -0.407592177573044, -0.31422216222372623, 0.3464672532755193, -0.27105744810638366, 0.8215806921211222, -0.4821352855969434, -0.7950330899901616, 0.4259003881005996, -0.8728641596931574, 0.019681404687146076, 0.4435901040479522, 0.7267933115723586, 0.08514681107092814, 0.5897354439448337, -0.32532805482638616, 0.7021994983397177, -0.8329083792395333, 0.23226140616926205, 0.9100329310018063, -0.4924707703451503, 0.45892799360440795, 0.896788175134765, 0.7468239137549, -0.15090170228338518, -0.8246389268172691, 0.1849236278678097, -0.1532128572695406, 0.8851183259553881, 0.9605647165190827, 0.31968580761648413, 0.0, 0.3584240331422046, -0.8939813586575289, 0.49523223885827505, 0.45642161523713276, -0.46313631829766777, -0.33026624407332106, -0.3298880766161234, -0.5972914490390735, -0.3448112787697468, 0.12293195116921107, -0.9852731324134358, 0.36358178049119116, 0.2296599007420279, 0.5093208433219447, 0.29649435273361413, -0.7323883765957164, -0.16400833938120307, -0.9698375135300477, -0.9619379833039932, -0.498568398959232, -0.25042152734030676, 0.2229636482960926, 0.8057899224433729, -0.7685798280439671, 0.6448038623181052, -0.8280682937273698, 0.9903211650065704, 0.30443971250651813, -0.22212681918223298, 0.5542345260962638, -0.18758971627148946, 0.7417512782883249, -0.6985623076924738, -0.8678514148764571, -0.16072763756681452, 0.6951482489439511, -0.004721212208252279, -0.9627514696105521, -0.08819938432967267, 0.8604779611641564, -0.37478709918018294, -0.00938158289068669, 0.7705934902681617, 0.28636461123690404, -0.7849405228577142, -0.4940413710511984, 0.8825078701650886, -0.5313772907896939, 0.30084971150515893, 0.49604332646304394, -0.3239255637082048, 0.9635160093826576, 0.1424888885547777, 0.09792554961389555, -0.45741136726890375, 0.17255633700972628, -0.32134984682788836, -0.06508595845697074, 0.3230971475959723, -0.11596274376661264, 0.795935184930683, 0.6884482640592426, -0.7701743101430323, -0.508597288862165, 0.08455028318978997, -0.16101956420205177, -0.033475689518819296, 0.18494219686380164, -0.4742399220745974, -0.001915020421223046, -0.8398631428829395, 0.38397005935900763, -0.6258643003863635, 0.45868788768741675, 0.924826484215856, -0.9292807267418348, -0.74588743929287, -0.5754084254884944, -0.4357083265361028, -0.6031192664030298, 0.44879583685978686, -0.8551730397634536, -0.3695011200606604, -0.5828935072096688, 0.019874201709056294, -0.6626938958061661, -0.32611542828279605, 0.6486886502131539, -0.9746063197196013, -0.37775189963500266, 0.6306747210954007, -0.3223365639744131, -0.045198197183619726, -0.858997873377662, 0.31489323325166496, -0.036333380244705005, 0.09208082996328515, -0.018005260582662386, 0.7101075477197996, 0.20310403171109015, -0.06466185311955841, 0.17069475345643093, 0.5440882062277934, -0.965354657079972, -0.33846203294588606, 0.8649722052648856, -0.08961001626026666, 0.938143864591348, -0.9614820389651058, -0.5457714000701177, -0.33283469212772965, -0.9719024773944949, -0.8367488179557787, 0.5975144890125295, 0.43164955601785326, 0.7578673402830274, -0.5112078615908389, -0.5820207655095837, 0.639787700391975, -0.6525435788106586, 0.35924660893090876, 0.5507593685301211, -0.9384513076883494, -0.32556728275736946, 0.12071270596710959, 0.41983843372630947, -0.04056924918782112, 0.6443184138348215, -0.5281799281703852, -0.4465118282374272, 0.26596406732123423, -0.7176668067962391, -0.6127272187298813, -0.38397054086304405, -0.04466555123839999, 0.8336854029449225, 0.8746033492910588, -0.02806136069303866, 0.28248343158553224, -0.32968303141034094, 0.5070223004839463, -0.46329134849218945, -0.018902194462838917, 0.5039894171628541, -0.994335181527251, 0.7245014054549088, 0.16443460765167517, 0.5198899696600603, -0.07350289813001987, -0.14357870225015867, -0.7307833748383794, -0.5514618955224211, -0.569950812307636, -0.017533803702369344], [-0.7194700647960464, -0.3139584134556459, 0.6167672188437987, 0.5638330143692638, -0.7838204020900803, -0.7084603524697948, -0.40314330894794015, -0.02178540908568949, 0.17344500222867776, -0.3604753411272994, 0.27586050890175695, -0.29977231182173303, -0.4275502425236257, 0.9716913086642136, -0.04166084645021528, -0.948872565203082, -0.12717113912915612, 0.9068105755945155, -9.138121750653649E-4, -0.09632705832521604, -0.5653317473788873, -0.158831249657988, -0.3227782422297012, -0.44665627920593653, 0.545487859159532, 0.07327094300697223, -0.19315964835414734, -0.9316299076481473, -0.3575890739836569, 0.554761300851033, 0.09605835559999854, -0.16777383481525954, -0.11051917809850775, -0.08738654959815073, -0.474692155364941, -0.34416529170837684, 0.2511301424628485, 0.18638816911278178, 0.4017383548020106, 0.1056601432065174, 0.7749758325234897, -0.8061504353513713, 0.6105475321981262, -0.23835505706623317, -0.2683057088932004, -0.6782597610219159, 0.0, 0.14742994445256996, -0.3275402608412259, -0.3225839743154628, -0.30736859343611544, 0.9635420547068392, -0.8703531809400675, 0.9015379330582332, -0.1252838198143449, 0.3930554002692539, -0.3482622271500433, -0.32435808772606056, -0.09682065619169311, 0.9163949755004595, 0.261149641857056, -0.2602385567241996, 0.432198883987001, -0.6181150148744545, -0.3222490712818049, -0.3248786800728214, 0.9567784787130684, 0.5290072851172032, 0.4283782102061531, -0.4889070501934152, -0.8266454972278756, -0.7388161291136426, 0.2134054550435962, 0.3876467294280772, 0.4529665339696902, -0.21181319621867623, 0.8246477015605902, -0.9851325474125239, 0.9737878298348528, -0.245406922467573, 0.8751352902864133, -0.21793882471022696, -0.28109084444641774, 0.7252515480337551, 0.15961169295456745, -0.5077408614579324, 0.7476608062129744, -0.6149927147248835, -0.8799274906476175, 0.011878245483523342, -0.572326807475998, 0.11016158691782385, -0.4566969794692244, -0.031185167267173908, -0.741906411444134, -0.49334494356504277, -0.23147160289975832, -0.07092990199429772, 0.6797668949974423, -0.7507541329720273, -0.2648953793590374, 0.3132333387397819, -0.6950234603902474, -0.7326921921824219, -0.01867434119703959, 0.7587199916962439, 0.6926364238738469, -0.6837410843308775, 0.47463718266311883, 0.566572279308641, -0.8175833270676789, -0.499545187679276, -0.3818218786145853, 0.34921147073504577, 0.06330891645131476, 0.9816027684510638, 0.7687650971216626, -0.5264838186903236, 0.08307131248195154, 0.19590135584719404, 0.26029232891652976, -0.12637220450184405, -0.9562588594394059, -0.6642204439273316, 0.11943959264895443, -0.3789460866248955, -0.3102703872838817, 0.21173608978165737, -0.037301646195392335, -0.5031453483363983, -0.5763964703969258, -0.8660544088131408, 0.9364442345745589, 0.3065737412063758, 0.5254306768869774, -0.9492098312854313, -0.8763500039395493, 0.6010199712436257, 0.4761621682624608, -0.0013277948644423443, 0.22723057621960407, -0.476105331429155, 0.18544425550921106, 0.7473010243265683, 0.8025912610702441, -0.7223311032401101, 0.14836758224670965, -0.16225510995199666, 0.7615243627891313, 0.01404033084893963, 0.028270339769729702, -0.08255673156821941, -0.7538251655309125, -0.21529113117230447, -0.6020314596639706, 0.41813057679256005, 0.825856790260654, -0.4382173210031699, 0.046410431948756825, 0.4239135372910656, -0.39587116361659747, -0.9535202111773151, -0.5118245162357029, 0.42345139239687857, -0.4892958753066996, -0.539536303142355, -0.5714789305975345, -0.2565539237197674, -0.16145318288880084, -0.7066115295582656, -0.6974047223934483, 0.9228450228801914, -0.1834659452679468, -0.6956005864841781, -0.1555946301678781, 0.7661621492370263, -0.12304006369192777, 0.6042273928802968, 0.5683564757074813, -0.1150105230099312, 0.6627277051033043, -0.6669629989308621, 0.5090370941586664, -0.04902704582055595, -0.4920784415251276, 0.8881776518755362, 0.7296084754401784, 0.948931527948953, -0.5359050007265471, -0.8781522260757197, -0.8574657649510262, 0.6751200470170788, -0.8766442064410838, 0.310909776807893, 0.6214217713080428, 0.5751565620249983, 0.5814510494292906, -0.587972981169044, -0.6230455304537137, -0.7841004099206033], [-0.008294623328329864, 0.26520003005299775, -0.021260751912923093, 0.5357714282288624, -0.32957191291327614, 0.5128375238883134, 0.7776643390214075, 0.8065330941957458, -0.7370181969195255, 0.7143541184862747, 0.22702726122311856, -0.05656787061308455, 0.5246644545774228, -0.12058683257560432, -0.33610223255459815, -0.5479282826852796, -0.9854649746077577, -0.3455366314704946, -0.6601521434363242, 0.530439957585713, 0.5226297794789727, 0.01779118371601829, -0.34386067438517576, -0.047591661114300354, 0.7448496743117776, 0.16449363411016815, -0.48343345245402025, 0.0496029099065638, 0.21902781489166112, 0.9698311669898545, -0.5384625999593218, 0.6227875887599263, 0.9154782162301114, 0.7266834962086242, 0.9397398877839174, 0.016747556029900856, -0.38277009399395356, 0.2724875896831658, 0.977059883669902, 0.9331621060351714, 0.9003355087190403, -0.8808976323960678, 0.8059979539838735, 0.7690350443049394, 0.6197436300482444, -0.5897530290005109, 0.930638361768678, 0.0, -0.8507890273318652, 0.14493139109393383, 0.2122461410648251, -0.026388419426136345, -0.5910658894996461, 0.3488944049184004, -0.449962112527595, -0.5621921634631208, -0.8809176001595402, -0.20546560672468828, 0.437327476916723, -0.8347228725107856, -0.7354632836231074, -0.0060971138339820374, -0.13026316564283724, 0.21463790129457583, -0.9460571125399013, -0.4664002120421862, -0.3294394116231971, -0.7147829865147808, -0.8712601184709801, 0.17057696085155505, -0.49982306011740385, -0.8711127963609573, 0.7370440393172852, 0.9652557357519898, -0.8279445081513224, -0.8730550240182555, -0.932994347748642, -0.10743113558998707, -0.8825739030105031, 0.5507886387031813, -0.6691782992519137, 0.9869788558546055, -0.7727806528355978, 0.7824938084407007, 0.6819520980797187, 0.39557139302672417, -0.9312894611557105, -0.9753092557827252, 0.895489165762797, -0.2723752713547245, -0.24415050034280728, -0.6272765720128783, 0.4407352979328514, -0.9982473030851187, -0.569002494299246, 0.8588530673078718, -0.30650756827062775, -0.6404726352321355, -0.5012609329090816, -0.1817957722936192, -0.3391341019376608, -0.43815567450767623, 0.025060582969632206, -0.49496971701563575, -0.9193283020960483, -0.8819171812870927, 0.8781875422531105, 0.9632382518991185, -0.29943929242245493, 0.2811889586101788, -0.5129089015062718, -0.677460327320413, -0.9078828858165418, -0.6867787167139074, -0.1339588084797767, 0.824398152570361, 0.8200820563550528, 0.466572638154265, -0.010084928532521742, -0.9055084351298468, 0.6027529200706254, 0.14617120409449935, 0.9262189670578829, -0.5374936693948098, 0.9659060356486748, 0.5597945990470017, 0.7104192480954372, 0.2435708728856627, 0.05887295039536067, 0.6413440474440495, 0.7366229805228504, -0.5601324270517745, -0.2166747579553272, -0.1672348990933772, 0.030250797703208487, -0.8692868036779786, -0.034325934014501014, -0.9533540872111839, -0.3206720395314695, -0.22629968443436765, 0.4014538817610458, 0.9477313476618889, 0.3397607059853085, -0.38922687942271605, 0.28137750779836, -0.6710690735747638, 0.6009849599806583, -0.09542717521907673, -0.6411155155020933, 0.18339827029232847, 0.5639352357383689, -0.6267446475029312, -0.8800067816083303, -0.6052607720583991, 0.7347502765269067, -0.09483550038847133, 0.6876943230892367, -0.6390380593911216, -0.286112811800064, 0.040998627520894004, -0.2579009641863883, 0.9574364305438601, 0.7646428684813946, -0.24141552783082187, -0.4537149965053313, 0.29786213371465897, 0.5747299174080438, -0.748139961221193, 0.8798644169232854, 0.8056840839953658, 0.8051201108075434, -0.8890816558680958, 0.5925291138798656, 0.4292449208090745, 0.6570939986582183, -0.035428841404946176, -0.3640866429921341, -0.3120788356300013, 0.0491122793134251, -0.026193441299926734, 0.4459753612086117, -0.9310252165721535, -0.7470191230393122, -0.7124063716515645, 0.9727733237044709, -0.18573979669948848, 0.24133718087645017, 0.7241106503881534, 0.8272616961461376, -0.5247618202109059, -0.7652434675959365, -0.10166798111063735, -0.0042046744847958895, -0.8907204103518163, -0.044398408064730166, -0.1683920852035128, -0.954262086957794, -0.97414018922847, -0.839792640845048, 0.5554069714387773], [0.8181080317521809, -0.2136783107708622, 0.04151242159692825, 0.26243250325057543, -0.06883457104538704, -0.5454999158842209, -0.2368287339101145, 0.028307845097611972, -0.1544229491902711, -0.5339564437191213, -0.22478681323835104, 0.24076758483573069, 0.4610992285875988, -0.0280260534393042, 0.6231927154205661, 0.41428770267001447, 0.8473791612905996, 0.5721542984211769, -0.02124383528879137, -0.2720196248390898, 0.45221776790849444, -0.2684685205000463, 0.7191770094710943, 0.13846359471196878, 0.8180913902685336, -0.4720172947696344, 0.024076289742140267, -0.3891730720268012, 0.588853695525194, -0.20771522961534816, 0.6935576412089075, -0.618746403693405, 0.1467337460810978, -0.9481228936569, 0.9150170815548653, -0.0966114161426821, -0.06611939361182939, 0.3504113002516551, -0.7263209456020268, 0.3905880511103734, -0.4690137266208172, 0.8239874686350763, 0.1590218319075578, -0.7949283540504821, -0.621384391031117, -0.3802452372359457, -0.87657689116587, -0.9223782361331936, 0.0, 0.12368792807567885, 0.40840967076138, 0.6856640702820682, 0.8603660996628766, -0.20088005873414105, -0.5248380711687588, -0.30813942508783465, -0.43874759883654635, -0.34492650369107825, -0.26302533943690687, -0.32475845347511445, 0.040544139922060074, -0.18302948313784406, -0.20991361356361815, 0.039850924384133846, 0.253575553983336, -0.3642977907476648, -0.98273729475662, 0.05008364894450423, -0.5315875161124697, 0.32713286261832897, 0.5932744800017105, 0.4744056775940475, 0.44120836561396914, 0.2919604296342242, -0.19759704352939833, -0.21085695911428615, -0.21327458845192027, -0.43844699761276096, 0.808356018737544, 0.29232148283681836, -0.7841918851529595, 0.5779836623471744, -0.9760974423343223, 0.8891819779077224, -0.7241903498536433, -0.9065420874790746, 0.2718884261650014, 0.5807548155709115, -0.9408633174068686, -0.3054521970260331, -0.29797239722193947, 0.36934451541546376, -0.5397826830194843, -0.20405449064692105, 0.5177188339194865, 0.1142900027065108, -0.3886035862233608, 0.40288030162804245, -0.28116828713958486, 0.887764005415485, -0.7216509844338572, 0.6279088616526258, 0.3669808718521044, 0.5373726249363646, -0.1338431498897943, -0.14877873457005575, 0.5507350439620924, 0.0985405962747452, -0.3731154122377154, 0.8677301468807928, 0.28503577366759925, -0.8179461808360002, -0.6327645291963104, -0.47365641397867253, 0.896200519628209, -0.37934881288708633, 0.40879860356868036, -0.7792011245762371, -0.6327836783702876, -0.008391535035582098, -0.4010580211797439, -0.8983398010724939, 0.5891453512849438, -0.2307723397557564, 0.6192178150729986, 0.09331855526939292, -0.6321107076801711, 0.11033914891522367, -0.004509125719666551, -0.7710165095130257, -0.025150906235906767, -0.22275406047197088, -0.22945711973569782, -0.61117386021652, 0.4639837693017337, -0.5555873067154202, 0.07240431173173323, -0.11924603389822286, -0.07432961323407894, 0.9664147158035377, -0.14242509972600748, 0.36974211954770375, -0.569736397888106, 0.9649178809077916, 0.8492195561786946, 0.9143231223836168, 0.9153925296264951, 0.6400910697803437, -0.5361714678028922, -0.6413843812758306, 0.60939185536052, 0.2722801819224858, -0.8491524000405521, -0.9035288945149986, 0.6314169818286768, -0.8873141350170175, 0.055094436610533926, -0.8343026416369919, 0.17198434410712538, -0.8816661741404435, -0.19542154928379674, 0.3280166609332318, 0.8088702427147361, 0.7494616906592158, 0.954182003853258, 0.7722711852363233, -0.24404636585123485, 0.05257051660421497, -0.6478350864831115, 0.4066402081511855, 0.7714777283962493, 0.8875070385405648, 0.17773403348251637, -0.1551859373935247, 0.9084950939109087, -0.9314097010159657, -0.5942762916310296, -0.7753550971632033, -0.12446329242054865, 0.6930872561006047, 0.0032254355064218476, -0.09438331798130184, 0.9846432878883749, -0.7750825695702492, 0.4883201970120059, 0.317886684035277, 0.45339304372073697, -0.43291558410909636, -0.7361692811967815, 0.23403876859877015, -0.8877640298615017, 0.42778802598372034, 0.12176713618665191, 0.4797319148211685, 0.43898668266629337, 0.5060466584104424, -0.5110054066075214, -0.3070571153753583, 0.31030816522746796, -0.5666221628539334], [0.27560819792104274, -0.3930952290077654, 0.16524935842987176, -0.34466033056722667, -0.7157176503425566, 0.6828818005410733, 0.16570940518513533, 0.5188823690807416, -0.9501160059656042, -0.9573975188939199, -0.5092146366349608, 0.1709317863309523, -0.6833286387239357, 0.8586605053177356, -0.6821761661692272, -0.8786964568263886, -0.8906295033347189, 0.09232376598070857, 0.310342740513188, -0.5765557337070701, -0.7185658382205662, 0.10805624002116088, -0.38127196230188964, -0.3288879368811224, -0.20249990886673053, 0.39876617788358226, -0.7663099654494663, 0.1659844018062635, 0.27681562339068, -0.5126017120734718, 0.8412726023763621, 0.6267235713158716, -0.6857245612665406, 0.2523084095615771, 0.5315637435813063, -0.7313893522801169, 0.7172830315618732, -0.6762172276367595, -0.5055904398786282, 0.46971345903814066, -0.9983145850409281, 0.9367527174133756, -0.9614730546823951, -0.5511164580807966, -0.8817155052863748, 0.252008813627113, 0.3887181275535778, -0.5858763676004448, 0.7695314554101758, 0.0, 0.14639711446705195, -0.0312722011779738, -0.12376190455825609, -0.27238037955579597, 0.20917389515562634, -0.9557070497199163, 0.6988134422079233, 0.26229995593671984, 0.1409681785800707, -0.651586426252762, 0.8172158208704021, -0.3488059878117886, 0.12948366017261415, 0.20898055856493047, -0.3292859636900518, 0.8241448315514952, -0.2523004153436832, 0.5283582513526988, -0.8650634364593002, -0.26416926826662546, 0.12269783999098216, -0.12015322558224639, -0.09354780867559453, -0.8648006176023608, -0.5427234467916981, 0.4189982104065766, -0.46398434807744526, 0.25481058800800627, -0.29545322378400996, 0.940496968551731, -0.5743377911366554, 0.2944105224129996, 0.34950573573324006, 0.9026253461304181, -0.3024741874878334, 0.45138649460045577, 0.8055005460228464, 0.8922672898508863, 0.9808775662767721, -0.8235622420926545, 0.09290062337168004, -0.5366795690435027, 0.6735798271076512, 0.915568237460203, -0.18374040718443796, 0.5471063868130182, 0.20200077153670737, -0.27080465874664394, -0.8935530268287557, 0.9513298672383654, 0.7888420688745743, 0.0936937187891338, 0.6825250179988791, -0.23862837917799684, -0.09646866668046483, -0.800391184390502, 0.3169948755899967, -0.13927176042713874, -0.6482225079781045, -0.4467359163904143, -0.3335335620495059, -0.020457643346830645, 0.35082326885766557, -0.5373880907914066, 0.31766541841641693, 0.8421780947950157, 0.9570385492846614, 0.37135383377708453, 0.808193273540083, -0.8996020180115705, 0.2856193499391668, 0.14156964501289582, 0.3740456496731519, -0.28217260048988413, 0.11152456212334672, -0.05003680947563871, 0.8770213248251981, 0.19400441166341809, -0.38035242837283323, -0.12071069892468045, -0.4597506128162321, -0.8440595681199321, 0.040294674666727426, 0.052805550997172324, -0.7253524469857382, 0.4498926052633534, 0.504715689885183, 0.494451834975429, -0.46070331064595416, -0.8409303743896732, 0.10465022405428348, -0.3419690728245861, 0.7025780467937206, -0.6361622476910598, -0.14285768940664667, 0.42512253757549434, -0.9051867089391887, -0.12780876881582515, -0.31738976982575107, -0.7777663838183617, -0.39777121749657507, -0.7818270373299967, -0.7100091963928767, -0.23638655246983342, -0.9768456854556646, -0.42931951243600674, 0.754852195124575, -0.4064357389449391, 0.16976055491533426, 0.9632481275514762, 0.48971059035290687, -0.5902421644569398, 0.29962252845808024, -0.09783944895563201, 0.01710167512864258, -0.5750324557965536, 0.459437705443589, -0.28427117470419727, -0.7017077670420755, 0.2324627219910067, 0.12072143320084039, 0.33800585958229923, -0.539401391494106, -0.013375329942063141, -0.20326981393057042, 0.81091844452044, -0.8027333620426169, -0.9993362353605673, -0.6378138248466791, -0.1567475521175794, -0.8300381330681188, -0.4500807274316476, -0.10450055696584837, 0.9942823130319913, 0.24210959967423573, -0.7166697895366942, 0.6565220173390747, 0.9356425383524705, 0.33322380359614145, -0.28112204633618676, 0.22445979611465838, -0.46034067685406366, 0.3471464774388786, -0.035211870057476835, 0.03095159355574717, -0.5102563998036722, -0.7744303118765716, 0.9676983917334658, 0.5180569430882964, -0.2310061495314557], [0.7908183873400716, 0.12792975589032096, -0.5755188167129957, -0.8379158471727182, -0.10690195792793178, -0.6241228626928363, 0.11111160794134856, -0.4451271221663333, 0.013924747301127027, -0.5380912045948809, 0.6616700910779469, 0.0036316770010849098, -0.5694526229520835, -0.16185524188162703, -0.9719351167197714, -0.5774361040613329, 0.8725024140989339, 0.07000757009184855, -0.23435381644390607, -0.8615807479601079, 0.4783779530782748, 0.9130605541195063, -0.11821555762682512, 0.16795358072228495, 0.34913266662900533, -0.39213278171481725, 0.15679956593972655, 0.39784166403821564, 0.9982891549359796, -0.6736086336955927, 0.7935640418562921, -0.4497264282101101, -0.8900586188064536, -0.029902274351945035, 0.38656507082014246, 0.8439609169567419, 0.9199957015491909, -0.07605187442423755, 0.19760539903043672, 0.633553702443701, -0.8161326777122428, -0.024227419444532883, -0.9725756260415861, 0.8905068220331038, -0.28801267910894346, 0.5792041702540416, 0.26484448879870603, 0.8982195448862214, 0.7233283601084124, 0.6270738344420779, 0.0, 0.8762934244709848, -0.0370830011715948, -0.2101925682882675, 0.39727769585587436, 0.2040634119122562, -0.4154001868717643, -0.9360198462903668, -0.2173049409290393, 0.5513582625234554, -0.7308781021295965, -0.8639899135504361, 0.7346318769739419, -0.31477244883171895, -0.46531939579634485, 0.1431532188689968, -0.41572281688403967, -0.7898315524915196, -0.4285527209272362, -0.9089537348750234, -0.9173731621208603, -0.05245107767927504, 0.8883415942540362, -0.8840741407420354, 0.07200261618328141, -0.8976644543248045, 0.852966173674075, 0.11171056898224019, 0.5924346586121279, 0.08671420179868616, 0.8219960061242353, -0.1277479016316494, -0.4205314598043324, -0.47441459625358084, 0.8824142320246229, -0.7807778536004215, -0.48992179649732615, -0.5439983340316874, -0.1806693857558208, -0.31554157929422133, 0.6962542131032028, -0.6438625567806593, -0.8733230084944015, 0.8271245025653562, 0.2649450196653216, -0.0060133293352717665, 0.13479603880644886, -0.4328254273080179, 0.7022057049527224, 0.5933881379605732, 0.8349213171615617, -0.5043611223153273, -0.9066213569021839, -0.5152013737548995, -0.7168948821626044, 0.7866251752312954, -0.8956344221335304, -0.6903969069917713, 0.03382948985972356, 0.5240411201526003, 0.2963868475416922, -0.6609786723965749, -0.7487642690783574, -0.07552460641764758, -0.8245552025216343, 0.3069099818400993, -0.37187025699480536, 0.030134784094886236, 0.19663420051981784, -0.9395846953124019, -0.8747589613406013, -0.3629010236758572, 0.25805954973084866, 0.8642770776984172, -0.460399656435051, 0.875070112803259, 0.5021166530922061, -0.7666890827735109, -0.48122607481945057, -0.707205790977903, -0.858692002230838, -0.2639182014948729, -0.9345149471583272, -0.3345805080427513, 0.5411758433232479, -0.8997974780005022, 0.3307602237291831, -0.8584605435712225, -0.764030541777982, 0.6911477226331715, -0.8996626643955836, 0.4537435801744518, -0.1892074896894569, -0.15722053799016544, 0.8607560467546491, 0.1956839728480253, 0.06859663927808968, -0.7105364526787932, -0.3373095514343907, -0.9528476935011445, 0.6196057869908962, 0.5343326394717205, 0.16013465350843514, 0.09626769586344297, -0.18714871393379573, -0.9231471464939054, 0.0752996415860614, -0.016190459357905418, 0.010642696340508628, 0.37588258115431183, 0.3003955069056716, -0.9995398898400525, -0.2859749116427992, 0.5969785667364538, -0.05565823752072552, 0.07325328471389825, -0.20624111566311787, -0.18185694716531398, -0.8337405236007343, -0.9581847967056076, 0.4945730606996759, 0.2747454385874446, -0.8429101310481368, -0.2664999698624999, 0.18609040102058838, -0.8191027069781569, 0.6756655823495616, -0.20743382963746715, 0.6629172993733456, 0.9996650906452109, 0.8138333078196522, -0.04136841784213474, -0.849197952817025, -0.764159869707494, 0.9148919412737839, 0.5130295459493497, -0.7663671534191552, -0.15760854513687583, -0.8246330982664689, 0.5902148704733041, -0.7301726251468412, -0.5082195290715659, -0.33640024758433884, -0.07880128261853137, -0.33826325579533445, -0.8400997311097864, 0.5816143337594439, -0.7778170561531008, 0.037977121301873584, -0.02239363181845544], [0.3967694346600099, -0.0679813029440195, -0.7057844916446199, 0.8556957068015021, 0.8358890435792299, 0.25873966597567066, 0.6683008704765483, 0.3706573616880573, 0.22609083473142988, -0.17111878792633628, -0.09885255605661114, -0.8619444873817126, -0.9671345574900401, -0.9659784572043066, -0.10706504127131611, 0.012369651231837864, -0.07704992368347452, -0.20020438722617961, 0.13562380363620563, 0.0904759638821786, -0.2389199533394064, 0.5604137258222641, -0.2011096683731255, -0.14412463065671388, 0.5388951428689102, 0.99341688542786, -0.6911974721428233, -0.6021753884684131, -0.601808825369929, 0.344512111398533, -0.8344514645664138, -0.2334502477187872, -0.9937526694342302, 0.687767176598036, 0.7920866276459761, 0.19795756608656334, 0.22660699380691685, 0.11952694742423442, 0.5802057839935757, 0.9636491584828408, 0.6410849473036822, -0.4576533237150795, 0.6512829573124554, 0.06097360780145622, -0.34905939301430533, -0.46771821829207605, -0.7025728019685917, -0.5052833475502818, -0.7638827946769471, -0.5143370087976866, 0.41981252135218616, 0.0, 0.8392830278889472, 0.9268397833175102, 0.39863382410442716, 0.5675794756002202, 0.60854090461816, 0.4639674432315135, 0.5153663262694765, 0.9982417518137281, -0.18341493620501392, -0.42518179523117205, -0.9819672926127672, 0.5290108053328193, -0.7571714497443451, -0.824698514948317, -0.5431359316350279, -0.08333576501218953, -0.4972934298388756, 0.19483358890475055, -0.661089227239058, -0.2616581817785171, -0.01241421677309873, 0.5197823090966236, 0.23223589473748807, 0.5071940381028124, 0.3346602487740502, -0.5690366590844758, -0.6169274438260635, 0.2386501601812674, 0.1481215610037705, -0.8469534341290821, -0.8095774838732586, 0.5972280474656735, 0.8759509498514086, -0.05782148063615722, -0.6704667178702299, -0.40154232725370087, -0.315217343359564, -0.40125549156319806, 0.9468604905095959, -0.2584670307033179, 0.5677668447461286, -0.18071834618448146, 0.5218442410828121, 0.6538976489240584, 0.619832831505766, 0.3863355384053986, 0.5758146670138424, 0.2247576846940209, 0.029776690137826467, -0.5188982387012049, -0.2571164241109871, -0.48962787226798166, 0.3063838042853997, -0.44510675829794843, 0.37579749686796937, -0.522196420131283, -0.21989879107473742, -0.1570777280112685, -0.867725845027915, -0.01633020550085096, 0.03345764396088757, 0.7521368826166879, 0.04005952978107441, 0.39813848391473194, -0.25983552746485494, 0.7234038873301238, 0.6353373776827149, 0.10562687149000038, -0.11616299952182008, 0.14429458472580814, -0.22616163490879382, -0.8086077769324165, -0.7245573574099089, 0.9316298292243341, 0.1915925560543177, -0.2526736970576473, -0.8707372330050438, 0.5728095346297577, 0.3285092699503873, 0.06521682244484528, 0.5676521705371802, -0.4112627968503646, 0.3375789823712261, 0.27419213262287334, -0.15031200689473145, 0.5149907676085657, -0.5419599209014894, -0.8385879675479095, -0.5528068289729111, -0.024126315426263867, -0.9614325659741807, 0.3239673832695138, -0.7645593825201513, 0.9472674404364192, 0.011054114414675631, 0.8296096579846832, -0.5146495704826073, 0.7943584564960191, -0.26642489433209615, -0.9614375028496445, -0.2059504855645129, 0.3615153682989891, 0.38081599675834377, -0.040578157077386434, 0.5239961459254849, -0.1128110524221364, 0.8069225263237259, -0.4642437273999671, 0.01619744144029034, 0.9630356826965583, 0.23909310967192643, -0.3491613944442533, 0.23253702479938876, -0.2957682950662808, 0.7936902470683291, 0.9534366621177308, -0.8296099777649559, -0.14044469142897564, -0.1825628351016999, 0.15804794280129508, 0.7526393854651303, 0.42706624655463177, -0.058600722456524146, 0.9493001049599825, -0.6400536242454917, 0.5791181577851885, 0.909374908774645, -0.2757113565530469, -0.8091904303506989, -0.6840637203729572, -0.28706267697644483, 0.9824736711741899, 0.8210384317157018, -0.17918787997971242, 0.6610858978789318, -0.9732685434161004, 0.42095717915250197, 0.9641915402375147, 0.8711947218069935, 0.43984505736401136, 0.4782223414135005, -0.8394588063537372, 0.04841840851772039, -0.5674634275255424, 0.19538218080625036, -0.6581427998949165, -0.7807108915780689, -0.715300810999492], [-0.35724613763537105, -0.6667827285994523, 0.898802486871745, -0.5281626416462206, -0.5914981203220848, 0.6087266202575832, 0.31076117582365237, 0.47087681902443723, 0.2981600500770889, -0.41321195220158824, -0.8156865061754226, 0.3257698423472164, 0.17138845226133537, 0.023454539892234783, -0.08934967655070736, 0.022593176985244323, -0.16733236834092935, 0.9584630932345088, 0.7137532437007923, -0.4202134686724228, 0.22935437523128988, 0.03484365876411144, -0.3451579719129665, -0.25600881742363946, 0.841879071860494, -0.7395155639986704, 0.9737188384265008, 0.26526397229696563, -0.05244056765147742, 0.7610557125034063, 0.616927583238464, 0.10969807909845652, 0.9072511241846075, 0.25134392377098647, -0.19705168265585793, -0.19747073906975432, -0.6204813122260806, -0.7073030901354396, -0.9458981578777486, 0.07514863107866532, -0.6631763057443392, -0.05352701003371618, -0.47509599063122865, 0.9299527698806405, 0.8884842147868643, 0.4384983098227131, -0.7997363759241702, 0.12909685674692772, 0.25975527112583774, -0.5065969344900194, -0.9073200061206899, -0.6961082125989053, 0.0, -0.7920551495008459, -0.4075052682402318, -0.35814007835693373, 0.3734932680740015, -0.6882831518832262, -0.2743603153407139, -0.20026947853436705, -0.6449614773844059, -0.37897921361478715, 0.7896710436573708, -0.7960818091213233, -0.15326722639170876, -0.2566983806168055, -0.541296130320827, 0.6240100480236792, -0.6952846077959873, -0.31086351556125735, -0.08979017356685914, -0.27199589788172984, -0.6572971951862658, -0.5672256731010106, 0.49215406498110115, -0.5109335558958392, -0.9178271623091938, 0.11241816253471071, 0.6294214934381588, -0.36008372699964575, -0.1914812800303649, 0.4666155522029827, -0.5072792996169895, -0.7266397924336114, -0.7885770628239053, -0.009286257086290384, -0.19002478231646136, 0.24639603920106934, 0.6872953616682549, -0.26915955475832165, -0.88101399751389, -0.16913645531727717, 0.28494223334536684, 0.7328716803609652, 0.630045151221382, 0.6760067357150237, -0.8752973033575333, -0.09615360650578242, 0.3767671886038073, -0.9544131969994383, 0.48054192305756205, 0.16815708318889966, -0.9314818086536418, 0.6264948307497349, -0.7637393137800463, 0.9352385688202887, 0.8394768932001457, 0.8817265450288443, 0.653040879240113, -0.40024710384631623, -0.4948297034649225, -0.41087143097701784, 0.7912371420174902, 0.8805716689236076, 0.6309720268736658, -0.11305038612964147, 0.4229533204253937, -0.28903798935102887, 0.11624575647599755, -0.3662666452525647, 0.8676998170075945, -0.5688581231494256, -0.6602626812117736, -0.4605779387778204, 0.7408836713256934, -0.1733774341361083, 0.11828208100485282, 0.9986565838851884, 0.5445287205337892, -0.43689584389668434, 0.7147482837411667, -0.6556554631755112, 0.2456666845026303, -0.7067470125083399, -0.6574480631488946, -0.029988023732212543, -0.1727548648399324, -0.8647017694455799, 0.5390822014809558, -0.962214177702817, -0.16298224614840362, -0.6311226073550458, 0.414994550368337, 0.33295670310582515, -0.19554743570999622, -0.7033023352651666, 0.9459033797396672, -0.38478798891737287, 0.4066788782585289, 0.6994296867116967, 0.1461795813352289, 0.4186176237914849, -0.7750583726294489, 0.789241132107974, 0.8324682153021503, -0.36119488962394786, -0.5710312426596471, 0.4253802587802509, -0.5858279467761802, 0.7499734929194748, 0.12095924422908677, 0.8790506477081506, 0.4923170385675455, 0.23628737677287948, 0.12351944261019687, -0.8016574076625234, -0.516815974398589, -0.8269233218146415, 0.6011378767078297, 0.721405539740912, -0.2908413185231866, 0.6197176478250199, -0.1565198847290934, -0.7710855685693967, 0.8449397277775847, 0.36095120356582266, 0.3441752298246892, -0.4357772068122383, -0.021440060160884178, 0.9220702482968277, 0.22257516060529903, 0.7057050370760036, 0.46376097960543183, -0.179349169457941, -0.5897124919136765, 0.006072995648656265, -0.4964505498357479, 0.22157731491710475, -0.9891300121264825, 0.5675108103446083, -0.6077540569169673, 0.9959188178312883, 0.7403198219264318, 0.8885125829417047, -0.8408069826039415, -0.9961380785168183, -0.4502517387697158, -0.111014581644999, -0.7562171017401111, 0.9515939528640394], [-0.2539636311971054, 0.004062566128742784, 0.17786633931064078, 0.553689616938382, -0.6459827615092617, -0.7228670514344016, 0.8258031322241464, -0.21106214717424376, 0.35747264065759277, -0.9004450023695483, 0.6950758159977322, -0.21851722698094034, 0.6216328898786994, -0.248802309118205, -0.4229945384329956, 0.9889764176897149, -0.2125184641385529, -0.1757337820425613, 0.7049547303690136, 0.006474082861442465, -0.10198301733642401, -0.2330833929576872, -0.3747158672169979, -0.7919294377955608, -0.7564187933121138, -0.44523866723077554, -0.7107318765541069, 0.8802242329058316, -0.4861898772597084, 0.9422286493380834, 0.34924605320314184, -0.2915600609774225, 0.38953930128612124, 0.6038452241697319, 0.4316957977111606, -0.6449882080302689, -0.10447008735767516, -0.8413138021073598, -0.6502301795393177, 0.8810205957183201, -0.5568375899450315, 0.4461615875293232, -0.1924007920345432, -0.3268409723207819, 0.6355209998940727, -0.7570980834451124, 0.6671583729151198, 0.8127971057044756, 0.5172419342200612, -0.041311597118837806, 0.55940724340988, 0.24388865889332267, -0.5935231241603167, 0.0, -0.23195197959799674, 0.18410711591012419, -0.9564346930583298, 0.8781639554508076, 0.3673316427077564, -0.3992619627915426, -0.009680570488311613, -0.6231604015956278, 0.2895696747603138, 0.5946437768861093, 0.8051910940886537, 0.6043285000888992, -0.8449549304352921, 0.5236229452825489, -0.3976308323275053, 0.9424502097107204, 0.14447167696069085, -0.8288218644348744, 0.2780796047193792, 0.01419666159662647, -0.9027098582146966, -0.511140694064721, 0.6670632957201914, 0.48608742696294494, -0.45066105595910777, -0.9769840700121624, -0.5791411452975954, 0.6423092272153785, -0.466404902231494, -0.7541333327142834, 0.3756466492296098, -0.09064437709867579, -0.66290432938544, -0.3617704582933974, -0.9171447424486159, -0.46796191375743956, 0.24011296070600352, -0.40387962328157956, -0.5233754183657491, 0.11044711193851797, 0.09832150773226633, -0.25181601424045863, 0.9940201267393922, 0.15997470422579863, -0.11624553920760561, 0.14518013742023372, -0.6616291698198515, 0.8487756979714021, 0.17515207307798453, -0.3507682850447613, -0.7295869577752521, -0.11130765513964835, -0.08971827224704176, 0.33396271524204746, -0.028088035365513297, -0.6906485236982323, -0.7210886143505348, 0.8026375861452768, 0.03313480704567917, 0.30868918129257694, 0.27846905659347776, -0.709529311089977, -0.2345329057604102, 0.685505818304736, -0.025647376027602364, 0.675615135557629, 0.380253218632006, 0.10712732373375533, 0.1125797842346099, -0.671941588109138, 0.08205623650189264, 0.5874732486588214, -0.3097028408798601, -0.7094128343478341, 0.5742788839446866, 0.7436232001144161, 0.3829769163331993, -0.6953781696874688, 0.37062441540911895, 0.2757479630204098, 0.34200528952251097, 0.6574900870045612, 0.10640668634354222, -0.2679505158980042, 0.5984271879740508, -0.3466590746314038, -0.21052883227062624, -0.09190825986089157, 0.4877031649629746, 0.06940906358739807, 0.6633133009338887, 0.7826239202500305, 0.1537757109773492, 0.5101554794592116, -0.9766448455390766, -0.055737011737678976, 0.25501980129070745, -0.3927181585568247, 0.8011497024437373, -0.3748811537306076, 0.486433189451805, 0.9997962970845349, -0.3732607641871757, -0.8127837122149599, 0.6813351343869343, 0.474220652620444, 0.20341029533008181, 0.895757447855493, -0.07026244158644968, -0.95176004792023, -0.8628855883224227, -0.48358951177066567, -0.4235505504290604, -0.11057532266601533, 0.8410858683287867, -0.9430682100279588, -0.6575415561811495, -0.22608550739769573, 0.1284021953399288, -0.6374320757017418, 0.46739922118241495, -0.6473959625037808, 0.20345171061253042, -0.7986659251324615, -0.5945261200115308, 0.6157542826981319, -0.6987998978220282, -0.5596979625815164, 0.2331748545217529, -0.6834236634454367, -0.4602507506965936, -0.8761869662060684, -0.07741637915232769, 0.23319385029522222, 0.06348485730411135, -0.25654131558540993, -0.8890594814917696, -0.7123572006485734, -0.26969232252374264, 0.6307187650902668, -0.5633019180493577, -0.8366214338365765, 0.0896341802520837, 0.8264058545630766, -0.9105523384538996, 0.726073414560537], [-0.9053713337960585, -0.8873872176480162, -0.9766976253155435, 0.7318161263017828, -0.9466322458567864, 0.0688010567807491, -0.8195712861120688, -0.4809076210284473, 0.6041880861780362, -0.8172824173966935, -0.5604429118080465, -0.7972863489472699, -0.39220837683129894, 0.6037208759651984, -0.19367133092172373, -0.15047129123611547, 0.4889542671715199, -0.1368220721913298, 0.7287780285055894, -0.5817345537870475, -0.8918709294031748, -0.945149745540536, -0.22311500610127988, 0.7181436017043799, -0.9605901227336457, 0.6854422378877747, -0.10106563801655333, 0.08220367361413405, -0.4194116007105504, -0.6628662304398802, 0.2693361242029044, 0.42375284318653317, -0.3671300525327952, -0.6466865127410049, 0.6085438213781633, -0.6794354380813354, -0.22559377519079882, 0.016696718503477204, 0.877698851149364, 0.3647797502593064, 0.009013321214984993, -0.7022348928706428, -0.8941970320560029, 0.4175136427070596, 0.6248960751141901, 0.7555050277008117, 0.28703965532018083, 0.19694581643866793, 0.08253424958204247, -0.7195515824261693, -0.2177150761081028, -0.16820951295502984, -0.2392218167172171, -0.02485978811560763, 0.0, 0.6542038453947867, 0.5292927108349934, 0.1459339555566721, 0.045228717963404774, 0.7743078430192039, 0.7884739217602366, -0.36858914576775703, -0.39693030555177966, -0.8753090284140741, -0.6343240391087337, 0.5217957657826655, 0.8483994744148444, 0.010340862333006129, -0.9882475691147965, -0.5056869013429837, -0.8370815862945284, 0.273241148217624, 0.477397714269866, -0.6921789562119882, 0.9200339541848539, 0.4315397389178741, 0.34678723886991847, -0.7053266042598512, 0.25874639413936884, 0.28361908921606394, 0.260288439485578, -0.5944861440749631, -0.14861073524089474, -0.9902081386501469, -0.32611890650609743, -0.2765042946801173, -0.16854641632017797, 0.36768254238443276, -0.8177604474514388, 0.9471692573618893, 0.33951200236673174, 0.2088631742169451, -0.13509001533189835, -0.33978134651963177, 0.10038896340118542, 0.8832154557693761, 0.1836463069381884, -0.6647558173438637, -0.908580362254013, -0.876041169145251, 0.43393231851634373, 0.4835812870904579, 0.5620928668277636, 0.7996809967289691, -0.8153715496648357, -0.28557486014520084, 0.018175646346879848, -0.08051214198305945, 0.21359211431546954, 0.12941753768699682, 0.5796400322176951, 0.9906648716541546, -0.3248794077470565, -0.4606961856506484, 0.7048366351275726, 0.5051302503616915, -0.584577039134295, -0.15468549377454832, 0.7297288419728738, -0.08411612052364181, -0.9879197446857906, 0.37664945199820066, -0.5437970505422216, -0.7192284817778043, -0.0490906509818676, -0.7457811444988951, 0.532463277312645, -0.5104685354555936, -0.8578504249135621, 0.19499411108708697, -0.9476663799563305, -0.8116418380117514, 0.0491503642370783, -0.7891159341288692, 0.6222382791603602, 0.31122384686245397, 0.16349950885980946, -0.06049912263697177, -0.24941669387838705, 0.4964532085354514, 0.2781668674283799, 0.7561717574371016, -0.3338413373465541, 0.5130011720544221, -0.3405636672641652, -0.5524339988202047, 0.05980018300127066, -0.22210466648423877, -0.326640334300369, -0.47037882018539845, -0.989075376972731, -0.09566026487038681, 0.13635005334752304, -0.9724705251055523, -0.6033759327488517, 0.23162308319269642, -0.6918418538791631, 0.5300231745780797, -0.3865819753794675, -0.7920285701532992, 0.6012289897758469, 0.226967035705671, 0.13778203695649682, -0.660837823557179, -0.9370546047254198, -0.6639537303412726, 0.20294725964101867, -0.49974563503378766, 0.6061333827049757, -0.1301805500778732, -0.36719622968228793, -0.9422390729635195, 0.47194149288671006, -0.015486868011817423, 0.3714556411285157, -0.060496346707976434, 0.6181194261460934, 0.12153377289423628, 0.039388687153044666, 0.20461528548035735, -0.48652451095600524, -0.18431182156752723, -0.6326067266590145, 0.28258481918355827, 0.8595346835353241, -0.5735507356417964, -0.49917278485665095, 0.01225522205394447, 0.316197963085461, 0.3084632240890779, -0.6953602233342844, 0.27778334064079613, -0.07363988954393097, -0.5832625606102688, -0.12901734060739978, 0.15096700181849831, -0.3529693970090291, -0.861960624422472, -0.3043801242815367, 0.16130914483587477], [-0.18069957468299225, -0.07547971904148443, 0.9271242717508155, 0.4690182612030813, 0.6422928514206583, 0.907776567522615, 0.11766384484944847, -0.4595614910811354, -0.3390730093452399, 0.7815365709205218, 0.7933961559494036, 0.3643682947907223, 0.05334735085146658, 0.5226821346127228, -0.5055516989220024, -0.25879744774594937, -0.9536220856496587, -0.47894381871009073, -0.7404447734676582, -0.9953090901461159, 0.911103208700689, 0.27079445951474224, -0.8547911276331577, 0.6869831922368419, -0.27773547830368206, -0.6688117557839066, 0.21554618474746867, 0.3537270400870871, -0.873109376976132, 0.48484968581473575, 0.9112638753380218, -0.14356154395807463, -0.6849492983626013, 0.9840174320839314, 0.7676313891693514, 0.39693106700786296, 0.7577333947323148, 0.8161844329025252, 0.8169616003472704, 0.669280415231069, 0.7939425254435211, -0.5197342408498578, -0.8862340093993311, 0.04574327438168346, -0.031429527795404866, 0.6861333300985153, -0.2500213355555623, 0.8699646102382921, -0.9700510237330071, 0.48361269243807414, 0.9952883301504913, 0.9531080406521304, -0.8133283498810266, 0.8473879344980808, 0.26203044531705544, 0.0, -0.6363684287019888, -0.5310183029967517, -0.5118008033470058, -0.6774784171607651, 0.522471303295621, -0.12135006032885132, -0.3883226984369932, -0.2765817919438409, 0.31461765395437036, 0.13445321905491459, 0.7470606123641064, -0.7110455778298612, 0.9807648757047556, 0.5183845664190654, -0.4574604427067026, -0.3821200204505528, 0.8613096366154145, 0.9405574989478929, 0.06146311481201994, 0.622113597958988, -0.23563674517687616, -0.6331876760018982, 0.2744400292661544, 0.3108376446852863, 0.26802760940002024, 0.6121748689330853, 0.7878860357105841, -0.30901602775646175, -0.5900697603305238, -0.4904641341361744, 0.6183181446805333, 0.703964897088728, 0.18136117327559131, -0.870979020894264, -0.9313318203390786, 0.9000115894510801, -0.18164616204025408, -0.021683415705142206, 0.07865890667362829, 0.7191896536510429, -0.9654637099853454, 0.36268768754591396, -0.45559716372311665, -0.6358460417398131, 0.3497468841239382, -0.31570330726257945, 0.33616941361476727, 0.028220780279998747, -0.8874242244554815, 0.9378960353117545, -0.9225263313439718, 0.6980225232619754, -0.03911732172863003, -0.006200548310876686, 0.9407595093923076, 0.3872684585351851, -0.10163571237155256, 0.5190873635782451, -0.2788003758692139, 0.5419062445351956, -0.8006667893182251, -0.7240482892510189, -0.5265656539195216, 0.6125516170800287, 0.6453530843353035, -0.45804379961280905, 0.7591432775872076, -0.3931840438493037, -0.21405817620952772, 0.8986983893952256, 0.9468539966892191, 0.05470803678535341, -0.916670022804988, -0.21900669436193243, -0.832315490013283, 0.17053998478453614, 0.7269344359250747, -0.08345670943455263, 0.3629663043686526, -0.7742678465790733, -0.752046371524306, 0.18265193322660545, 0.9380791439873788, -0.8298445575006244, 0.005706372335365639, -0.4367689283457634, -0.6808488927821705, 0.7834838535350213, 0.2640972741253631, -0.16744188728542952, -0.27307178958544465, -0.3332696402409765, -0.26126907697857127, 0.026471664166236586, -0.13825455611794002, -0.909222949154064, -0.12579964466943183, 0.21243016410335347, 0.8629293354755343, 0.6132396417747386, 0.9174686467348161, -0.4491101689690218, -0.48600481699559595, 0.39148655873779825, 0.48715077764263826, 0.4187255474737628, 0.7854401310179497, -0.8559491577177532, -0.2328095940195274, 0.3416881147915618, 0.8794401585792053, 0.7184235490107271, -0.4304859489888002, 0.5062880866367145, 0.718219807298704, -0.0933439434956298, 0.035411730185554324, -0.4514591870495601, -0.017870495507046114, -0.4771833812084081, -0.7228674156653669, 0.04692509253421795, 0.3366315762147638, -0.31945861525774144, -0.9631827510128743, -0.1444018338717572, 0.5549857653289207, -0.8007394617754426, 0.8853058197304124, -0.6958616906362824, -0.1751136152178867, -0.05774247528358223, -0.666319226438379, 0.36452248498259276, -0.3371344979667479, 0.2899098756675573, -0.4291988214630731, 0.1403781712251453, 0.17892927797282532, 0.617700837589479, -0.23090194518839313, 0.3607787391134665, 0.09361055391150841, -0.3087561040730009], [-0.010107656465619508, -0.49128344632505505, 0.18909880732942042, -0.08482979512363542, 0.6563263348557675, 0.9655204580544126, -0.7508145862141322, -0.7983680409202334, 0.2726789943906036, -0.3539878761887898, 0.3743285525722939, -0.2800783212002591, -0.8207036330055142, -0.6453650932465005, 0.3202491449775926, -0.04493645490109621, 0.1874426153619444, 0.0027133556358007738, 0.021894284948951626, 0.8670068023721791, 0.32454965568787664, 0.66433744449904, -0.26761579975787475, 0.04377830442574138, 0.9710825299389658, -0.6666754240321309, 0.4444328680869758, -0.49797600587207347, -0.7939333030626274, -0.09729511318752593, -0.8509999513199344, -0.05560944333914053, 0.5474356401077984, 0.9148324120674847, 0.9968665576851712, 0.0788101093935547, 0.8111355854893549, 0.2334589319344449, -0.6424349961096614, -0.7514211706492717, -0.5343898450402018, 0.34892971636349235, -0.6593260532483396, -0.07232438701169985, -0.7524417228567315, 0.9903687969747055, 0.108878519616187, -0.43167329116133635, -0.8183718422078179, -0.042543266532337976, 0.999070037797174, 0.13803324776876158, -0.5606145521737815, -0.012094394311333856, -0.6929646644070153, -0.8836873619394412, 0.0, -0.9804937441593717, -0.009197189275444995, -0.4831551127885758, 0.9839139597462594, -0.9808575320615902, -0.6071367328434301, 0.5427812200506017, 0.7485045683091867, 0.002889947224764766, -0.44162804701835867, 0.8467084995144187, 0.8415230171623642, -0.709684116532578, 0.5242831642761678, 0.9468884749743387, 0.06940572421451319, -0.663683811649769, 0.6709118929212321, 0.22494802530517632, 0.14077633470826822, -0.6489431470436404, 0.070083212949265, -0.4551569577521466, 0.9646327609072929, -0.7045861479909457, 0.5874174760000939, -0.12676796933819312, 0.2982147119718961, -0.9025598994441948, 0.5580528328426282, -0.2102874084656996, -0.30309922176695414, -0.6600978217401037, 0.1650972171592755, 0.26842335341657764, -0.7646436531141569, 0.9030369005609784, -0.12977627939400982, 0.6948682718575012, 0.3986967268817936, -0.031041998319930153, 0.248211861375639, 0.19625918176009516, 0.16410275366958227, 0.14751516320771052, -0.6580024418437107, 0.9236836954340497, 0.815349769043564, -0.4992099206172369, -0.01600063815475017, -0.015924877555074213, -0.24398457462454703, 0.8474133355358286, 0.625001500349031, -0.7447574752905777, -0.8864737173169519, -0.5772279409749803, -0.11405781957876204, 0.18349393242567014, -0.16174919611246286, -0.013300276278650713, 0.07108085397802011, -0.9776938811114435, 0.43501067220204637, -0.03266145857622793, 0.15270391794493565, -0.5923167504319755, -0.3869228922929224, 0.0032352973660485507, 0.510491651761054, -0.7076113374708055, 0.9208573430124949, -0.6820293880947246, 0.668674461004233, 0.6620519402009957, -0.5537078801052622, -0.5367129288630457, 0.6460041779901826, -0.2873369563705488, -0.7653621273304034, -0.2168697726920179, 0.9687781130831035, 0.27502533544875685, 0.6702510826478998, 0.5383449964810771, 0.3064275003683836, 0.8763142853469716, 0.9960388996906047, -0.7355694485246873, -0.4070448280506682, -0.6466251088875894, 0.5708006106312642, 0.8582034546944493, 0.0898374063849845, 0.287438196894078, -0.11192526757711341, 0.26710390280372365, 0.5055252131154289, 0.30607816955796086, 0.8134200830652674, -0.751197169132982, -0.038514509296865285, 0.6961917558483208, -0.4541804339106388, 0.5973728873937427, -0.2145480491183367, 0.9037177912173364, -0.3720285996109991, 0.12112103005090957, 0.8018745635322064, -0.2815963920461473, 0.3659483068800864, -0.6321835888529406, -0.38471844933518096, 0.25851009369575095, 0.395945313505236, 0.3582683270559923, -0.6952441125117792, 0.9781774982170703, -0.42175297814135715, 0.37532378103340847, -0.656108048131137, -0.2517489847938963, -0.7380779011696923, 0.07584645843117488, 0.8514634265200318, 0.8272887243168494, -0.02582711619261957, -0.05019357187954543, 0.02448519297096685, -0.23795792819732808, 0.12147793320738409, -0.7718757146729955, 0.8641304746178895, -0.2069191202915721, -0.40209298008299577, 0.941480549140576, -0.4182880769763129, -0.20320472166084302, 0.6711719401144467, -0.7136237886615167, -0.74711210297487, 0.7868346147506677], [-0.7807631453743853, 0.43424261839647826, -0.5434613802652271, 0.40866769354424615, -0.6944106806454438, 0.4586905735508673, 0.9707362471522079, 0.0341168159888563, -0.9587100013150525, 0.5152003611258662, -0.2787020642610074, -0.5140035033961592, -0.7072040493512228, -0.08553328892868262, 0.7524251606617758, 0.7809679874247071, 0.115629376702161, 0.8430999391339424, 0.03484191605714271, 0.3173725156450036, 0.8958281819125122, 0.9962202524602548, -0.7750547629799742, -0.5234080372208896, 0.8826821338880972, 0.7475173742921712, 0.6167220829443432, -0.6435875399866693, -0.7256476098798925, 0.7874848803706889, -0.34643371995814887, -0.1707409817755099, 0.9987405454066915, -0.7575595017046954, 0.49453441954105437, 0.10333537529181025, 0.029388256857663775, 0.7463516879567753, -0.6453613190148109, 0.8693076566953268, 0.13626867603582382, -0.7730806935973182, 0.24689919323164222, -0.5830799569304406, 0.3062998903535108, 0.2772232521184763, -0.7855205390776405, 0.4199388281205294, 0.5376923164772116, -0.09424390658220205, -0.2829500778819076, -0.6774953164862381, -0.8706115753845454, 0.01602492154318713, 0.8124794630544532, 0.26487792948030586, -0.987265011887873, 0.0, -0.9416057251685386, -0.9548138491993388, 0.8814855649451914, -0.16110515621840227, -0.1090061703317371, 0.9538047751403298, 0.7208511912688729, 0.9627104064889493, -0.4365712054774502, -0.1776884821995821, 0.3391396073583166, -0.6657945874254665, 0.6861077344486042, -0.0936695501868492, 0.42079713269136865, 0.07476512744660346, -0.02776542154925843, -0.6526851048103237, 0.8321887810299338, -0.7461313341534173, -0.6186936575350328, 0.8142261794158414, -0.9137634575356344, 0.045977472095680705, 0.33108426534926294, 0.25025228270864575, -0.42920261140815463, 0.248027688746435, -0.633868400019524, -0.8918954350106745, -0.8040867321047525, 0.9817683270460251, 0.5232014037689969, -0.4601954503949641, -0.3594830695584781, 0.8084408078780878, -0.6723301345063657, 0.240539877815805, 0.6049920565211309, -0.1804278078749364, -0.6037592871172595, -0.5347731087400736, 0.8202159118533299, 0.796983766211826, 0.510408262318766, -0.5304741336008225, -0.9026918176600438, 0.5628630094782314, 0.4619231646205515, -0.4753941840536837, -0.9978268959857868, -0.6008254130919646, 0.948736945082308, 0.5264526389358211, 0.2953241027959421, -0.4458267616586131, 0.40629859352111475, 0.6575192835076935, -0.9756256507617513, 0.21492950552842927, -0.8916610980290458, -0.7722014341433483, 0.7182134039661909, 0.9505091145519884, 0.005312194490944888, 0.6470289437353891, 0.534178442450562, -0.16996353866615088, -0.6354108826240497, -0.26709479254935253, -0.5346558937673862, 0.9181221323901472, 0.9965369434513185, 0.9703247589822952, 0.3715419239057982, -0.9495006953989729, 0.6482252509657609, 0.038221174747126385, 0.9489496281497287, 0.9966078072878863, 0.03550846163792576, 0.1549186026818894, 0.5449532098215468, 0.6927731962622985, 0.25516338868584953, 0.7692055410274836, 0.22451328440843565, -0.5949937435943116, 0.7791501980439883, -0.5978444905309037, -0.44747674554185335, -0.5596979897011729, 0.5629987605275264, 0.532671287805474, -0.44143988287074953, 0.47052870981743733, 0.7635841036015931, 0.02102119110942402, -0.7764976563383548, 0.6845473949575229, 0.1468852892569643, 0.8616338852684042, -0.761592867292094, -0.03898243575847671, -0.5646775415525547, 0.24310915997646743, 0.0769823853778806, -0.45247255601057, -0.5863367476508321, 0.3464106592623091, 0.9142049256797622, -0.1983116010723358, -0.7486977046544601, 0.8326382592487995, 0.03520046720560566, -0.863822508595929, -0.11229110437008072, -0.8479948574397438, -0.4460182202430738, 0.9754627256813946, 0.6746394531096906, 0.865920016285016, -0.28900682184376736, -0.18423749146383317, -0.33323957307020957, 0.010084657063951452, 0.522391705990245, 0.1837318366277585, 0.4113220303609004, -0.18422735892612785, -0.9278206845107537, -0.8189392817369452, 0.4260617657392136, -0.9861219164422701, 0.09341446526974684, 0.46166917267537677, -0.09209101507810469, -0.0573536003521109, 0.2649106983185303, -0.7532766647294691, -0.5272502008892057, -0.5383160527856596], [0.6929283223167766, -0.5057772133203104, 0.07482513282217251, -0.9839511537153998, -0.2805799437969725, -0.15736914519461553, 0.23758212378613286, -0.5588841473488635, 0.7124019599297733, -0.8416074980123338, 0.6157637990206692, 0.12347022554374032, 0.9831244537881998, 0.604356084003675, -0.716143007122134, -0.39711847888445106, 0.5155411229544173, 0.22979126363010516, -0.7522144775421222, -0.6141702892063983, -0.3343453980777298, -0.3125606429757548, 0.15159021631835223, -0.9573695740125432, 0.1532175693100526, -0.2018631253646186, 0.690968302800127, 0.194041641880081, 0.3155291219296985, -0.5863774615632602, 0.26480476214158366, 0.4139652122783102, 0.1658819730803296, -0.4131259456397278, 0.447002542692436, -0.19143461013813656, -0.2254776041010116, 0.8652358905759276, -0.07737660075789132, 0.7899232442278052, -0.9728728628841592, -0.8465207990964096, -0.024350838152098486, 0.6245640832600141, -0.8300016919245023, 0.293202280375918, 0.767899314589533, -0.15049510277557698, -0.33678446973793297, 0.25580542059965317, 0.19312157295095878, 0.15901965000624263, 0.6295599361491975, -0.19518498753378943, -0.9283205245841328, 0.5748920243263473, -0.5644546606532426, -0.6608293189460279, 0.0, -0.85559980023816, 0.3719570046801062, -0.23559523934746873, 0.07843815581145752, 0.6227283166787569, 0.24032122854917315, -0.29951184982766343, 0.6337820633616116, 0.7588775461673871, 0.8338940878724981, 0.35684297676484755, 0.03206486823101318, 0.6352728150158233, 0.7437206612815215, 0.5690802212582231, -0.5081891266054428, 0.6151134022424847, 0.9199015146226579, 0.595977597472658, -0.7473905701944086, -0.8368283336650053, -0.019737348587527404, 0.9471116177108765, 0.6740131634187303, 0.836674502255508, -0.04019334294588095, 0.5471682684827617, 0.1603020583187198, 0.6562816584997266, 0.5115150083885229, 0.9481838195113224, -0.07372528335825601, 0.3124447933612917, -0.21026743146768556, 0.15834564754132963, 0.4358339988637929, 0.7324854534155905, -0.047474637421415666, 0.7744911471931, -0.23972691494818021, 0.2924241669081282, -0.40426939831673137, 0.2733921171482001, -0.5481138249508601, 0.5347694298797911, 0.7513054437832372, -0.7901750565111867, 0.7519251543109553, -0.45227287728156407, 0.7289826668038923, -0.994587286419893, 0.8834665801994637, 0.04973433618983081, 0.2678594218524031, 0.4973016244841364, 0.7761322524601335, -0.956005056806916, 0.47835776021283194, 0.8292848661732655, 0.6910659860397943, 0.04747216093037654, 0.9454194445775566, -0.4409027197587232, -0.4838217135177394, 0.8800627458596022, 0.026553600591433302, 0.46254575992298363, 0.403786431184773, -0.46830832754564433, 0.6505775424930385, -0.7303342532591179, 0.32830991254179276, -0.03469609355120262, -0.6902613522456054, -0.8928177672137247, -0.860649472096656, -0.052822220399523445, -0.792614739153948, -0.009517916654948388, 0.5157877169530694, 0.9083313026810529, -0.7771062428088245, 0.40494282645818336, -0.8324986220438966, -0.5179746236489609, 0.29825337881579816, 0.8878177557483053, -0.2036334949962888, -0.3125388112010208, -0.98799744914371, -0.20535703352177515, -0.17122378109160064, 0.9904580869231885, -0.8461763380627312, 0.6748464742138023, 0.017976948136690485, 0.2831519446928854, -0.6910826878916911, -0.8447000817832018, 0.2290186668971621, -0.7276813338377828, -0.42763775808702165, -0.173452614227656, 0.6454235860712492, 0.2854660458284435, 0.7717800998245843, 0.30226480614412754, 0.8554055705464148, -0.09759929072495321, -0.24024793764185337, -0.6860993618889131, -0.7835877642936113, -0.5724427862561081, 0.7375196502990127, -0.44907188471325643, -0.5104522530391606, -0.8057509771430087, -0.3208151357833624, 0.16785945870722818, -0.2570338369771896, -0.4283444090307531, -0.23560758533587234, 0.3505823460253441, 0.3329052091864626, -0.311620585779286, 0.10950730037964607, -0.931518122018884, -0.6251410423011727, -0.5938493660729509, 0.005870900886298713, -0.02888950024151926, -0.5980057063806514, 0.40398103140157593, 0.6617808635211562, 0.2737263553371334, -0.9610890072895293, -0.5175861692122707, 0.2946657819988745, -0.5247661077072381, -0.8001485205696313, 0.7021004618138409], [0.7135942942796234, -0.5300765167478152, 0.07878310311121828, 0.4586837432382398, -0.2875778336546284, 0.7138622679558231, 0.6970807916275303, -0.19085053533627838, 0.7082503201336612, -0.6538932173633842, -0.686643674040659, -0.03326367999539648, 0.021176261910778926, -0.5025184322132741, 0.7922653133300401, -0.37063976044603586, -0.6285397348190689, 0.0119454957278331, -0.2944467217301545, -0.709109935511077, 0.7976676716151112, -0.6578141289724242, 0.3495046116355929, -0.7602964442102997, -0.7023066850506914, 0.12082106101094214, -0.40369861453863454, -0.21702897377337926, 0.4022032385909733, 0.32282748461670296, 0.4746997927295764, 0.9553256944352999, 0.20175761344432974, -0.3694986878577686, -0.01058674198503251, 0.6492059611490419, -0.5956856754970983, -0.7128449528166423, 0.7930829169323403, 0.7244167761098645, 0.6415762359445865, 0.031105824986638497, -0.32143962028080364, 0.811148720070523, 0.7659352630522578, 0.8341273326481693, -0.6166626215902773, -0.3951274905654443, -0.4437219519071931, 0.3621385359901197, -0.6151820595267485, -0.8791036949676045, 0.8502254856406823, -0.6772001610564413, 0.0217648386653555, -0.6865469961688024, 0.48966577274651235, -0.6272085548933621, -0.1261178978277422, 0.0, 0.5108068730157072, 0.14039323148761684, 0.6399999543788024, 0.7891307092578526, -0.8601260433290339, -0.22384956969942138, -0.7209364301852057, 0.009606809008204431, -0.4535501949545151, 0.38508957532466037, 0.5049799543033742, 0.8855339607674788, -0.9907109391139048, -0.8178552346063106, -0.6915708396550262, 0.006156494138878754, -0.8913110283833177, -0.04866315516262332, 0.103523036070724, 0.9674121199393211, -0.4571005774806871, -0.04329132011358938, 0.25865660115835243, 0.23559051181709245, -0.8119172652241728, 0.8395409058765724, -0.1589862658377239, -0.5604094846983041, 0.37748377392946986, -0.9936641439603402, -0.38130614980364363, -0.8681088113621387, 0.7229137522222815, 0.6877499400836298, -0.7887993065974941, -0.6055767630766917, 0.07422801343177698, -0.3935974796155699, 0.02489400044610246, -0.8979046571959322, -0.6131225868241861, -0.7329478249641459, 0.1671686122068321, -0.5076398918043268, 0.30296604574681685, -0.11332236937538531, -0.9296698296379471, 0.17726820388295583, 0.36151565617339165, 0.7314963351790769, -0.40276520494551726, 0.43608530146812496, 0.5419701041555776, 0.31934585131994075, 0.9769048090818, 0.5826006493530635, -0.6269833698789178, -0.06487346656992687, 0.9342909263010684, -0.556089957421392, -0.5229768775289718, -0.8056440757969201, -0.4872776453958618, -0.5230955496665834, 0.19124965758520873, 0.9066940357931592, -0.41397902289465516, 0.6091209400406699, 0.8015196722887701, 0.44436580958406613, 0.5036070058648929, 0.8513901169508913, -0.014671417242082097, 0.34130012423375233, -0.7824405656678877, 0.38234757681338727, 0.45091668639166893, -0.5203668840661044, -0.42099940893802845, 0.48232146902771067, 0.5306760089115465, -0.17734995992392855, -0.6167379233910522, 0.20560898223956792, 0.7219698161923029, 0.41984707374491803, 0.035415967287611094, -0.04316485308980922, 0.021299348055627387, -0.3158450322647459, -0.9261731008110166, -0.4608360144296284, 0.04284385392853385, -0.8744510116881754, -0.08305978059025709, -0.8932634504033177, -0.9031575456907053, 0.8354522819840096, 0.8900265631102668, -0.27822324246268604, 0.2951615894494275, 0.1269334856481792, 0.7226495357311196, -0.39818771406211506, 0.4541672066972464, 0.753584823067027, -0.5609997234705435, 0.4448031881925296, -0.7241983317375775, -0.8607075369496089, -0.6065636897005304, 0.39671736669048685, -0.9144677065295221, 0.7991223441896673, 0.4223608421496259, -0.5959395139686301, 0.6955553289623055, 0.934494259688011, 0.38266264414614093, 0.5742636076554228, -0.500841531932924, 0.164897704417025, -0.41381776028477857, -0.005233390563332163, 0.3949242408381559, -0.9797893099130965, 0.6501436661705038, -0.2514913034181583, 0.8084473525483529, 0.01406142756194173, 0.46176293643249355, 0.2244907536466385, 0.8733835373916967, -0.6199968106724225, 0.8981404723789805, -0.040072094585623885, -0.3292587240057996, 0.4356464575140184, -0.367531649264093, 0.21547332257758445], [0.5857254911265437, -0.44407241792929564, -0.6709924483051595, 0.5196947681032766, -0.45354814379712205, 0.3584648709237903, -0.06930654436036954, 0.527928106266532, 0.9801317083201266, -0.7953513927620353, -0.5149168359927694, 0.4960542579764955, 0.9863934598017434, -0.1365309708848117, 0.9027093590057926, -0.05828545624038184, 0.9584819487515586, 0.012316471666866446, 0.8780663190661264, 0.6806329381177656, 0.16999107735909869, 0.9183042593357134, -0.3913240746704416, 0.09560244400787421, 0.1681500575875654, -0.921752681406226, 0.8754860957403166, -0.48810755539774275, 0.8148905933289381, 0.39296793520751927, -0.31789360733890204, -0.4714040659980825, -0.9481874223538658, -0.44497771968395883, -0.32667597556754413, 0.6685258168384132, -0.08021462141989799, -0.37378464904989106, -0.0267960081342693, 0.06992093975665714, 0.8865381736157842, -0.8314218623750524, -0.9766353691997345, 0.09245227171497716, 0.28243979419746035, -0.4874870118351309, -0.8076011894822861, 0.9940517461152953, 0.4141720700921101, -0.09170954335756298, 0.8630318294851571, 0.4147481822417871, -0.6829773920034692, 0.6620997796861321, -0.8921478967769265, 0.017260956526262028, -0.6344135561982582, 0.16385266270976118, 0.16308205371186046, -0.06110074519981534, 0.0, -0.042236901963221385, -0.4855412922177127, 0.3765689985936733, 0.22048524477856102, 0.866443300959749, -0.18276471585773524, -0.17647676676905544, -0.7625403671360647, -0.4619231341242205, 0.7936725139638285, 0.3180974762199469, -0.6969699143509591, -0.6889087269454386, -0.8139506602435702, 0.5959154811315737, 0.061628785257393126, 0.8410732045618246, -0.16901947726278577, -0.3473616300751228, -0.03621907408350089, 0.6819866002207151, -0.40195220692744726, -0.5288290350788807, 0.8680011674370438, 0.708573941529772, -0.27832602200910106, -0.4640717773293148, -0.6282024098780499, -0.19189937591021766, -0.508360653091978, 0.4501487382041629, -0.23651860742400688, 0.8282597457040348, 0.9862693414405785, 0.988643262278097, -0.15058333486942055, -0.07281152599546781, 0.9630095359080606, 0.19037797178373084, -0.7864151957339742, -0.2913747299549685, -0.5569642844991447, 0.643292862613092, 0.34727304326021335, -0.06630751797827394, -0.7837702524924277, 0.3061218294953356, 0.3734382085364778, 0.17037174460376403, 0.16775137707087073, 0.14000842735374097, -0.12338037115100864, 0.5081561309662348, 0.9801408816535546, 0.5719085922100369, -0.8512574894754823, 0.5993013994025449, -0.3313812913063512, -0.28905827659257377, 0.07188470547905101, -0.42918269271689, 0.4578379513259805, 0.6298577473566858, 0.040546062208999256, 0.46840747531298743, -0.9238731307286783, 0.1716728768118243, -0.18221829057098904, 0.22215917745011726, -0.5250169544745296, 0.876338385980223, -0.47564486179985876, -0.4948702381812633, -0.28070055223128065, -0.40180747396872696, 0.2891459213156924, 0.5759297992661201, -0.5348240198152816, 0.9113492226452196, 0.503392872686131, 0.5272120501513384, 0.1547159703035852, 0.8601645575169867, -0.33139364052615927, 0.33119263763401086, 0.29728707762720274, 0.4265275150116514, 0.5478462973495475, 0.5798165592667659, -0.042741171461254224, 0.3684884769665604, 0.6938053023929576, -0.9935139607166714, 0.7023243117713955, -0.7426985555578325, -0.2199848547100185, -0.31570136397499793, -0.9688237651581328, -0.22700728074832432, 0.9819464194980916, 0.44944488600504195, 0.6699846768057507, 0.29523621560871005, 0.4208102351542917, 0.8873752489498352, 0.6112398070722953, -0.018517825276912925, -0.7230613300017477, 0.35214250797620994, -0.3948858991586808, 0.035893105339417364, 0.32808550637559897, -0.8643068154705285, 0.8571075804255552, 0.17250170545049692, -0.9352824947907583, 0.6240880778677984, -0.5695143078672056, -0.2638493040230099, 0.49164799032946593, 0.6117481080098826, -0.4542972001130692, 0.9077876385146944, 0.2590951354212665, 0.1373221158648077, -0.05350101183754696, -0.5219080672180696, -0.45606922863169874, 0.3843169240914588, 0.9314732469853995, -0.8135116691163304, 0.9460580885923242, 0.7174053044161621, 0.18441375970095897, -0.5428049354759394, 0.6156658841899163, -0.019877502596583607, 0.3248696904222368, 0.8196889053707714], [-0.2326616722771231, 0.04365832732538011, 0.9049427293951813, 0.9305477350228297, -0.6514994554753926, -0.027020007929717593, -0.6345693872043596, -0.1147763720388213, -0.49143865448324253, 0.18323059386464524, 0.25521483363823627, -0.5125676605783913, -0.19856333871772813, -0.07415136367771669, -0.22222710173193083, -0.8603393425086541, -0.15859220971575705, -0.5865586206312432, -0.33588050352652177, -0.5493582744645977, -0.5674182212377568, -0.9677451713475786, 0.5579627866661145, 0.12339294925292599, 0.4616447591807189, 0.1570582996574763, 0.015098289489504868, -0.02847250197502338, -0.3769248028443368, 0.28643839921476766, -0.6004033315332529, -0.6749513137266239, -0.9741083752583246, -0.5723736292671342, -0.5956597007122748, 0.2875181051098026, 0.4294827330043398, 0.2011484137254096, 0.6798278235762443, 0.6187515938896155, -0.48761284949289085, -0.535018570509425, 0.3960261427324574, -0.1186168779216834, 0.9452337075623725, -0.39870340343580857, -0.41697712774880746, -0.776196422042168, -0.7249795842237845, -0.1207529702623229, 0.6551856639075839, -0.5695492698123084, -0.497279225782443, -0.8918110303762052, -0.188789915217628, 0.9098866674999064, 0.34650753010160695, -0.412420699716497, 0.6503376584053333, -0.4406809671668077, -0.27601078265021983, 0.0, -0.10676312213334604, 0.7782371539920196, 0.4447812654814127, 0.5485139474584255, 0.8732726766674852, 0.3149724793773159, 0.5236234331968843, -0.9478650832092557, -0.02614153875922698, -0.017353920118796884, 0.04625884784400647, -0.6757230329843518, -0.7464938665782408, 0.655059263552483, 0.6792366039301561, -0.32642262714578796, 0.7741715948351822, 0.79806163861459, -0.7166882194331001, 0.9496439646335413, 0.42462954310690937, 0.48036969933253193, 0.7354240700196737, 0.4223017453724929, -0.24479778710380318, -0.35271446084748526, 0.09750822770678225, 0.12550982989688797, -0.17437418152319117, -0.5085891553111648, 0.6262435815795002, 0.055068609464022034, -0.407516760097107, 0.8650793766761691, -0.53014965679707, -0.3923828723353888, -0.31475424904861327, 0.6557174155606589, 0.4752438628131186, -0.3006957923228848, 0.657192018654128, -0.6269305074362521, 0.01648924191205614, 0.8875231860352186, 0.41957124620678754, 0.4907596364929725, -0.2769937940651104, 0.06544106419881768, -0.4223245757477694, -0.7368849462315619, 0.24973639307278184, -0.36759471708240454, 0.9689562243702114, 0.013536655141318521, -0.07653994686813115, 0.29538644385350765, -0.8131838833592979, 0.34491071626573344, 0.4428314205435522, -0.4932613920838256, -0.3282744361582577, -0.3751886282176773, -0.49909077761813525, 0.005465847172233973, -0.8154739418540082, -0.7011177776721689, 0.5534730808646, -0.3483187406268813, 0.5772401897957484, 0.3558045110226318, -0.7350309435918667, 0.23104980816349485, 0.2368047415001422, 0.13866796193168374, -0.7454318569262637, 0.5733666081824, 0.773097668145873, -0.18176225121895495, -0.3218277411070345, 0.03310455538619772, -0.22712175801305134, -0.5117617497092279, 0.49410417808568097, -0.16592863125622914, -0.15987225742115463, -0.7120363660076836, -0.19857122825290818, 0.6607497829986042, 0.7902748636996124, -0.582771554035908, 0.5245119938284615, -0.6926258036790156, -0.19659693216129703, -0.5318729805830462, -0.4829908847396298, -0.29260638232163094, -0.8140231944788066, -0.5086621259871871, -0.08200550810794605, 0.925106269234325, -0.22659889087698515, -0.3440603030663145, 0.13622907060635492, -0.7312719784465489, 0.4446592445851987, -0.26752141535909457, 0.5742814674814483, 0.7580418071230686, -0.23642011368524485, 0.3435091431121633, 0.461135628922112, 0.5867880211040839, 0.45743808957704624, -0.15610068868605786, 0.5946706696430062, -0.04927740859725427, -0.33206080711612085, 0.5484521109149165, 0.8259756011097117, -0.750538124923513, -0.44865027201558183, -0.3880892703489409, -0.6170782641006058, -0.19837701026083132, 0.014365187516083955, -0.7630472796004986, -0.9700160877465838, -0.7127866370328724, -0.8459307931389961, 0.5905185368048924, -0.8012285448520864, -0.9953926237731345, -0.024375244886288838, -0.2474507204567935, 0.6688157954168188, 0.8266914190419441, 0.15589190899441063, -0.20431961302460366], [-0.023087667354921848, 0.27797832476006756, 0.1605196225649259, -0.42640681810412473, 0.1752957736229197, 0.6591351909595251, 0.45897183155687626, 0.11770211302584088, -0.31467245643832276, -0.7227273296631871, 0.0968978886812919, -0.818622472575895, -0.5388668290821939, -0.011519705614259745, -0.8207594417823558, 0.9449367475803732, -0.601301494603008, -0.1283370121684646, 0.3646562459553273, 0.06466231043404291, 0.8509154459677704, -0.5923164928985016, 0.04638548645761453, 0.8631017627122275, 0.586442714279579, 0.9361521250659883, 0.0858704094725764, -0.8669083684340049, -0.9218082293998544, 0.46738077468620887, -0.7087160734336346, -0.29868046725396513, 0.023238139832452376, -0.431443669585468, 0.23788552413194086, 0.8767174956125614, -0.2454625208097081, 0.04311512662842665, -0.21550279982183906, -0.6294803665544073, -0.5564839793221061, 0.5811525496951968, 0.2283047977735584, 0.22459419256531032, 0.36187284463226455, 0.7639453868352801, -0.09466969709823347, -0.43918362761757224, 0.4307648759594489, 0.5325685083858844, -0.5060691669320936, 0.12978838972874351, 0.8200181987956126, 0.2655890829435934, 0.135106721789648, -0.3077879857474328, -0.9738724729138639, -0.5920326360957224, 0.19400621332366685, -0.5984432256352128, -0.1986357696244616, 0.26120734695924863, 0.0, 0.48505711020980447, 0.5540829752327203, 0.16090199693383544, 0.5330594922669099, -0.8012454970377523, -0.5251589118797413, -0.617121882117392, -0.9684905174821288, -0.44646739226003285, 0.7896821187324843, 0.012972510318970398, -0.878688271472007, 0.15715539803673728, 0.39415877241614283, -0.7196539230372854, -0.42731153753169093, 0.29947188222040455, -0.20633731596014537, 0.9452587938072525, -0.07220992004064963, 0.9430903344358676, -0.6096530466367744, 0.334065593437624, -0.42531838965392543, 0.7607301366560957, -0.5787859078422803, 0.18415530740271668, 0.3608389850618896, -0.8175890576390898, -0.4684069779332263, -0.8130893268310129, 0.11630531543498823, -0.4327191147216398, 0.35757622575778725, 0.9207183392618596, 0.8314246272346331, -0.594724514100526, -0.07875275353856259, 0.7461416294453225, -0.9902616129535531, 0.7098565143399704, -0.8718276754296552, 0.12513243049351264, 0.3567190060070602, -0.42820155549766903, 0.12805235087468292, 0.23637610975479317, 0.7068039366702825, -0.31771400747943446, -0.017751279834513856, 0.014824501285500835, 0.02341762042361406, 0.7172266446259332, -0.186331699482009, 0.29920970837015703, -0.2824772083946627, 0.22557017857633554, -0.6550384740440978, -0.8652406376034201, 0.2961284927775487, -0.7713801507589986, 0.838435988736244, 0.32627532307712137, 0.9095668927744234, 0.8645652111492499, 0.4934736012312806, 0.3713554646544708, -0.14689437223655077, -0.9034104641558467, -0.9420396469590977, 0.3449050302682144, 0.14059022601547388, -0.7418780197394335, 0.7692089924167291, 0.01218052101247058, 0.9432404034347355, 0.30290118533852795, -0.524268487674697, -0.8987333485970559, 0.22615070574240814, -0.1670078206490453, -0.7021377690301418, 0.7432568028957309, 0.8481418014516215, 0.9833243415354358, -0.7383673072930965, 0.8133734765870575, 0.3690305848213511, -0.5543443132723964, -0.42180685039898447, 0.9740770899445854, -0.4556665025163922, -0.9587983486029974, -0.7154324468122333, 0.3465363953449916, 0.10953061791460095, -0.7285107815498166, 0.6475079900275631, -0.46973170581950185, 0.5951136712827143, -0.737224347735203, 0.10648065714570043, -5.672483676493201E-4, -0.4311879828884413, 0.7755892938924911, -0.350170350673938, 0.6449288219189713, -0.34671801295081206, 0.48925092790517044, 0.5179938210239852, 0.28336117124680094, -0.7636681653955162, -0.7017772253341843, 0.41742600368444127, 0.3175676513424657, -0.37361154597246693, -0.8700101975153984, 0.4841567690939794, 0.8842353708365569, 0.5219752237910562, -0.330378803878546, 0.4386809230387021, -0.9462617679091074, -0.14928391380060302, 0.8669976896815124, 0.15663106852173736, -0.7603232145429111, 0.5592529702909477, 0.10180243818997159, 0.8106497939263468, 0.5505635663985142, 0.08368370447146489, 0.26175327685380867, -0.5282765268947793, -0.5659676586119882, -0.832531773091129, -0.937526786761661], [-0.6604954297805157, 0.6654646253073437, 0.968210540167836, 0.7506527085150076, 0.5123380596989144, -0.7045878664536012, 0.14259914694054743, 0.5619814942023522, -0.9357728239195078, 0.4861864399511291, 0.4454472971556056, 0.18613292746363075, 0.9262120179504418, 0.08576529354423235, 0.7138136512588635, 0.42739079042909167, 0.4474783427807816, 0.8902948875804895, -0.8434129370054892, 0.32818173999897615, -0.5098939556048303, -0.6202879689891541, -0.5004301768332267, -0.8533899282419364, 0.1598574418543619, -0.2029498110361383, 0.6647374244820268, 0.3325175819002395, 0.545403889084284, 0.6038852726658772, -0.3312592036380555, -0.2836332127455503, 0.785143506315809, 0.19698091819461427, 0.39436726894570007, 0.35238605009942736, 0.23768579223067987, -0.65622091775113, -0.7394587509487636, -0.0516814443741207, -0.17443639742632255, -0.7657709539511957, 0.1728802839479644, -0.0904308299145915, 0.6229899041775515, 0.3374944888486775, 0.6200928677036879, -0.04878753682776771, 0.15230202148679517, -0.7151426300996488, -0.6332126525725692, 0.4055675089988149, -0.3870131468636895, -0.7827042786196583, -0.7579004858488676, -0.01373565007610944, -0.8709574942705454, 0.14202960156297206, 0.4781255093426504, -0.9998975532768608, -0.20429071922890785, 0.32034802837791343, 0.32579664537633346, 0.0, -0.3219135419964205, -0.7158902319257432, 0.9123322298846381, 0.3922893318954981, 0.7342566905857568, 0.09435829750013092, -0.739974789612069, 0.3580831841141816, 0.5837692120866185, -0.24453337237146955, -0.9794974474287166, 0.9597755672521651, -0.3072158459171055, 0.16461290910663284, 0.6328979341737873, 0.6418734152612364, 0.23144423778127, -0.6264632748185768, -0.13128788808473568, 0.7711179515105626, -0.7415536681729531, -0.22586733444202722, -0.510230816153598, 0.6190280580444123, 0.8523052213529938, -0.3751960443841511, -0.08754676920687943, 0.45694080016450367, 0.2802309349468002, 0.7885946942936104, 0.012292857030767657, -0.8111442922161731, -0.008537768056606998, -0.5200249204889293, -0.48027925885303, -0.9285310311423187, 0.4377277582812882, 0.4883062014031301, -0.9365537410969222, 0.007734241433406952, -0.26507067292491016, -0.768052049296037, 0.07033612051820559, 0.0698518770721428, 0.8536421128595648, 0.9513115994180594, 0.5994948047787101, 0.9143441942779145, 0.286549456553544, -0.7416295396859991, -0.030643247741763302, -0.44105916662742106, 0.27796865348493593, -0.3905774102959767, 0.3117658704389721, 0.3120427231153069, 0.13409527717205294, -0.006370724446008724, -0.44287901875238167, -0.8598768577523652, -0.03581034161238095, -0.08114564009737801, -0.21733146609686216, 0.7761976200609786, 0.3862067211353237, -0.9828055270231968, 0.09325548281169138, -0.015261346589220404, -0.1697373397531341, -0.39335101138831075, 0.07844753240697977, 0.011366645259397234, 0.9796009706145565, -0.36493605630109416, -0.6255043443334625, 0.19685680767982183, -0.9827348593658258, -0.17060339217855125, 0.3319482954902355, -0.9201866497166815, -0.5265587022912344, -0.2444514147924457, -0.642778169703111, 0.06821567858742061, -0.6974817837616192, -0.9536671739377056, -0.8505170072708081, -0.5076597857260854, 0.09408965871645303, -0.44755409999626705, 0.3322373591719734, 0.8783066094689389, -0.27453923636234867, -0.13941954070189722, -0.0873368855503589, -0.5123237869489115, -0.14100990379581058, 0.43151066663826376, 0.5376262193520152, 0.07405200913199139, 0.9070904517490539, 0.12451785552450789, -0.004698494489605576, 0.6188536576880947, -0.13751621050450424, -0.203722407694781, -0.9269904308014421, 0.5799294734145513, 0.5630647200485508, 0.5533514379783999, -0.8925932959066176, -0.7996109952230823, -0.3103500253467091, 0.4922978213638114, -0.17763143790941416, -0.11123104635889991, 0.8673329342841491, 0.15215473795022327, -0.9363007277398547, 0.9642973843906737, -0.017717650733890755, 0.06714629900735392, 0.4580392953235166, -0.052588445311839704, -0.3818071575975108, 0.49404394320105194, -0.15803248043009455, 0.16901479878408754, 0.1208020454297758, -0.9701648249246759, -0.2854193621429637, 0.053051200463807735, 0.41906295982956054, 0.7436611147977814, 0.6207755971566862, 0.8137918161383046], [0.6795304669507944, 0.6041352611480271, -0.3714011339705525, 0.28511036052526983, 0.48127463588941444, 0.4112418852555797, -0.3947647047113829, -0.06924567454237263, -0.5801165094884317, -0.06285702465318543, -0.41145776159365344, 0.253476882990874, 0.06296357402184949, -0.38745287494415304, 0.9197109946603739, 0.7180330804280326, -0.6033023010342389, 0.9321934102197531, -0.5981789056528766, -0.37560175916055316, 0.28337643530674494, -0.012419632167458783, 0.8936768677807978, -0.06623123200608294, -0.1819461053051079, -0.526140430047424, -0.33999142007026095, 0.08717215648579923, -0.16185486119805725, 0.6341111064774441, -0.6866394277140102, 0.9853548603572044, -0.35160740660270395, -0.1585606510889177, 0.2539523881324739, -0.06954294432383845, -0.3327315797152661, 0.31499916466963795, -0.4182160255823977, 0.25879961978819543, -0.9333496191219766, 0.6131633627637578, -0.517917708897158, -0.05865396057428973, 0.8636699186340397, -0.3726676782452034, -0.1174281908825352, 0.5731855750799444, -0.43695600090067144, -0.127910358039252, -0.8114268885360234, 0.19324916729982689, -0.4385738623259041, -0.8500600667349807, 0.6445629191709703, 0.5184750964655598, 0.3600972600349843, 0.02964776352048437, -0.5300022874868, -0.38756242667027485, -0.8524637431575661, -0.4170734551357027, 0.7570636701171618, 0.4218029444791309, 0.0, -0.8320327218199453, -0.3355775701375521, 0.05097002151327201, -0.36776370883659637, -0.7650476212172652, 0.697257794791998, 0.9341725988823284, 0.30008305155111104, -0.26654413711622627, 0.01833865705649207, 0.7147760301712303, -0.32718672873087895, 0.41353127052007843, 0.556503558766807, 0.11860396608103385, 0.8600993389068905, -0.15374058367811894, 0.45119575432293146, -0.30643492171809084, -0.13164613757274934, -0.17432293066165583, 0.3345243319115434, 0.490686176108194, -0.42152723381111223, 0.649919830527246, -0.2549226140090315, -0.24083006004859642, -0.7540967666201883, -0.6312063571027531, 0.7320078914799204, 0.6446286569792321, 0.4047828843962711, -0.5803680537011469, 0.0404018824067347, -0.4474397600944602, 0.6770527360868464, -0.6777712743692781, -0.6935926767662717, 0.10731874580283907, -0.7251961911267555, 0.6990979542776479, 0.9575637279240716, -0.2148989070042877, -0.09244436087545904, -0.35895724626907954, -0.15839782930707802, -0.5787126087091632, -0.8700036847795347, 0.15867830087754542, -0.8407051892376671, 0.3567835644913133, -0.6265173814058951, -0.8181000314054183, 0.2868297103033497, 0.8266655079302849, -0.7086008550484675, 0.5298624360062205, 0.5303860458757501, 0.2237544629621555, 0.6031192928791513, 0.22614460132709047, 0.3210836008442943, -0.5914207544400643, -0.02843214901331481, 0.6601814272601745, 0.45207969239935086, 0.6609908071769801, -0.14634271296903467, -0.4086945728955085, 0.06588742916485946, -0.867940225042148, -0.9784956433959886, 0.12267898705067548, -0.4924105064327666, 0.48287938941552344, 0.46994536459446823, -0.4010898323477685, 0.34456799166665, -0.1896017422456202, 0.7750743297430238, 0.922931297622215, 0.5013006827112669, -0.39412480910451575, 0.4808964237031881, -0.4810642345017937, 0.7120127473478925, -0.26324590562234573, -0.30246784680153804, 0.7320179534525426, -0.1471017694441299, 0.3105560076422107, 0.34333036653719695, 0.8956524948595985, 0.7706330210767502, -0.12192448417731794, -0.37844777719920986, -0.03790472748245466, -0.8676212391558498, -0.34565268430058804, -0.12691480617974382, -0.9675493590156781, 0.5324967228252746, -0.4731940461671722, -0.16872224858425677, 0.30828729323208814, -0.7684232876275621, 0.7533956333322089, -0.8046739381561574, -0.6487004488935957, 0.3964934118564747, 0.5315602006743487, 0.6575120601283684, 0.1101253786279055, 0.8676455947584134, -0.4428941924413834, -0.9394792964372549, 0.041665656176389065, -0.562041640008003, 0.7490370303748275, -0.4344902245044244, -0.07960641873426577, -0.8419752359193033, 0.5941787248180102, -0.1551120961725727, -0.4907769657181462, -0.11152921570403507, -0.9723142137069725, -0.9916056228123395, 0.675370457554558, -0.13155438385202367, 0.5507474192613562, 0.38214074340748727, 0.5425439043107825, 0.310823706609773, 0.8426286398903728], [-0.5760650542258443, -0.6275902341733057, -0.9543486595907313, 0.4519234372631098, 0.5488214212469942, -0.6629356679966341, -0.8506539420057428, 0.43012446432020135, -0.9167788935686942, -0.953974185906163, -0.6069612069573687, 0.5565460129667359, -0.5628088434803493, 0.6327741742664139, 0.09495401006243864, -0.11051224697919149, -0.9693939503687254, -0.5622816712512242, -0.250153962415931, 0.3809209310631114, -0.8998227369322265, -0.39925598788470706, 0.4127276622751639, -0.6751325999973556, 0.5436868015261012, 0.3310841948549259, 0.6714392048379876, -0.45853449273885194, 0.6629328415940532, -2.1260074611895163E-7, 0.09102632191209792, 0.24891770298530758, 0.7442668439593738, -0.9526736164043299, -0.9986460854468073, -0.004988821673435284, -0.2622658142595269, -0.36868953767084367, -0.26827661855787066, 0.9045670563259856, 0.21344539740512292, 0.762505783649251, 0.8955226864920978, 0.43317933069990566, -0.5326925913935077, 0.018667220395718775, -0.17250886915015862, -0.4196499102304012, -0.7067204352011636, -0.0683023747635918, -0.2271870836881431, 0.624850288421857, -0.39169814657211277, -0.3153138584736619, 0.3586957258747574, 0.8314905137585551, -0.7028043292323132, -0.18120416339602485, 0.6167331303406378, 0.7830441839728464, -0.6930046813665418, 0.3169355153923279, -0.22870712641360158, 0.7658046849566671, 0.6610449107122518, 0.0, 0.3519648071979091, -0.247178110060569, -0.26756830139263266, -0.07373282900836742, 0.8904456885870644, -0.2801751612207197, 0.8563965778251514, -0.7121594517795975, 0.9810607812448908, 0.28341041657432453, 0.13039774666741488, 0.3092891660590429, -0.2696704090681683, 0.5273667721907049, 0.4656069755161065, 0.49069844885147607, -0.03163058303474342, 0.9995796327060391, 0.5154615197337094, 0.5434314804779565, -0.886739719614295, -0.3191273949660458, -0.43145497115807707, 0.703624286815441, -0.19460843460029587, -0.450866306396563, 0.7522856436756944, -0.6942334683070666, 0.8183799855945466, -0.8583359630184288, -0.47949501135152306, -0.6393979941935346, 0.7895063814257195, -0.40377083768979616, 0.9827651759179088, -0.6362312764071827, 0.5329050114562854, -0.22881944120898523, 0.5110086282379336, 0.6137333701125782, -0.6618318100105542, -0.18164482130579018, -0.19586198310190506, 0.2962138431819621, -0.5456910965404764, -0.8916624291822255, 0.6383992324864012, 0.046909045173601616, 0.17331885550447246, 0.6403793692784057, 0.8514213598618077, 0.5232950036335215, 0.2649237098733137, -0.8604576267845769, -0.7964660321036703, -0.567710995421552, 0.6207089953505391, 0.9084847787865526, -0.24221630371068037, -0.4604932565847697, -0.3510766619877268, -0.9053484404970564, 0.27548604080707584, 0.3777107746872186, 0.8823264408330516, -0.2601032262160212, -0.5125518858396807, -0.14607126778556112, -0.9999005093588393, 0.16166939826517157, 0.9101874166068211, -0.1137102221694466, 0.3719029669726317, -0.07830502957633922, 0.5694094616010674, -0.023586155020854926, 0.6859075982670126, 0.4322120849408084, 0.26927598726892477, -0.722921984964126, -0.8229192634787883, -0.029906902528167523, 0.9764018003793777, 0.7102499142555116, 0.056356841100458244, 0.6656800102429836, -0.002765343428708489, -0.6816164268180265, 0.9833996356672521, 0.19590671252972314, -0.12092443684921306, -0.1917486334544276, -0.14916881030821472, -0.8052537152832799, -3.583315960908884E-5, 0.40441236780928635, -0.31463048774924984, -0.2590249855300144, -0.2390216142736945, -0.5893244132772935, 0.1543380684132709, 0.05720317741259717, -0.18668735381810486, -0.810569879953055, -0.7295868334464335, -0.9490090499304626, 0.5454632470191865, -0.7277710053014359, 0.40273309619048425, 0.2663279847491793, -0.45586206235685256, -0.4910127745702768, -0.860641868688822, 0.24722335087340985, -0.592947096380029, -0.8775329976325237, -0.6691331772180844, 0.8665895936703685, 0.20038334929301138, -0.5063196112462258, 0.6337016475120307, 0.09211113707404617, 0.5090161522303276, -0.8911776322848861, -0.9718555745942432, 0.1559243592732047, -0.9262076428979074, 0.8596285612380798, -0.9149536252623616, -0.7068439787178791, 0.5365402036262645, 0.530876153938924, 0.9007216490178283, 0.8651441994862563], [0.02786117066615379, 0.6861665546386111, -0.6633236254710129, 0.2548587680267369, -0.44391812308289724, 0.9197912126856669, 0.482165624972978, 0.265392029765553, -0.4519873952944973, 0.6342564639859885, 0.661614221450139, -0.9363998445204182, -0.11500350047980623, 0.023953676258439582, -0.09897157098323528, 0.040826686740855544, 0.911605672733699, 0.7370236896651041, -0.1327315657187651, 0.8039824693303139, 0.020888299482613393, -0.5733868696845821, 0.7630503644538615, -0.18695786523463398, 0.23428614496284927, 0.8605722718180808, 0.7787814135360049, -0.26609707662948545, -0.18659664231504647, 0.5290087266025991, 0.06879965114519959, 0.5926343325781309, -0.790139590737925, 0.21361722666596306, -0.9455724005632062, -0.9867554458628096, 0.024192706401463315, -0.3933361230138148, -0.32784778935772074, -0.2796242670610092, -0.28323273354323897, 0.46097470589763434, 0.13926439668141866, 0.051358274739539356, 0.39428903689183503, 0.8413662264634925, -0.5062505812321734, -0.9045701435400226, 0.19121881439639932, -0.2100568553618276, -0.5251606437758876, 0.9310226893051394, -0.22274674428124608, 0.22725747235625282, -0.8008837535293378, 0.6965100121561096, 0.1659291331634456, -0.4560691898424396, 0.6647856358537578, -0.05822814040108493, -0.149548319373497, -0.8828314923958231, 0.8123556355231332, 0.6360159888959616, -0.7998100185421047, -0.6728226249151823, 0.0, 0.30318216679381926, -0.7586915332664881, -0.9660231610587107, -0.9241824995513772, -0.7920896944303937, -0.7118958176219425, 0.19168435230684078, 0.1862147407237651, 0.7124695984851028, -0.009874214125080272, -0.23840342975143547, 0.9622637552135642, 0.5766522181332954, 0.09765975246744252, 0.2944649081271449, -0.21879359632075435, 0.6406548724395438, -0.08279943540617163, -0.6550743306776015, 0.913844407593198, -0.7654708316593706, -0.38805845543727413, -0.8394824432696935, -0.22056269297981412, -0.5721284698870084, -0.39884254555248777, -0.20325062789669213, 0.6595181616281587, -0.4069661005880332, 0.030366424810145176, -0.48243389565830497, -0.09461300441355047, 0.627829577538457, -0.08297446175228562, 0.9663803137399187, 0.9884649447483953, 0.9247717575109926, -0.15068437551116864, -0.3814287661728386, 0.6173584443129669, 0.5004175685426613, 0.256861735665352, -0.9600754685525448, 0.49034218102886773, -0.10250669332410989, -0.669402952503299, 0.9407495543710864, 0.4074890147278194, 0.7780468813870269, 0.607565328552431, 0.8800431576979606, 0.46339214361197434, 0.19730447986629152, 0.9319621257394612, -0.5693727638960864, 0.37768018811265214, 0.41325604015064554, -0.5543651704456058, 0.44728516592368406, -0.6748581535071598, -0.774122472386995, -0.24215441435032825, 0.3928197918065708, 0.27403049980470673, 0.35421665246787937, -0.7450671985934509, -0.132002132883982, -0.44325905814980415, 0.9149430881067047, -0.030984975796260583, -0.9912512157903692, 0.5469817418261973, 0.5539180483934667, -0.23726379773482065, 0.8696263406579505, -0.3273615599468529, -0.5181921717874369, 0.5626358376660556, 0.35377757040495617, 0.48280215790896674, -0.8004057325624281, 0.5896411725940098, -0.3539037449093203, 0.03080948028431907, 0.6455127001313063, -0.6008060071423036, 0.5874576778285685, -0.5871616654487588, 0.461691862325895, 0.6972143786331753, 0.08011951652843097, -0.7156447461310422, -0.1916093378096173, -0.451469396317709, -0.45743471781128764, -0.8427239905186532, -0.12861544591279794, 0.9183662382023339, 0.2742837145857757, 0.4242518937362627, -0.36227717230268164, 0.16219064397443628, -0.5523609954392916, -0.7661793210153653, 0.8233086242222478, -0.15108814020619032, -0.8377081690308275, 0.8164446557853524, 0.18849325294679287, -0.8044544258314088, 0.5647679027847359, -0.643315261966436, 0.6770568643123367, 0.8810059440473441, -0.09650475697563432, -0.8620798439088471, 0.02440206341260276, 0.2351654478438352, 0.984227411505213, 0.3506013707849842, 0.8934759784877782, -0.10036013912133068, -0.46508876798427745, 0.5146971741252746, 0.24165567766786356, -0.14189497444862287, 0.23757856183185, -0.6365060095800816, -0.026513772187037432, 0.663251679616575, -0.20501697039656586, -0.22551238478336222, -0.37667428585901086], [0.48154638666912564, 0.718038142755258, 0.3365874590649509, 0.3745538956181451, 0.3967179117733697, 0.23026557039570417, -0.36018907414717405, -0.658241846026614, -0.3439334811714734, 0.7151704855223111, -0.827315610926942, 0.014331933488571647, -0.8043572772535146, 0.6511323587802862, 0.44930689839449456, 0.8951213638034543, -0.11549463629370083, -0.010801534318686024, -0.2670050806935911, 0.6518563613479598, 0.22282226080914347, 0.1822165246168992, 0.22638549517641549, -0.5052621875288887, -0.8767380074402413, 0.3808917408667447, -0.14390649385085097, -0.9263528031918471, 0.1588433317743705, 0.9285543259229059, -0.3279680752637213, -0.3508047086746291, 0.8518684353348014, 0.9199552487396945, -0.17873451195097578, -0.21189097586999495, -0.9582543120330242, -0.08132636661714665, -0.8837754710176664, -0.32439036334765703, 0.9564312961993284, -0.7862418941096618, 0.08816324680515075, -0.8465449135842515, 0.842170667925682, -0.5699542989135156, -0.45813752035246846, -0.2194593230488553, 0.6153977990936932, -0.2590683901107491, 0.3208031127191957, -0.6596901809980047, 0.5984808653767513, 0.607486344223231, -0.8960878649075164, 0.7942503507882395, -0.2860782035232945, 0.07758921141376174, -0.33729256008300323, -0.5114887482749377, -0.4927461357632561, -0.8302535372895101, -0.2795933443388874, 0.5169263962812496, 0.26066667073512506, -0.7068585676748116, 0.36717297877904276, 0.0, -0.680873144969099, 0.26081052981301567, 0.24969413147158304, -0.6233824181560315, -0.548848174901795, -0.5789962986187729, -0.8136984241393355, 0.8038884066026184, 0.1510653869626679, -0.1438915433011645, 0.35290384952770304, 0.9387299208190649, -0.166731409363593, 0.5642581836811384, 0.6868336562250996, 0.8734485463548693, 0.6411275620967216, -0.11750681768948668, 0.971725283197127, 0.016529606587898593, -0.7115548272248786, -0.4428159560020488, -0.7038293827780888, 0.8679789033651601, -0.004934925737489548, 0.9715837993843437, 0.6768651003270603, 0.9679141888609, 0.1153802152425849, -0.16306438758109532, -0.0127337126857201, 0.1661509767414433, -0.2066603489616532, 0.76365239891522, 0.004525678206500849, 0.5582329647798949, -0.6167665069151824, 0.23837051258155517, 0.4476042558000546, 0.5777475103274416, 0.004649013416710979, 0.1103995577009691, -0.060284337642304564, 0.8386015654016441, -0.17378338886896683, 0.40413689296560995, -0.3380401587210997, -0.16150764943679374, -0.6727503521171674, -0.857016555835534, 0.41502637460850034, -0.3622834813728315, -0.6151278481910742, -0.47486885833027115, -0.4579830259010258, 0.8784296623394878, -0.0705262754821685, 0.0594097468478163, -0.146935763845101, -0.21569157515035275, -0.9374720525075366, -0.9114102969021767, -0.32293974219140953, 0.32533383899662405, 0.6648223230993522, -0.8594764590094099, -0.32738899878401484, -0.5917777855016317, 0.05362375453226531, -0.9770451356837784, 0.4913226800901629, -0.46067538227840643, -0.506975779898202, 0.4888927944505226, 0.2942385237186014, 0.2774507531572752, 0.15552453389452814, -0.05034188287342589, 0.14054955290499005, -0.6079527667464331, -0.0746044542049582, -0.644670481173673, 0.6591756803060329, 0.9388548698258046, -0.633612105924956, 0.368514522730659, -0.8146565181865137, -0.025551086513613486, -0.2554143299792877, -0.9132366193576149, 0.2308050159816486, -0.22336627086828909, -0.46622197965822254, 0.31379680271280397, 0.43672552777166573, 0.01395961994035888, 0.876092666844805, -0.9490173086394327, -0.6634349858191404, 0.1320045721628702, 0.289793268309013, 0.9827341172874304, -0.9393712394923128, -0.8766898805956, -0.6396141206132904, -0.40048826331620013, -0.8262933078220531, 0.9599004209522586, -0.1445971294800561, 0.789060695787124, 0.6315628619761704, -0.30051803309876157, -0.9821378993800056, 0.6122220585682641, 0.21052810790448473, 0.16252313348977077, -0.01841903046469695, 0.9384717059497463, -0.8416152197833053, 0.11226820914178504, 0.9181780762772933, 0.42858208308654366, -0.7947869167448334, -0.2308831327699563, 0.3304049978090504, -0.6788459268357856, 0.5345006350263632, 0.7440015815987502, -0.5961000278453132, 0.60667246493852, -0.23111927518481035, -0.5618731391169589], [-0.10012579681101585, -0.6341740682410653, 0.8949082062962634, -0.7728602432675729, 0.1551839362918752, -0.3120708880261298, -0.5826667701258794, -0.7360502810539815, 0.5429818085317442, 0.29532479762074115, -0.6380158077815168, -0.21553409424490422, -0.40456123514278963, 0.5175208309890325, -0.2828899855709115, -0.614162684381119, 0.4910789768703867, 0.7628099317419175, 0.1255861558424758, 0.39685978392835186, 0.17630384135335975, 0.061758011604509555, -0.3518270371252148, 0.8409223198865605, 0.2992743652779897, 0.22791127317315607, 0.847370639769971, -0.31855959426681735, 0.2629347584006916, -0.11067397226789111, 0.5383417466556195, -0.38160404045796104, -0.6808811296246173, -0.5762106048072562, 0.5028403629105354, 0.40763698131030646, 0.9978777303223141, 0.8682503044989811, 0.567113499556922, 0.5471177177347146, -0.3975183539490055, 0.03076148705176518, -0.04731865943742486, -0.1317917917949203, 0.6115289368210357, 0.03209596058008679, 0.6805146737101009, 0.5536762708188598, 0.018061393447842633, 0.5581584772508537, -0.5290991682214352, 0.6113512235227674, -0.40736771664346905, 0.5447065977026653, -0.8030613505290962, -0.9955221849230436, -0.6917987226799696, 0.09252054498917395, -0.06188504321824295, -0.5675995369390578, 0.5639411701931771, -0.30560286087468413, 0.5971855424459263, 0.5391926967813934, 0.44777749136128375, -0.8997166163153725, 0.5760794619489853, 0.540293740857479, 0.0, -0.13307537181652163, -0.6342231857827296, -0.5210966492903109, -0.796464873051391, 0.24379903215671606, -0.8208972886925259, -0.17221592024599985, 0.4548581929504929, 0.70566463296804, -0.14053324551078927, -0.8007906307352719, -0.038269103549030126, 0.6138157448721335, -0.18172944988143946, -0.6283367534093798, -0.22724140871793597, -0.6358568368994044, 0.9184684748242813, -0.5456942575871584, -0.5914878817828253, 0.9553187229335063, 0.6554519632211291, 0.13330935453984805, -0.7144791717648937, 0.580663382211799, 0.9559038230732702, 0.13168641662615244, 0.28720012683060103, 0.34172413495553466, -0.1659048810524515, -0.778622498404439, 0.5493253386421899, 0.45832573651371034, -0.6418312188415061, -0.7948264049420448, 0.6250448883751352, 0.2889192083377887, 0.9597119135949508, -0.9687125242386279, 0.5519520916859857, -0.7395663924816569, -0.9409590841364481, -0.9595231111686553, -0.01076653062074362, 0.7840449843571164, 0.533833125095871, -0.47164556442432626, -0.8150365372430977, -0.21677113519731517, -0.1474215353386943, -0.2635008264847618, 0.6849733771916671, 0.3728704700474508, 0.9416587548308444, 0.5645129948159053, -0.5870469574687582, -0.6799916480567556, 0.6842578332636879, -0.5173729981462678, 0.10003342599954856, -0.3301266339950537, 0.26314966927574335, -0.7517727123975977, -0.2176922083375057, -0.2022996994733719, -0.49764994770530047, 0.8271973839904478, 0.17908279714481679, -0.3652262924606451, 0.524573930478343, -0.48119735789950746, 0.6245851297155502, 0.36866652676654676, 0.38181765117488764, -0.8781558038574486, 0.29492204895488183, 0.38307029954561833, -0.2405718643863044, -0.976773069841727, 0.038721636291704, 0.45750635317806765, 0.5058243199307639, -0.852883948934001, 0.9198668964091468, 0.9598998203840925, 0.6961497291334318, 0.3081218705952058, 0.5546407470963302, -0.5039228398768116, -0.22734883442363296, -0.15308572739038073, -0.608712987296059, 0.384727128660441, -0.0807027373472784, -0.26864321716060213, -0.023977999798572514, 0.42411996940654917, 0.8971045724085986, -0.07420863830720048, -0.9704145176811181, 0.3351248193456777, 0.4359409490538102, 0.9909546000272382, 0.20909724713610922, -0.6058853244175979, -0.7760198649523402, -0.755892667080305, -0.016118180806667715, -0.3812864871318489, -0.9845612737867688, -0.9120063660901778, -0.7265970206200021, -0.7977306244754772, -0.49661132433093713, 0.16477605864879785, -0.39720841384547056, 0.07813298853524753, 0.10144722927319005, -0.4957794519107843, 0.7379074903181981, -0.003285477729706221, 0.307011654305992, -0.13274956282679073, -0.05365508957896159, -0.18426578315064268, 0.7981709424545709, -0.026304037614061748, -0.4140339564009563, -0.662766479743276, 0.5055737253779444, 0.2231922642223778], [0.5215264157802884, 0.707411450565963, -0.4814879020201246, 0.5766486098791221, -0.25279106895869785, -0.16137823639058047, -0.3268013681330799, -0.7056096495475714, 0.8599620522886064, -0.12955766468121932, 0.4446756495750197, 0.535129843125911, -0.7346230167752055, -0.9451867720321814, -0.35160525576235147, 0.4018195687548971, 0.3941765554753287, -0.5910241170801953, -0.47705825486214204, -0.9979900666262078, 0.9953090307758068, 0.5065006464613202, -0.579148835130626, 0.2507892227446822, -0.6204785769215324, -0.06920778840914199, -0.5406657651865694, 0.3426860366285853, 0.5326146893467614, -0.766285370133148, 0.5612388493833491, -0.5673148705154607, -0.07108150673457891, -0.90391409425211, -0.4746217516041542, -0.6079844906700678, 0.10888616373141602, -0.3399767449581963, 0.23558672385788904, -0.41794676874202463, -0.03794947405569715, 0.45003456249560236, -0.9341813261431477, 0.9023046542225097, 0.9151485223895224, 0.07011108581303471, 0.059163441307444, -0.36064784594862065, 0.8623655877258745, 0.48086916253967105, -0.07774194489228048, -0.29017462321732235, -0.420584525396527, -0.13717906629488463, 0.2235099620480132, -0.8011999358636661, 0.23886156096155098, -0.676646918357394, 0.11679275503165298, -0.9676044732141111, -0.14496784419034592, -0.15146045932840502, -0.37835155338109305, -0.3877577449594076, 0.9582697810134329, 0.3901404431934554, 0.7051302794257304, -0.19363847771253417, -0.4383633412710748, 0.0, -0.4533568687380858, -0.9668654710100095, 0.42805070259821765, 0.06021963094565952, 0.8361642142125398, 0.05463748458043982, 0.25105409072032714, -0.8357574374508647, 0.27800267839933035, -0.7471916170743476, -0.20473572468950252, -0.40866556978852464, -0.1664140366851541, 0.8121006821635228, -0.3671651780496472, -0.8776035728198028, -0.8292296574137976, -0.5419139667698956, 0.7118031224143502, -0.6591480701368717, -0.9218475008497804, 0.2138171829310611, -0.586987816282182, -0.7756300701770702, -0.20665055294532242, -0.45135366666946464, 0.5910106655484693, -0.7556832335406838, 0.2455230568728788, 0.9930234763600072, -0.5539359848147138, 0.6935112168967457, 0.38217616736827487, -0.5406187035397656, -0.34709950329433203, -0.26891938454624764, -0.1395671143423367, -0.7072796884581178, -0.23668121850390866, 0.40582864172336497, -0.9999724574574431, 0.7693067576923942, -0.9532942602820162, -0.6563199708560983, 0.3529865008516553, -0.6230264169749056, 0.09779287668712966, 0.7938002495325736, -0.4583375191268442, -0.9751765820932441, -0.6590788163295642, 0.6802937561598628, -0.009992354299759976, -0.3305935680647272, -0.3551542100751357, -0.003566641727405395, 0.42024694209140545, -0.9001994718407602, 0.06988564959235055, 0.8132826415377536, -0.2864418762414713, -0.8019400453656926, -0.9651468097359241, -0.10025970861551659, 0.7097040802839865, 0.16694660419541507, -0.6672630531320578, 0.070974738599628, 0.27712233147627074, -0.6493045937111928, 0.8670844211352196, -0.12456670674394554, -0.6535179039428805, 0.9091832113927183, 0.4220813547036242, 0.9074392356705947, -0.7527205067800737, -0.5329401114268386, -0.4954368615549769, -0.8442572968777764, -0.1769265796339894, 0.8159849986826129, -0.7032251804337064, 0.37009828796333366, 0.050794027661760666, 0.2319266459912337, -0.8530228173199472, -0.35059635453840876, 0.0010777525268212962, 0.10813194637568779, 0.8410961430844432, -0.20027042882173296, 0.6734914032702164, -0.19863965991092347, 0.9222032180218882, -0.6573642684399297, -0.3072500733277117, -0.912350276491448, -0.12644537175687764, 0.6876743057401287, -0.4481242534084473, 0.5969193266527613, -0.393987907693105, 0.4416421985889645, -0.2014740268110815, 0.7071604003122969, 0.11429912304265555, 0.9209218910641501, 0.022578150108878203, -0.3747222955314937, -0.5084449529450707, -0.6795672889940543, 0.5333872855553095, 0.39655237375173424, 0.49677510534232394, -0.7747198519301788, 0.6788701019735279, 0.8682503673595408, -0.8959977510710888, -0.08046816943572699, 0.8103404908936136, -0.6290974671797429, 0.5072730247610631, -0.5700388488517503, 0.6656473562161243, 0.9733300228740691, 0.9397849756498771, 0.320880227675826, 0.27061282124499253, 0.024023383286560396], [0.25261556681355124, 0.4557786364661698, 0.10896778254028883, -0.7037745183117023, 0.0927732124212095, -0.16139179960624594, -0.25518243705231036, -0.7632818400328361, -0.0915799543799456, -0.22336723815724358, -0.762673921514226, -0.09359343793410413, 0.8707746395440874, 0.3813116502529892, 0.6952888255349723, -0.656116387276708, 0.11703318187707956, -0.26686142166684035, 0.7880182823396651, 0.7711372542723924, 0.33637679417860045, 0.6282082802014604, -0.10360771271003366, -0.8112325219858272, 0.2833697796820456, 0.8931459820398819, 0.5887478519328113, -0.3328916668961137, -0.5260639190097767, -0.7703507435793846, 0.7363805973557633, 0.9621165434632026, -0.8719597886596577, 0.07828016404998817, -0.685450698409471, 0.4999742722175786, -0.3511090826405108, 0.6695907152102114, 0.7054329534739241, -0.974238407773623, -0.05331359461356988, 0.31182340815952925, -0.3034573422495157, -0.3161628748781602, -0.3840470581693729, -0.018889765213095266, -0.7791647159490316, 0.14852115692694956, 0.28583791707811046, -0.5480947962098601, 0.253125063196465, 0.5909400499134432, 0.4118176189874121, 0.7795736190634013, 0.6426905066495108, -0.5251121786478901, -0.9665982353013991, 0.5900282799288421, 0.9464928857817807, 0.39018431766244377, -0.351491711607157, -0.01847473280333012, 0.17050984939395653, 0.04608435715440029, -0.11919562008471263, -0.30778419081960995, -0.47597778443296757, 0.12470801275181098, -0.9182129643415105, -0.7996302486203897, 0.0, -0.13182620676309642, -0.6777129976397354, -0.893014562538573, 0.5832897078779564, 0.32574584451966726, -0.26773351246426946, 0.8186474438291096, -0.3695599796351099, -0.6454708225562005, 0.62617916494877, -0.970193501752284, -0.2436385030560222, 0.5597056623731176, 0.22520195828335354, -0.39322914351758165, -0.30922836510562357, 0.5192216880342122, 0.6111921933483324, -0.39072975584082625, -0.43391625632357855, -0.21372424750293262, 0.7943102566588895, -0.8087267724538387, 0.541459575996029, 0.556114861947717, -0.12537531875746621, -0.9071221889627807, 0.23992819444937763, 0.06743343124601298, 0.7161343742781656, -0.9604181839959443, 0.019024443538836255, -0.8709079902521033, -0.1441547864915529, 0.05074699241506164, 0.8287547321890998, 0.6773783098078543, -0.4265093024995874, -0.3998742289219339, 0.6098822637548109, 0.4142728121324091, 0.5011980160966045, -0.3956200697699852, -0.9804815740135611, 0.8987783253575417, 0.5548100111662704, 0.2709555729245634, 0.20924133878300522, 0.004654966063041721, -0.6907615119574235, 0.9409623456688012, 0.6762612463903179, -0.33123994052491823, 0.5441198404662382, 0.32443051249789856, -0.8787696674750842, -0.5153910089371911, -0.27202169243553675, -0.9498072774505311, 0.6210250604086298, -0.9039081955895985, -0.5532786399659047, 0.8730570178746435, -0.3638638452539351, 0.9153609889926304, -0.045274023317350975, 0.1585687456965894, 0.12583919326099746, -0.005963855606357704, 0.5396011002208947, 0.14738696950215036, -0.1860490934947978, -0.6425720565305346, 0.5356507893288582, -0.4914500982728378, 0.0016172901270437023, -0.6660841694382957, 0.23772428551038693, -0.21061709743941237, 0.011052459626677447, 0.2583707539584055, -0.9987827589210796, 0.7967015319663715, 0.58650374422315, 0.12315852002382588, 0.3779235061659043, 0.12674004458726595, -0.3874709739670794, 0.7781022754770679, -0.9240500084713361, -0.8427187597246284, -0.7229834109108715, -0.49881698944529473, 0.23215793105149918, -0.4137379448894354, -0.879291467001698, -0.3916130151576209, 0.17440248821609972, -0.3672638731395035, 0.766918280876677, 0.6411046333351478, 0.13294309391283088, -0.19021622430150176, 0.6226781245316668, 0.03564186773067135, -0.5996374359464851, 0.13970327297425666, -0.902249858186245, -0.8116163721550951, 0.9311963636715379, -0.8141521965214766, -0.60001099151388, 0.8266540991006912, 0.36778320293737665, 0.8193370432843397, -0.7554491272259998, 0.34064436276062326, 0.6742106480262042, -0.7441221712382566, 0.7451765671786623, -0.32619366351318235, -0.8560967575969247, -0.483976637679973, 0.6656814386224685, 0.9996012751504413, 0.14999102159604405, 0.10114703543784254, -0.04082628088683782, -0.7086503749939899], [0.25491296414990705, -0.1976518139191179, 0.8432163021708512, -0.6434256528392919, 0.37845165070058173, 0.644342553424762, -0.6791678344611751, 0.9179503256374397, -0.5638639736470703, 0.7856309848361154, 0.3173328802100317, 0.22570475256433542, -0.8650054668267153, -0.2584813614126029, 0.6110342933980213, 0.10678470969186327, -0.5538738608042986, -0.7442645277826132, 0.20857023096433092, 0.5490760390306948, -0.6832314287472943, -0.31332590868036303, -0.197936906360203, -0.6899211235452234, 0.9398260947283672, -0.47136096704513997, 0.3934641572644202, -0.406592842741323, -0.9816992924066756, -0.8038447325289719, 0.19924920013064118, -0.8254346495866973, -0.6820342607173389, -0.5425842704362172, -0.7267948771611195, 0.4853477363877545, -0.15811758589782343, 0.1868881929517927, -0.7819740642093704, -0.13626029220324898, -0.8527526458712376, 0.010272413638193978, 0.5849293298543548, 0.7111422447704339, 0.5850914413798405, -0.48441882006549464, 0.43499692638064724, 0.6323932713767795, 0.8967671405550737, 0.4411615251268759, -0.27390384900058695, 0.8005043990982375, 0.1471805347025381, 0.5184626246184523, 0.7777085049824441, 0.44723000029104476, 0.967609383680732, -0.3344868248035504, -0.29228545825404484, -0.24390837229938334, 0.858306504681523, -0.1414019370594657, -0.815876705253487, 0.8698820406532988, 0.3649176277976802, 0.32444026683313787, -0.6107810700677649, -0.7394535284733115, 0.3428564600889106, 0.12732894606058331, 0.6137514707574712, 0.0, -0.10403454261647083, 0.30702876285180114, -0.3866510205804585, -0.29688901516208377, -0.2426983419432842, -0.9610046301260879, 0.31880162777474874, 0.8336887696619069, 0.6036416777490927, 0.0027246351345164843, -0.26998024706098933, 0.9919964076141805, 0.07791848209954, -0.4255189769240202, -0.18957539554551506, 0.36554533112986154, 0.049154827236943754, -0.7923592114511444, -0.815616335904584, 0.7414393078776451, -0.0467417105505703, 0.9605405301900902, 0.3242255356131132, 0.14272716168379485, -0.2890470835601109, 0.07893267022309947, 0.9772144257139475, 0.14139593188966648, 0.10890527523190352, -0.9606037307055841, -0.46407037990503675, -0.5451934777701524, -0.0916270179344496, 0.5989608183915236, -0.23931449777982938, -0.7772306596895695, 0.49060433302888695, 0.4953759762134422, -0.11734815577690227, -0.7910293195753759, 0.48291641161081045, 0.5822570646812886, -0.31650393485780026, 0.8254393061194292, 0.252318209083239, 0.007107527919956169, 0.9352017379339095, 0.4022797933573501, -0.25931752987016, -0.6040142660745551, 0.05142833290667914, 0.008467101369609153, 0.6199717663587951, -0.02035206914761134, -0.12226775743510343, -0.4446053827134062, 0.9243089683832912, -0.4394585108756017, -0.8534056654189408, 0.8918891662981996, 0.5689697154382329, 0.6303313901239829, -0.9457165974521082, 0.692431437753525, 0.04245208101795361, 0.4492297132123344, 0.11080571192624222, 0.28704703918056795, -0.024847233245392397, -0.8642960354568572, -0.003969234508177877, 0.08537562134058052, 0.6824440718608955, 0.5169399101804477, -0.8703363613504342, 0.14660692355196203, 0.6921711224351861, -0.7187264322312135, -0.9646989145387197, -0.2488069015173513, -0.5000774982670713, 0.9328381986717658, 0.08064500760227622, -0.0597757369323757, -0.7525663750636962, -0.3787006753805684, 0.18507036058322668, -0.7823447418896254, -0.08630020487001189, -0.1804912393576492, -0.2508534279389836, -0.10664456359727814, 0.3843724478419057, -0.017476389691819305, -0.3079859359118333, 0.8273438786571954, -0.4923108864498287, -0.860377455375684, 0.8922187043244094, 0.560132238357909, -0.43988620046882754, 0.08975334223810516, -0.6929682574992087, -0.9546692266246108, 0.5357754611820487, -0.7026017475208213, -0.48477793384232215, -0.2931580255581747, 0.4618875206388706, 0.693433125859555, -0.827817586072497, 0.44133928912969367, 0.5246337852105798, 0.09113286917353491, -0.7332647347220771, 0.478233132990145, -0.2989028209538338, 0.5256551697528831, 0.4219575932887636, 0.924603058968593, -0.5347699559707075, 0.7563956239287197, -0.468992849276352, -0.5924361430303093, 0.3997856451508457, 0.01779835639980165, 0.8460920506498746, -0.9306991396247015], [0.2644294369102167, 0.5091741941362953, 0.08789747515513002, -0.8085841882898523, -0.26769400286582723, -0.4226409037008161, 0.5879501255901205, 0.212074852074982, -0.2840471741068118, 0.26140280430236573, 0.6105988249185954, 0.8731460574626602, -0.18401447122822878, -0.7747296923452511, 0.8080963551493905, 0.3841524874736941, -0.6659982785116192, 0.6246915862011682, -0.7367961124421243, -0.39350489831481683, 0.7458189539297504, -0.2688401045441422, -0.6264799975374242, 0.0854054944407181, -0.7973950306864666, 0.4155267004705847, 0.10832317290207172, -0.009100104065245418, -0.5607462173457838, 0.8534980713388964, -0.45833026671295896, 0.683063084293591, -0.9082295850760222, 0.5741897334199784, -0.7748563743470032, 0.11702832642160854, 0.3119736910635462, -0.7965419921072108, 0.31775757595006104, -0.7981890113021608, -0.5793201234977001, 0.38645586457218206, -0.7779928396293534, 0.06782864193970406, -0.5879297375373225, 0.6385597474695193, 0.5835408364940466, -0.6021352043490251, -0.103536554753759, -0.2919137288514595, 0.743565649360274, 0.34788318317985745, -0.5285653789169809, 0.3455053376358679, 0.9589355469382705, 0.7161240925604411, -0.19620705037263853, 0.991347435549339, -0.20551068249350424, -0.7282732590141845, -0.030911224141089155, 0.12366916816971618, 0.1786694599442633, -0.42424581019642926, 0.7811939685957066, -0.32627294339862867, 0.5306188811478763, -0.008710700747967426, -0.17490135674155383, 0.1346206988855898, -0.9432212031047396, -0.76586013932195, 0.0, -0.8946931531578832, -0.5578093810896052, 0.1381571902929657, -0.6151268000990098, 0.0316804172244034, 0.23082721637465586, -0.6367474900733494, -0.05405517920137459, -0.5566868851460249, -0.5902255248790367, -0.5936098577188929, 0.26258733635314346, 0.2593913746409058, -0.8735728588220391, -0.10090918804612836, -0.8336926850616704, -0.5258745930295434, 0.3153704750298558, 0.8353472389004455, 0.45334159516906514, 0.22013375246778177, -0.13613481533460425, 0.15948841231263877, 0.6674486758855871, -0.8041855053532942, -0.4696107846107873, 0.8531415804782179, 0.3236759064839485, -0.5217960520989098, -0.028166063023790766, -0.0950975837543222, 0.6498818618434807, -0.6861508639894884, 0.5592093898209964, -0.3355886411535338, 0.36820753034057163, -0.0028808852048713973, -0.9143058706642297, -0.03355877046940292, -0.1671070236718395, 0.8487547050542505, 0.3730333032562707, 0.07463064218128435, -0.21854775832704165, 0.8005623066031478, 0.8817302769653925, 0.3727698391211134, 0.7563963275426897, -0.29797980506699995, -0.3789912953160206, 0.954383969592421, 0.2796566194045609, 0.8264746453893539, 0.5897780008765328, -0.4844707283991514, 0.5435516016350952, 0.45344334786007656, 0.9211417697210649, 0.34179479572386606, 0.8653369273841349, 0.09681411546131002, 0.765989821625656, 0.652729311140311, 0.9917299013306098, 0.7126921870915115, -0.6317266158327843, -0.8578813968497252, -0.2601214407015604, -0.22311875461950592, -0.25678313756006865, -0.23755084859957543, -0.4681408758985417, 0.1987528871088875, 0.08051123465326193, -0.8863598044392584, -0.26849666230353897, -0.13945578271795256, 0.371579024838502, -0.7032948005647153, 0.8149958639287191, 0.4077604648262383, -0.37142720770947957, 0.5058776656516448, 0.42535467078118727, -0.7154960535148456, 0.3031319725950308, 0.2533505081698899, -0.2533872712421874, 0.7936732495163585, 0.5880192548113432, 0.8429689844371095, -0.8838593114216664, -0.3179617606291607, 0.27133286063268214, 0.7735909711477578, -0.6914085883584196, -0.933015892370576, 0.6239978063065812, 0.22533040822699446, -0.45094613494138347, 0.8364167907824898, -0.4888081944651532, 0.093332276734988, 0.8886241603821134, -0.5508487909757542, 0.9537426236913418, -0.010274789735057466, -0.6323792452913808, -0.9470596968336769, -0.031879557556552696, 0.1693916231004129, 0.844614545237456, 0.5840681537365067, 0.9982989018587487, 0.6802493294933083, 0.7757390573141394, -0.04764227566294532, -0.7149283474243204, 0.8410829735917127, 0.47260799094653283, -0.7937587094758944, -0.4635586023611433, -0.8481675098913453, 0.5396852839050996, 0.23052566041967348, -0.8588186043299013, 0.4707505703379937], [0.9066127495755234, -0.9844506212483437, -0.5106711203070053, 0.9579504216443102, 0.04725614049328497, 0.07434170084676328, -0.3500830396984147, -0.4672990343316772, 0.9554139066048548, -0.7872666975851894, 0.769582126702292, 0.056157369297360704, 0.02036678804743608, -0.7645033757170798, -0.9169236752676453, -0.5886375875266674, 0.13829410904629325, -0.6601029686244955, 0.15020828339337577, 0.3218776529737719, 0.17759409847811258, -0.8921830423602317, -0.044239964174568325, -0.34215812987622374, -0.898928875691531, 0.5976530672670901, 0.6906557452337367, -0.3467694285528282, -0.44852696203464104, 0.008742823744606776, 0.4936207202855871, 0.7746919057307551, 0.32228040215940457, 0.05660218901158798, -0.1920908288176737, 0.5779564279184657, 0.5470567807455737, 0.13737797874489655, 0.4726760250323765, 0.9232681402035547, -0.6409560005680766, 0.632751196672992, -0.8455228996785791, 0.966992674216202, -0.1743204428238201, -0.38468305189598007, 0.6275709329202159, 0.9816983427688557, -0.0818524259836424, -0.6946242244068677, -0.4854418943104426, -0.48684442847852805, 0.4850687524071664, 0.695332260522582, 0.3790644133956005, -0.2884052524282399, 0.13545546339618975, -0.13807631389490216, -0.13579269804731964, -0.55736689560406, -0.5921492185738169, -0.9136341526351761, 0.176709542764655, -0.5243683120748572, 0.3427972839478435, -0.7892250453577094, -0.7770349451483545, -0.8943870307001531, 0.9348779200966941, 0.3149804591631107, 0.12210379471320842, 0.08621609025280152, -0.2439932501856068, 0.0, 0.21378397635887114, -0.6995670088488151, -0.7343879471661878, 0.9666553272559033, -0.9227618350086524, -0.4675770225903859, -0.6760889801030181, -0.2834435989953872, 0.5853707448744725, -0.6679790397251677, 0.507836108049589, 0.3792752141917619, 0.63247328179596, 0.5674740114865611, 0.7082148670279504, -0.7179022974547686, -0.9630221202234623, -0.49706329392111037, 0.18776167990097647, 0.025209456877655967, -0.6218179390757597, 0.4376738839392993, -0.5121838952963649, -0.09053510274746301, -0.2665206378001961, 0.3784458853353607, 0.22211521381374166, 0.816014498320756, 0.004384633603808474, 0.11521982289248545, 0.10293955375983632, -0.06918716784966517, -0.04999825616471787, -0.09070144237276123, 0.21038713149152066, 0.051992070002942814, -0.6708290604021867, 0.9291187208493619, -0.8064130878708977, 0.8514286921115963, -0.6337847587704317, -0.80401859645132, -0.7431276830858737, 0.236886483297013, 0.5206012044235062, -0.20286264117681374, 0.9341187531331867, -0.7632747595163449, 0.11050931481912296, -0.014795702707518732, 0.6869740502057087, 0.6307695343082107, 0.06728819383037576, -0.15639641657815528, -0.8240474822384634, -0.2958262739833537, 0.7841515702381114, 0.8774989153533086, -0.7943462025440267, -0.8224599452742554, -0.18181020133112846, 0.6578165104281191, 0.5631632272112868, -0.10972041398130883, -0.7871603939562175, 0.8347631372926947, 0.5280737622488005, 0.5028406783122692, -0.3206472944100007, 0.8897564653553875, 0.9473327942419474, -0.10467332012070107, 0.3738695138132544, 0.5967293244011691, 0.956966431308713, 0.3529018363003975, -0.12443185251370603, -0.7353640679465097, -0.3862096652219995, 0.3955660896133999, 0.4318828982967866, -0.5132353043517837, 0.03575783197880433, -0.7599047667001861, 0.601193907752116, -0.6749254757038485, -0.544816380686237, -0.8130740151367111, -0.6476905449384054, 0.9619307386374951, 0.5817105144621932, 0.7625520328706097, 0.07794981741922813, -0.2842721416466074, 0.21784615643358296, -0.153804676028104, 0.7800548575982311, -0.05076930057955642, -0.5054268009580627, -0.9227005206449319, 0.20948580159059182, 0.2549984675509429, -0.7924752311485745, -0.010436046679751732, -0.21135019020607504, -0.6610476767816504, -0.928601501451469, -0.4389112268052868, -0.22873974418291265, 0.7728183017791173, -0.15885547034472047, -0.32450832190136936, 0.5507225381874024, 0.5815331931960572, 0.04272439649928672, -0.7945218857323804, 0.39632669808154586, -0.8354386137772214, -0.03356846533964708, 0.2567338110746724, -0.5520587381424671, -0.6906366084534299, 0.9141742415134035, -0.3740202442202034, -0.01554551086491096, 0.37918367187867985], [0.7047915739557638, 0.1358622567420491, 0.5683699979147521, 0.7334740231985766, 0.9331866483798519, 0.8540287246683331, 0.8928660102868797, -0.5673190860719157, 0.41453752021684664, -0.03858036533391607, 0.060192375303125045, 0.2628176967344984, -0.614314777657688, 0.810730458958218, -0.22501487105630646, -0.6158886776367625, 0.8097469247389388, -0.11461526501163011, -0.5411522995475815, 0.13419845550769915, 0.1636281338915302, 0.8338685909681629, 0.23700474781513936, 0.05719598218580679, 0.3147099482236122, -0.02471623646397081, -0.12624062963342175, -0.6548118027626888, 0.7452402558834816, 0.7835479310574258, -0.9956876500612282, -0.6102765111062163, 0.7952816067665349, -0.008411257042766351, -0.44580990250813035, -0.7197867616802409, 0.27360575024537104, -0.2482494432831457, -0.2997271325753419, -0.8969056462092553, -0.5386621534008933, 0.9879997589632692, 0.4992191781048154, -0.24500454799982907, 0.027904725315138545, 0.9320980945265356, 0.8547857929393143, -0.7287329092389014, 0.6811556220527444, 0.6735848256958457, 0.52811760619048, -0.9163375706935193, -0.12477609536110967, -0.31487107211543885, 0.9258631231057859, -0.6806578041343638, -0.5786336782938872, 0.12817998448447132, -0.3148356735634499, 0.24444419108693483, 0.3442775737775803, -0.12703943599241296, -0.06449021662916898, 0.6689039378010004, -0.7880865875221323, -0.11001215783538809, -0.0535836319740266, 0.167775933211195, -0.6259167308456248, -0.8266809492452278, 0.23450221689930695, 0.1925755134965046, -0.9384038335050069, 0.09174493476868784, 0.0, -0.5951977545756229, 0.8480655047717365, 0.9667473585523794, 0.0778510491644866, -0.747143284959791, -0.008800353364567304, -0.3737656925984425, 0.5214880473425618, 0.5169969982333, -0.1713006932163852, -0.9531543986010218, 0.6739594127899382, 0.27740313526488514, -0.9778823917921953, 0.430802939194064, -0.2483567280636112, 0.2421260318721219, -0.7316129211598179, -0.8794441612355917, -0.1491836466820502, 0.618454926094915, -0.08993806893972245, -0.8111519374774727, 0.7066762642835587, -0.3554510920864815, -0.05281691841791192, -0.4187218966204074, 0.5568064582565628, -0.9528148495440565, 0.5390962456118578, 0.9800089242200702, -0.3772104441049118, -0.1491973851793038, 0.38945097662299943, -0.43949417765226606, 0.2463229430017646, 0.8108905028735549, 0.23752258887913213, 0.05544628139011998, 0.9734822314107423, 0.09955402434501126, 0.34319518851232367, -0.3547931187651998, -0.8074725157653051, -0.719435150526403, 0.7191670524696687, 0.9759773643544449, -0.3056326949277113, 0.15814416845349122, 0.6979108130259006, 0.0457201939663201, -0.08299310407716032, 0.7195925113286297, 0.10648005403671301, -0.015950076004001223, -0.17239010955197687, 0.5282300973256191, 0.039254312606744834, 0.7638770653389291, 0.2471899476808832, 0.8554741098470184, -0.46830617052386003, -0.16977375969155273, -0.3668669782711038, 0.7226021667840599, 0.20230912500582243, 0.8734635565743498, -0.360794870558631, -0.8809872634717144, -0.3381592002866345, 0.5122409200182718, -0.5754662538081676, 0.8003969570577469, 0.01920352652392543, 0.4305299218283787, -0.8412946718206111, -0.9124138736231782, 0.17583192889034938, -0.5392757312526562, 0.17104574995842037, -0.9401085866335175, 0.7852532684527544, -0.4529783581681279, 0.28426491683853516, 0.13673821579199075, -0.515512432218429, 0.4781573418677971, -0.12963025135955908, 0.9456440894374087, -0.1804642911736294, -0.9140175152822931, 0.6208327194028525, -0.4811449119400262, 0.2833386726441949, -0.9494759331962563, 0.48226774701400044, 0.821935884058588, 0.3515538723244742, -0.9558566269331477, -0.7737280326440739, -0.17245091126110101, -0.7958382750349748, 0.32014792875106446, 0.33002353533838535, -0.2903305879675775, -0.7345289896547638, 0.0205383183473018, 0.9404824029101551, 0.05457115896636311, 0.6391421714528831, 0.04634862233665138, -0.9237175554431809, -0.4552791834060741, 0.839440225703336, -0.8855225637482507, -0.09750251315276737, 0.7371846281430072, -0.3881015558942287, 0.28634441919165043, -0.5038057022051954, 0.13371032338484823, -0.03598025318855402, -0.31216456197945686, 0.8637823454151794, -0.8076841921922999], [-0.5908387909175536, 0.690864002445575, -0.20325938482616124, 0.8840202082598418, -0.22648370696330788, 0.3722532498870841, 0.5551646563130754, -0.3725374308888949, 0.5097677059207879, -0.2923796090992732, -0.9096584611672953, 0.510798142818764, -0.7121029170600754, 0.040909936131651614, -0.8704852973103281, -0.6288651404280741, 0.09662466911327816, -0.5272388424746299, 0.2530785961209947, 0.7123825528184557, -0.30004969722562924, 0.7837136665212316, 0.5214997021218339, -0.6964085531350026, 0.05623477373954433, -0.4715759115014724, -0.08540993735420122, 0.04780359004662693, 0.7245478053730057, 0.18676551111086925, -0.5520056838814951, 0.46003571693446554, 0.20391824288366056, 0.16801209004462891, 0.4958384116689707, 0.15846821011648804, 0.4437414626745544, 0.23002012963103602, 0.9874082984291244, 0.20109300729826796, -0.25989390263434853, -0.7945137282489165, -0.7895388766763021, -0.7449968050696576, -0.014930566327087114, -0.4063804096143777, -0.18434820631591076, 0.7848918745636659, 0.5496078040589933, 0.9641835434154626, -0.40094265168735665, -0.19308407500354852, 0.3751428404274153, 0.6099343566116195, -0.8153125525897718, -0.8645142905232306, 0.40992970913441207, 0.415506553313723, 0.3827015969518315, -0.07450410747588698, 0.11383567611496481, -0.9598426054577571, 0.5534848500458798, -0.2621486869027554, -0.9341298933349607, -0.4468179230407612, 0.3459757455334651, 0.6832108143442073, -0.9008890136354943, -0.7943607691343828, 0.32147069266460493, -0.10248975851188558, 0.3606110021635245, 0.13135042798541186, -0.3097379383626371, 0.0, 0.5628879386581818, 0.8009386503496649, -0.07969590376645197, -0.828933607691184, -0.3568477049738523, -0.7880018829547695, -0.825569413850157, -0.4945566915674746, 0.2749865369946223, 0.8616457615959188, 0.9024189722163534, -0.7864327951562908, 0.3198830312083947, -0.7675796417861172, 0.23392355844859436, 0.5098255874082576, -0.8288524653244671, -0.7870348745586424, 0.6479295459741634, -0.5727181254846005, 0.07603249227421394, -0.5367927737167149, 0.02858217317801648, 0.8590320557253748, -0.3698104702815872, -0.21578811881717885, 0.47612664129212545, 0.7557394520365897, -0.9405472774990189, -0.3898226421151674, 0.388883042803966, 0.5787795672734342, 0.06610247081196619, 0.27871271185316604, 0.9666738630384035, -0.6093201160148976, -0.8642036008329927, -0.11374424296082597, 0.7915430144149715, 0.18681490804824752, -0.05782171867512398, -0.5905595358179097, -0.878896498736214, -0.4921402485279365, 0.700903772163108, -0.07274943045477267, 0.3175379616684668, 0.08289069737684418, 0.7117555120056815, -0.9616716915002328, 0.33320281839510724, -0.7410963413057892, 0.36938636392935, -0.6386303689958237, -0.9610426055319039, 0.9322210316218169, -0.36247259174171753, 0.39394024821440476, 0.32436458780684463, -0.36599633460591785, -0.1554598731847736, 0.1263115796764851, 0.3514656372787621, 0.35157768709570125, -0.9315303049001245, -0.3911232261804407, -0.4742258654920508, 0.17537475043034978, -0.9942744675078989, -0.8786272599470031, 0.25294196380742084, -0.18979505299211197, 0.6271565084110904, -0.2645413194087094, 0.2903886450051354, 0.5092332571710143, -0.2070686629816847, -0.8401732089311265, -0.660247353238385, -0.8461347219272812, 0.6589440677709555, 0.725464100071566, 0.06747487498468119, -0.04214117504170933, 0.9835084292220369, 0.0034497632537053846, 0.7062956365966893, -0.5793399181979411, -0.7430244811161246, -0.06723644069269974, -0.5099584963391381, 0.4021652735750627, 0.21966998641910185, 0.6197347657544772, -0.3572216225652973, -0.940935158103293, -0.6907945615165896, -0.6185292281816004, 0.16081812245911653, 0.0736647033334501, 0.7509858142177381, -0.2525262309651328, 0.7841847329553802, 0.4403940527508541, 0.8392229624531351, 0.07646169055453078, -0.20067052060414525, -0.7260503204996731, -0.8544855836121321, -0.5764255831813314, -0.6651671632711218, 0.03841630944128194, -0.45172023987087884, 0.2891106722489185, 0.3034771661670814, -0.4459961551748002, -0.6980379731155941, 0.7293524667913318, -0.2859255211326919, 0.01753536066444794, 0.46289227236720487, -0.45766514242100853, -0.7589327669735131, -0.6940427306002734], [0.10868559979934989, -0.2915742136388362, 0.02057321505438181, 0.7762744653922096, -0.6939430003318228, -0.856113334559796, 0.8478570745434046, 0.4152008781692482, 0.831248782226014, 0.3341380494020163, -0.11061051582190573, 0.8803201380608845, 0.7194231994322438, 0.7858644097388658, -0.8603347132695898, -0.3440240279591913, -0.5848011902719599, -0.8887023844657125, -0.8757726096297007, -0.31110103973999004, 0.43324266697739944, -0.9619645667176591, 0.4218344049769047, 0.9358181507986467, 0.6036784551753838, -0.4846752775644889, -0.8599980842531167, -0.06213230120617741, 0.4510344845930392, 0.7497159755596989, 0.6245910103082835, 0.6618203665374642, -0.45498542554230603, -0.9332769362872682, 0.6230547030764231, -0.4828588161226841, 0.6669140581122739, 0.8164528311930428, -0.4182340635756421, 0.3380570290479459, 0.01442625635978545, 0.2206298039901733, -0.6155432885046719, 0.37273691931419495, -0.5143588517603936, -0.4210417305289553, -0.23879361077587613, -0.3024313310804905, -0.3010818683057559, 0.831914579003264, 0.2882078949391349, -0.12138744964179393, -0.23699518039508205, 0.0634219196685617, 0.38603609637082315, -0.6519337438789103, -0.7463564629019306, 0.4863965190562476, -0.8102642968695846, -0.6118072498368337, -0.7978696099652527, 0.6347884874211507, -0.21954151237617547, 0.8385992804419322, 0.004212362316700746, 0.4978685564586529, -0.26828617035143365, 0.044994409699640636, -0.43489950748600714, 0.04816814321374352, -0.19621292176705607, 0.7043768760592755, 0.9389449116506481, -0.7523400585712428, -0.7677683967627753, -0.15749610973923955, 0.0, 0.864735290962269, -0.2454832280166226, -0.27018431969156564, 0.8918892104596312, -0.41450129094080856, -0.4214521484056253, -0.8022956630349245, -0.3074665639728811, -0.344868788887688, -0.5723793613949797, -0.8250301540527529, -0.3310738472303558, -0.6853430191827292, -0.37139770099727243, 0.46321536133811736, -0.6427066469990363, -0.9968230882875138, 0.9014269161582762, -0.10104063641486394, -0.5308170494275288, 0.7441562377683586, -0.7010147097216282, 0.27017851260722003, 0.6550480293281238, -0.7390827161434077, -0.9629877150622439, 0.11317097944407717, 0.4754340818807943, -0.42070240557450456, -0.9472068855852445, -0.07935855798184144, -0.21031985973317924, 0.8071915995607848, 0.7476299005548064, 0.18995644455682914, 0.9857779238025544, 0.18175618404662375, 0.2992607708955597, 0.6697909185616666, -0.8446528906325188, -0.2859100816360114, -0.27408423624656697, -0.4433716226674249, -0.4337927091396845, 0.4992505761184467, -0.5888885296323418, 0.354949855954074, 0.1274164155844768, -0.8708227894457787, 0.3519145968102011, 0.4617411813981829, -0.5201944950878794, 0.8479000660713742, -0.2545959545213605, -0.5573626245797489, 0.2870506457942157, 0.3485722358669352, 0.7596442965213452, 0.11243407775745529, 0.5253457126780514, -0.3437281277020605, 0.5196850599897498, -0.8675712775962274, -0.439987833602864, -0.9174882789771137, 0.4496661394317527, -0.0796718348065073, -0.37877453292685814, 0.7962408697630527, 0.49327888693250355, -0.4888864810547353, -0.11400921179563106, 0.689984566116058, -0.9322783174392357, -0.16710477643011412, -0.7460022102350474, 0.3077908269897913, 0.7665271996132352, 0.8564636504178578, 0.7863786351253994, 0.0168702381622583, -0.7248096107787789, -0.676904359330393, 0.1903135958552835, -0.559587782089517, 0.7659226534649852, -0.1765079724257781, -0.4434103058664993, 0.14809606253425867, 0.5891567760729983, -0.8703882805835959, -0.05786872028147827, -0.7335714152536095, -0.717889921110918, 0.756127783981438, -0.5978952222367269, -0.6343027481489796, 0.2718907972502007, -0.006188475667184834, -0.7064891094768493, 0.3603695280015389, -0.6301015032156785, 0.3366659037603996, -0.602894735938353, -0.4898962534321165, -0.7391416913242059, -0.9932627403256031, -0.9776902466016464, 0.7540288141751534, -0.4227981643803751, -0.3310649300827988, -0.10146365871709806, 0.8355383145946451, -0.689633767340601, 0.8520777768614696, -0.5751200653776238, -0.3300097364959149, 0.1076563546345155, 0.33619930938192666, 0.39638954558129824, 0.8809106617593521, 0.45753461569153253, 0.49072432438342495], [0.3851829169555465, -0.8629439354326927, 0.8159312332325406, 0.695962969770753, -0.5926818168060795, -0.687425548361656, 0.8110096564984133, 0.6394456076118675, 0.6672832350479694, 0.2615056415594472, -0.15347924542901503, -0.6932993820414353, 0.8325351514863519, 0.3283855404334177, 0.8083021927801681, 0.07891885001184851, 0.21105709672174977, -0.5490786325790651, -0.8826990144890365, -0.7240042389061023, -0.001194615757354578, 0.8240213452548004, -0.6978377434420149, 0.8614466771469755, -0.27356814158005016, 0.7768832620073194, -0.37644561843795854, -0.8856876809903247, -0.6852308620125163, -0.7086370171186476, -0.5440568505522392, -0.9132894315913294, -0.9646947755789135, -0.16966335399681265, 0.8006882363009111, -0.07825798772426418, -0.15654923459372427, 0.45473536931676284, 0.5392479265233889, 0.3504048205105661, -0.3685897882076741, 0.9321965255825801, -0.7863264681391011, 0.9377495441119401, 0.03836336799085349, -0.6045707237601348, -0.23330323262396635, 0.5740096950207574, -0.8397959601787661, 0.3326790532394641, 0.8657414382768343, 0.5284722405476265, 0.044995226486254314, -0.10707525930736939, -0.9847055821077437, -0.004728041426388385, 0.2648914208314046, -0.35697699963366336, -0.20859683193984258, -0.6199577735622142, -0.5182190875869452, -0.1187629121082523, 0.753850566704372, -0.5257432383100862, -0.1920433929942722, -0.13608567502161217, -0.5617712483009156, 0.9417784647978928, -0.48262074673181266, 0.11324642434034349, -0.35268872181329214, 0.25874585725812604, 0.8247779958184283, -0.39935431447558534, -0.4702548426446653, -0.1730552080615031, 0.6829592374436873, 0.0, 0.7785347273329426, 0.34853726343821334, 0.9792349098583222, -0.5100998548285312, 0.01983884222166199, 0.9603934208972609, 0.46341158092355617, 0.41626896341563313, -0.8954882225615945, 0.8243728876585517, 0.6514855421478261, 0.9458137606728696, -0.7858576683241878, 0.4972820904679982, 0.31930112547514944, 0.7256364817306695, 0.1603494517902626, -0.48045283483659795, -0.5695277696161927, 0.869269906408062, 0.7790674952564021, 0.6244556563356265, -0.8408599660485829, -0.07183285190721844, -0.6078377793320018, 0.7282950051161234, -0.7769121976957256, 0.5137331492116772, 0.407594359305687, -0.2640515146763065, 0.7572354584634009, 0.152524495363362, -0.5058478896224858, 0.6743228208973644, 0.20681966770272542, 0.6730459942577405, 0.84053074664762, 0.2962058584876317, -0.6251982404136815, -0.6176817795994556, 0.34747318253418213, -0.6239093680621761, -0.9808564063111815, -0.6131329241805799, -0.7398579854420875, 0.1240483757649129, -0.7936897433900891, -0.9781919694174721, 0.09416566618516709, -0.05893487242192896, 0.9778549127115106, 0.48709341080937474, -0.46524829407449597, 0.1446093602175227, 0.01912879309601423, -0.16677681393106236, -0.14841717180868375, -0.5760171278276416, -0.5364753583678268, -0.7886770354958366, -0.8638538680019643, 0.7643767668059769, -0.06047768846887247, -0.4458952123477342, 0.06611187189608381, 0.1942446115898011, -0.45257953923719696, 0.34692048003148535, 0.7889105399716345, -0.6615307093159659, -0.25911668147638367, 0.8268443934772216, 0.2547082623529975, -0.30416083923573267, -0.3145820228122882, 0.062420841657025994, -0.5188265274655983, -0.9029851883114002, 0.3612649886657029, 0.3577151513763732, -0.8971401343796919, -0.5831993296745979, 0.008647443757703543, -0.14638427494935424, 0.16127040331000742, 0.6445499802198704, 0.47897758941404867, 0.9030636077175649, -0.2464915812727504, 0.28968291295696913, 0.4552078982649903, -0.9814256783891688, -0.5834643928621688, -0.6916893052488542, 0.22871752482562635, 0.2212507181469754, -0.40149531389786475, 0.9224196567923149, 0.21631381705234376, -0.4709764600592059, 0.02217850253282161, -0.05950156192805167, -0.7641427721903546, 0.5213758934520099, -0.4218093407687664, 0.8926411323007055, 0.4669608373537659, 0.844486721797082, -0.8406978175787365, 0.561397321321299, -0.7262546958617473, 0.1415637761750752, -0.6117298263414346, 0.9820039981892379, -0.6074381284541557, -0.7023906463201919, -0.7898487812982051, 0.15643579360258797, 0.4723703779639332, -0.002642371184447656, 0.2662649763683531, -0.41393069993531184], [-0.4264287044214192, 0.812189316701073, -0.015730218742879387, -0.6171485393474452, -0.5917152199495115, -0.47287881263345, 0.6445068701954508, 0.5690742992481472, 0.14997442795934957, -0.338254498529065, -0.3372727648192968, 0.018518918587691058, 0.15129742673703261, -0.198731075461011, -0.6316083199688696, -0.5522273461176321, -0.7276128573423162, 0.7824151083668518, 0.8857168025024136, -0.0747773681141326, -0.07300581497964775, -0.940943463939907, -0.9290490038996859, -0.9166194349043111, -0.1264407974576851, -0.1114770557922562, -0.5630208144207698, -0.7270612138054564, 0.9539986646269454, 0.24888883097986425, 0.11744915126039879, 0.681546264138249, 0.25582780856752074, -0.018004188629674234, -0.2482472566388183, 0.59376896928881, 0.025565809944607665, -0.4127136574525996, -0.47900949422743677, -0.5908663677572552, -0.36617237066306707, 0.7127409032496603, -0.7990486984358196, 0.297819659945866, -0.9206944156267733, 0.3673545141842036, -0.729902893576279, 0.5377761239504606, 0.7961943674444867, 0.8935834756628944, 0.19810153356788907, -0.6371386005305859, 0.5369850272667029, 0.16912513500121373, 0.161387375807583, -0.05550758832707947, 0.7165076342758134, -0.8702990708247842, -0.7406292520938182, -0.31817938830465176, 0.40069371543941146, -0.21794511024420693, 0.2417590207623026, -0.5320925436837054, -0.05538367671202793, 0.6316831258771625, -0.6736461674553365, 0.7352928967213184, -0.22027426765540037, -0.19763372782741895, -0.8655838268822693, 0.9728315583565033, 0.5750476373417932, 0.004507727201173539, -0.20519362190126222, -0.8788365925730137, -0.3469774408952797, -0.32369871918506843, 0.0, 0.026570554780563915, 0.6464057327714261, 0.04499363244562593, 0.9380671549807189, 0.9950597883781382, -0.08441141492326043, 0.4977227090009624, 0.07588991440591064, -0.07917882723916625, -0.8452283394365845, 0.7625969961640151, 0.052504356622958825, 0.25421081905160237, -0.48723050869923923, -0.7730853910126372, -0.5556506400528709, -0.2843192503183827, 0.9514405567256932, -0.6237134737333896, 0.32862420760420363, 0.1499756482240484, -0.6217096396828665, -0.8427504801831025, 0.5127183101232571, 0.1882341973971864, -0.2878956529161836, 0.9556327512207581, 0.6890788436206183, 0.18264220462737946, 0.03206641229857565, 0.19040290819391115, -0.4320655676371805, -0.5262232442188763, 0.04099329550944408, -0.8292827324070333, 0.7324507493018739, 0.6860774135420322, -0.5444367312467968, -0.48686542920036135, 0.07807862334151161, 0.4128109611219828, -0.7587381281174157, -0.7413146404172235, 0.5754816547252182, 0.060284808593744854, -0.5338592607220529, -0.5208160488149332, 0.5632609456597264, 0.1330201381956675, 0.13448636490473365, -0.8960696838911022, -0.3165613364781785, 0.7220555513178541, -0.22787700340138706, 0.1917412509656331, 0.7952132629278401, 0.2003407916578135, 0.050428449688238786, 0.9935472980728441, -0.6790126799039413, -0.8972273909410031, 0.5003584876276659, -0.4489575247304709, 0.6578056336783784, 0.3826914367024843, 0.4284825567630879, -0.3921602429047819, -0.6879929135798275, -0.08754993637775499, -0.9160143408659307, -0.46292258056279234, 0.9420657570221225, 0.20450299690415896, 0.46624606318297035, -0.3006600402580639, -0.34806677994213175, 0.8301729693354336, -0.11778484639403963, -0.7715857017603078, -0.6420731448146566, -0.3195445290714096, -0.0575179378872297, 0.5828974482173477, -0.5852168638573825, -0.9367938326723342, 0.2352240213747787, 0.37893940716857455, -0.6083818675047432, 0.9773147016106625, -0.32453169409967564, 0.8641525218750756, -0.5552552498047862, 0.5642143395668606, 0.5403848721497617, -0.9560622927043181, -0.14894824260512207, -0.23991653589357087, 0.9575158591230848, -0.9729941335108914, -0.7171664493882615, -0.10544371263088759, -0.44218789952313897, 0.13399075738451804, 0.5004570922625304, 0.25779003650539756, -0.2622326242040791, -0.31009965955144425, 0.8298319540523789, 0.022760576246136255, -0.9923390624158179, 0.20852613692195798, 0.6615234947492887, 0.03357786974921395, -0.0011367857787492053, -0.737201833675134, -0.5595615880899718, -0.11035649860647001, 0.17127817320262428, 0.9396673159435371, -0.5364792039967123, -0.8442934152129871], [-0.5286722373186061, 0.248003577380846, 0.67596699321561, -0.6525703041441464, -0.3785009528565788, 0.49544034983794893, 0.13551045890278934, 0.44264479326410444, -0.7254217733272934, -0.3926870486643277, 0.46496353350446196, -0.9615207936287351, 0.08925252647420057, -0.6311180952103621, 0.6002870325841112, -0.543437101261667, -0.726892745670981, 0.4656416571420148, -0.6193557153570319, 0.3085815483994294, 0.008371618212130727, -0.44243850244033456, 0.5526530574845794, -0.6737075881145129, 0.8965229187233599, -0.06309807856759231, 0.9150630993077062, 0.03742193988128384, -0.6069587904137947, 0.04474986395558189, -0.6161731162312294, 0.39520066862401637, 0.5750278414297407, -0.6280154086157026, 0.9500073305581302, 0.7464833924006162, 0.10704885902196781, -0.15424264153972467, -0.5937297640332517, 0.9820110531480672, -0.7543788420538236, 0.2519385351135739, -0.10047386728274388, 0.03960156484330013, 0.20114505036183994, 0.42675014174860526, -0.4100293179815113, 0.41534712313898625, 0.08945585757657049, -0.5725035115157491, 0.0726568285889535, -0.5050587691200032, -0.8788230496492508, 0.5346064348104667, -0.032920321874944536, 0.9719184205326314, 0.06511981644368658, 0.23112985725690804, 0.4772587633579215, -0.8837005287650832, 0.6713435402021732, 0.9733409037621179, -0.9233309577389703, 0.3219846180583217, 0.49604386383121835, -0.25578770369014103, -0.339938365387878, 0.7479007016645167, 0.19204096735429887, 0.7332403178384737, -0.6704689190158111, -0.7852099220558093, 0.2467571952879959, -0.6928510347827834, -0.5370450012980068, 0.12737480299317738, -0.17106219963227254, 0.6582786388740578, 0.12792327519465707, 0.0, 0.5283595859478158, 0.31415926366125446, 0.6779478283483966, 0.9477266982780992, -0.6158643183963568, 0.3491148533711308, 0.9045468379974799, 0.36485589527041284, -0.30427135068735667, 0.9750307180751079, -0.94434777288423, -0.4571570790505899, -0.5406900189261801, -0.8665861934607708, 0.9531247838979837, -0.14235014722084505, 0.623407318583608, 0.3255058123735983, -0.06496084947522518, 0.14998498596387577, 0.6994233919165878, 0.11852703047071356, -0.4470969534275433, -0.3951855843717831, 0.9303972023756162, 0.369182260558544, 0.829071014305752, -0.19373947376536682, -0.9807319592587791, 0.6410522047392151, -0.7697285250127561, -0.8230809508912045, -0.23178854206156885, -0.9402251695471426, -0.07611066046236314, -0.8324545286343636, -0.16493089365800695, -0.2995261061950074, -0.15825148068217243, -0.8730109483703916, 0.41930765029084593, 0.8550414591430089, 0.05499274596809278, 0.6453125452163546, -0.8039912658960915, 0.14764524716448424, -0.06423178224916049, 0.17768843158568193, 0.8288791209520241, -0.8484057851463767, 0.2710930970354193, 0.47941959766726994, 0.7895751845403736, -0.7618621185374186, -0.18254362349390196, -0.6372163812940659, 0.6624733124502153, 0.7261286448502264, 0.9251112054856452, 0.5497636841171565, -0.6629292228196597, -0.9631430215179904, 0.31552638318422654, -0.5385981151286885, -0.5894740899886994, 0.851169647224105, -0.6477448951137377, 0.7152019071787759, -0.6259081300459841, 0.7487900085932233, -0.0729538041703024, -0.1781187415730261, 0.5869081771545985, -0.32607917309735246, 0.7700875897003052, 0.30035459268150655, 0.09386428495133048, -0.5034259008476245, -0.8714086031486159, 0.4355339337219408, -0.39307335914244446, -0.8210683204338276, -0.33116727955598124, 0.05686098039458409, 0.037900500818255356, 0.9735571360112052, -0.16121801590677198, 0.5991450033040002, 0.4260573800819918, 0.1505763739980921, -0.17988256124955426, 0.9362866767416045, 0.7034945547389182, -0.05840856177217746, 0.9095177892503397, -0.30420736710051055, 0.6896881858516837, 0.4662561800297049, 0.8945155624626848, -0.4101577863906771, 0.9950225077413231, 0.4983677510611566, -0.056130417597152205, 0.40654297442173126, -0.6654708468985657, -0.05902629669117765, 0.8178245712264762, 0.6582870740184796, 0.5442861582018541, 0.06589240928177986, 0.9659052738922826, -0.27435745180013593, 0.9143224842006039, -0.060943271270470945, 0.09154430444330819, 0.8829047503507685, -0.4338216970051889, -0.025640132715961217, -0.06971528563684593, 0.9963753867309597], [-0.47592497721110694, -0.2904664607574867, 0.32308923281433866, 0.19417879530703197, 0.8576118827624779, -0.3143954788760881, 0.22692269777352503, 0.12627119456401648, -0.6125489755022493, -0.9985713622847365, 0.840120351649595, -0.2995729401466387, -0.6654659144948991, 0.21319651967178999, -0.6502370510361284, -0.6583477016581767, 0.5500869440834879, 0.5919310018403985, 0.7897564921595495, -0.6329034880626241, 0.27420016082468757, -0.06395814440875958, -0.9392435046411596, -0.025267130278962657, 0.5417791061042807, 0.6309701907614469, -0.4808318272032446, 0.30601505175563903, 0.5343480792672781, 0.6866797437328693, -0.5295658702036612, -0.9208567066218365, -0.36818214681698236, -0.31520622956092104, -0.5191726774889438, 0.3089823654619006, 0.25104945847387206, 0.10470085466759316, -0.5037587169206779, 0.31965014278664716, -0.4379491387333685, 0.9609193377175389, 0.16997951834003855, -0.8180411539827674, -0.7466963698316691, 0.4153228727505005, -0.9202297149302674, 0.32364827918692285, 0.43841471470323334, 0.4636447239308201, 0.17229236548314208, 0.8973239024971797, 0.6244479997487093, 0.8923974331558093, -0.46803566589787127, 0.13908711855662248, -0.41627747968598205, -0.8188548700788676, 0.605641333227597, -0.8802597242987249, -0.4006795500768985, 0.6332568911284828, 0.8029032294902188, 0.17000666163552958, -0.6186445235521911, 0.9387936146043534, -0.13682283821189523, -0.5104232909991231, -0.7908761328981726, -0.07070783912678058, -0.5971537282310049, 0.05363568904779248, 0.14579257261489365, -0.7704835078190488, 0.0971014048566301, 0.911347074456321, -0.07743611114757121, 0.46064544507061367, -0.5082258661232737, 0.3378444965443006, 0.0, -0.5022333221735411, 0.11039085881476618, -0.1526689554813998, 0.4490760632030637, -0.5222762820349454, -0.21680489387016721, -0.24344085222960565, 0.7736916037632953, -0.7763325291817857, 0.2890775777551393, 0.027003412908050972, -0.07921879301053436, 0.6945053179137897, 0.5461711670389318, -0.48171553580147175, 0.08042033364328516, 0.2882257200441929, 0.2596621160150401, -0.2513045446369988, -0.5371298885545108, 0.3089967187733287, 0.15931900839901636, 0.4572649400762592, -0.32147343223428737, 0.8173196661992694, 0.9870242262110642, 0.35439177604663685, 0.8687085962850498, -0.8711024936919785, -0.632387216284408, -0.9282090843185555, 0.7528348406845196, -0.6493691373599024, -0.021256096424470572, -0.4301109209971523, 0.30054666006523534, -0.11312125847391585, -0.7054441063200345, 0.09772798464865229, -0.9719486377586302, 0.9244428357952106, -0.23533048083175911, 0.8778408708870564, 0.360927601333199, -0.721893933878095, -0.7983834607563138, 0.38607546894216616, 0.7433423165706698, 0.847411958747958, 0.4457082397905141, 0.3598070161898259, -0.023464083741727926, 0.47088353099185953, 0.7524198438750775, -0.5152000399829519, 0.42930041495992755, -0.7548347112474314, -0.9551706481004876, -0.6016099472625571, -0.28246369119879744, 0.5442739120573343, 0.18829935773345063, 0.8835981408534774, -0.9609018906588911, 0.06441475413088216, 0.6889455213011904, 0.34627387430248935, 0.6289866928115806, -0.49101547696389414, -0.8244005996123058, -0.4846781691455717, 0.5681296448707347, -0.3217811238286501, -0.04446653248130361, 0.11180810657405371, 0.5661946962178845, -0.9723620891472862, -0.6030005245132211, 0.10515239521058439, -0.4953157141049507, -0.010570458302348928, 0.13933813016330387, 0.363644573397218, -0.700650647505145, -0.04539012672121068, -0.38116095561310637, -0.06622797808346403, -0.44229989266476677, -0.4139794593299877, -0.7735942783434209, -0.8165293458190868, -0.9558099352725828, -0.9444930550275248, -0.17782426766763293, -0.302111328959187, 0.47555616006025514, 0.13723254475696622, -0.798566150120384, -0.32040327827634685, -0.5949302862508712, 0.4289868891709474, 0.1288076619832943, 0.3397041888982637, -0.3952802265593096, 0.7392853036678966, 0.6634013992585786, 0.869544034166841, 0.894123034156632, 0.8864271239678636, -0.2633390889028928, 0.8006207807740859, 0.4297686797909417, 0.18780162294489844, -0.9854926422323087, -0.4714450671263437, -0.40240857082249515, 0.765558388465444, 0.8385543947953487, -0.47090357797988225], [-0.3128819636725886, -0.2463356026991821, -0.5722483354778325, 0.7517966573722721, 0.977427967389221, 0.6756318813289914, 0.39373325445326524, 0.9258702179244103, 0.6365458811964493, 0.3231768554572938, -0.6632920984731892, 0.2091641308654848, 0.09973247638102012, 0.6471447612724088, 0.9427433635923583, 0.5010273659853208, -0.6489431525684624, 0.5133963581982699, -0.8052982643684308, 0.658550377656925, 0.2315628721407179, -0.07271516451702364, -0.2294755905514516, -0.4994975355231759, 0.19896016874224176, 0.9319607570368871, 0.3678279922564094, 0.6937923223444049, 0.6867583653690934, 0.4988591742351909, -0.28855965227043257, -0.6885041744341043, 0.052477220234625754, 0.8998079917730106, -0.4072763500861243, 0.31101680936275233, 0.42783867640547935, -0.44364520096520366, 0.5923912758049206, -0.9967282002092102, -0.7621659125551403, 0.1959205621333051, 0.11506553134052444, -0.9316796248317101, 0.9855572726695943, -0.704411625390654, 0.3246425849062391, -0.8431636032356489, -0.7075592482362498, 0.6019992304317292, 0.9069901108338536, 0.674193420751622, -0.025587784616221354, 0.9700433883269326, 0.05596885330136314, 0.7975516429833724, 0.0804672568336422, -0.03222614882373653, -0.08083514585547258, 0.2823892498445377, -0.4942228357886489, 0.6658037407991473, -0.4299684510429147, 0.23083050109365666, 0.34620071344835224, 0.2129710873267474, -0.7707378616725225, -0.16596743825013416, -0.41453200929021605, -0.16114751671865402, 0.16606663571443248, 0.6771765450361151, -0.7003674677010197, 0.6274796024419347, -0.669829735205604, 0.3964508186822737, -0.6638247711121728, 0.926234637228253, -0.7953372350859802, -0.44093236705567773, -0.9428326397774243, 0.0, 0.7014127981647647, 0.35975324504939277, -0.06331961703377331, 0.40382942302387437, -0.28636649400190484, 0.9056655837932803, 0.9455287682995461, -0.6343716834375599, -0.4175133715801167, 0.16784459985030886, -0.6775842229943554, 0.9801967350874601, 0.9011970159544789, -0.6583521504395289, 0.1815905673374949, -0.12177479838004035, -0.965371875146269, 0.6328302037605771, -0.4743943593516522, 0.4227870277429737, 0.01780959411795857, -0.23632048763736724, -0.9725377940498752, -0.7896225128948904, 0.9711331757219199, 0.4835848634584594, -0.4320020603837229, 0.795357515322213, 0.70411958202325, -0.5697614680563279, -0.6618072375567101, 0.9190325844236997, 0.8491567316856885, 0.3132767434481285, 0.6057009993792977, 0.12225459113276305, 0.028880520195330828, -0.8924789373591413, 0.33166126514021665, -0.054248807526912524, -0.7315979912721502, 0.8620155535242051, 0.8548750721041432, -0.515885825682032, -0.6482172408730911, -0.25264026334866196, -0.4067389624312825, -0.31618872454470703, 0.6689756675794363, 0.8972200000257413, 0.024400566501823873, -0.41151645511639234, -0.8199490388511506, -0.9933308450799965, -0.05199789087336959, -0.08817371698732224, 0.9691393054890882, -0.03639571171918665, 0.9601893155509404, 0.49857949747877917, -0.751127081502154, -0.07140467246579929, -0.5116290532778509, 0.9346018946804713, -0.5118886648980414, 0.9798319054849103, 0.5723648077957093, 0.6969887765272158, -0.11614091075819166, 0.6890669432497347, -0.5870719271698146, -0.5151100033175344, 0.29742190471624963, -0.4584318824866638, -0.3930284132740136, -0.8173847610037652, 0.974215863892133, 0.2122131343273601, 0.3488692403699787, 0.13302256599500906, 0.580484457942533, -0.8710799559974425, -0.4058209331978673, -0.6151125314593417, 0.8045534656138003, 0.18454145190057525, -0.4789455981073585, -0.6499227449962401, -0.03691497841655855, 0.8734768888756286, 0.09333136465519476, 0.2323910427307858, -0.747353027049247, -0.5939017579226264, -0.03743451689731936, 0.8639461256298773, 0.5225723526018755, 0.26990721964478803, -0.6094493979744982, 0.07022817572252982, -0.28553617778030604, -0.6364193042308679, 0.9346620288578904, -0.6122383976244552, -0.36204528561046634, 0.7437860783827266, 0.4865928778354158, 0.3628977145513146, 0.2901996743410331, -0.053462991026387297, -0.41727419196658166, -0.47814006117924124, -0.14940297665014013, -0.560314393065827, -0.661060356695363, -0.9457695439533538, -0.252777076950212, 0.45049699067558757], [-0.9332264451307533, -0.05945449528674551, -0.6252467671087785, -0.8881681998946032, 0.6787149829134091, 0.09148764968287937, 0.7523724366418303, -0.5621307049060762, -0.7025507609470785, 0.6199715659711549, -0.34170912555880295, 0.7197797539302562, 0.3719426481748622, -0.5835754654351939, 0.6655727775716807, -0.15666156472624992, -0.6938031334167982, -0.2740046722508198, 0.5098497703961549, 0.7013681450589964, 0.49533862836155973, 0.320095797919026, 0.9544891187635745, -0.5359875804876089, -0.28347164705221917, 0.8908474076034121, 0.3855479154164694, -0.2972721359791919, 0.32943682418709264, 0.12997717260192365, -0.8042002342432899, 0.046747343252232954, -0.7835424651279292, 0.5315519261467276, 0.4149352431622506, -0.705103057046019, 0.5266264356065835, 0.7751103565793966, -0.9119276340925568, 0.8375686334918941, -0.36535413742575695, -0.5300282515559542, -0.3341974782730113, 0.19388760902048885, -0.3905619377516578, -0.13540399416878635, 0.617252292398919, 0.2786184178440507, 0.13204220628699348, -0.10231937289492476, -0.8274350495139886, 0.865857040334516, -0.8396648408233784, -0.04326619957818045, 0.13522670860099772, -0.868645177824628, -0.5555781447175221, -0.06039583513293412, 0.7298265417087115, -0.7062357211680084, -0.30968134387217927, -0.9301648087693704, 0.3460978586001917, -0.7888786247324353, -0.9773740201346803, -0.9901805154473051, 0.3810037099908117, 0.6014079050695089, 0.5843954347435256, -0.45439687741184587, -0.5937182265899121, 0.35830329288586227, -0.5872423135383522, 0.4962842584781524, -0.3110134851467252, 0.08304053276298196, -0.23146003884733823, -0.747393467279605, 0.41570716018117926, -0.5690936053117255, -0.1343590810968993, 0.39029896863376945, 0.0, 0.2249501806509686, -0.3223842557030634, -0.2695535015610062, 0.8029976279133548, -0.4861146077469396, -0.7823503584436826, -0.3929488605442992, 0.2977141174848934, -0.7807299314376479, 0.15694090856678478, 0.5956476104494846, 0.18630718270883584, 0.08706633803033959, 0.9766622775546132, -0.437321453935958, -0.4949882278968789, -0.1771997936111822, 0.8556741832241068, -0.20581917858869758, 0.6132224377810269, 0.2836134756475832, -0.9945485303543398, -0.9130313711008862, 0.2758617825426739, 0.540572358302136, 0.10590257687477922, -0.9535946919619758, 0.9048141927804172, -0.09332675591410733, 0.28577430935764303, -0.9076617162381362, 0.7375166338298464, -0.06286590131095937, -0.9787051277521968, -0.2132431417517684, -0.19830854695866695, 0.3917972581320479, -0.2892287236533253, 0.8207182945597842, 0.574632599784451, 0.801138119244202, -0.35985772219255363, -0.39822585285292433, -0.8879255463770814, -0.09774951175266455, -0.869641674637712, -0.25405007648797406, 0.10461045396013824, -0.45744664397253265, 0.3131854070483022, 0.4731304007929431, 0.9965806458427038, 0.05526027814844725, -0.5366560281046024, 0.37848659738693646, -0.2684206273609526, 0.16666098959908493, -0.526066933747328, 0.1465920935220244, -0.10490059536661178, 0.9011203749889025, 0.3242313883118393, -0.34605449230523777, 0.5236560061758162, -0.3364761541859287, 0.1674658035979617, 0.031535468764861685, 0.7603442905046038, -0.1586761375019896, 0.6835690073714642, -0.6152253989567418, 0.6457511541493588, 0.4997622945320257, -0.9624240609496377, 0.49117131592127294, 0.32794113903412625, -0.2764810258143773, 0.3112293912566113, 0.33595989358820777, 0.23887757988281266, -0.36528538979547465, 0.6900993274300806, 0.4246756783210579, -0.003451624622240912, -0.684970285510212, 0.7720941200891744, -0.2173517646769485, 0.9323603254926951, 0.16937677896953707, -0.4270354571025379, 0.319279235538515, -0.4433214660631202, -0.3408192552063116, -0.017068876946784606, 0.8755018241905335, 0.7681502558549291, -0.5974201382458841, 0.6996940593204397, -0.10960472947261657, 0.18381600119842667, -0.47060807348967915, -0.7643864414404935, 0.6617468849870707, 0.79685621026263, 0.6037663376635993, 0.3975646526521761, 0.5951607158183216, -0.7002262972530482, -0.37714868002085966, -0.7242753273997784, -0.9596682069196676, 0.20288722255429859, 0.6376613024511186, -0.868617850645836, -0.8738468821655057, -0.9796565959225403, -0.5766461355283579], [-0.06870274287438982, -0.9790011823976517, -0.930448236382249, -0.7935275815225908, -0.9248524366388924, -0.9115425957042207, 0.5352650433100865, 0.822133815102996, -0.7806576600876565, 0.9457744686940506, 0.3588024617558312, 0.7582642260981234, -0.15916393031580656, 0.051184269718473674, -0.722176632828053, -0.0744698785503577, -0.36386883875361375, 0.8370123192017993, -0.417562854704417, 0.36709017883607586, -0.08583699118593313, 0.10727936966972096, -0.5795376254362543, -0.5300386118938629, 0.6643379647196674, -0.4091966948674086, 0.1380383913143861, 0.9506915539933711, -0.38335518645958655, -0.22875695708337762, 0.6679645751305217, 0.1697683028600494, 0.5648342068189145, 0.66742841056123, 0.3624664588324813, -0.7061532991147916, 0.27118959103014606, -0.4930273540241168, -0.4441811595458378, -0.7293176607171201, 0.2738564881222614, 0.5606897988343555, -0.7650514530983039, -0.7117848791850201, 0.8694527407893708, -0.4674852534432321, -0.3973455942196922, 0.6049230191339017, 0.20395622590851126, -0.7007402270135654, -0.6447118074213858, 0.13355963578322871, 0.6834341065077356, -0.005156278108756851, -0.8072504857708982, 0.17896065117244198, -0.4996306074739878, -0.7683794405247417, -0.2966211343100251, 0.5026751484539256, -0.5941163651792711, 0.19518370327609325, 0.867199407700429, -0.43288057439161487, -0.13664680389456763, -0.026577620038098493, -0.861499442319744, -0.05821753701225285, 0.6155836646994082, 0.6835368866759093, 0.8964385276306668, 0.08393694720157274, -0.04501741666235759, -0.1830161216801809, 0.012307988799252767, 0.3701954463644208, -0.10415337826401427, 0.7369061254135065, 0.4467530524274699, 0.370713593702088, 0.020446569369979573, 0.5710127985200055, 0.6252574206040142, 0.0, -0.7012937692556158, 0.692908396533314, 0.6825096831692241, 0.19594504027201354, -0.3650361067029966, -0.35988682045214837, 0.35658262446448763, 0.714294713792812, -0.9844132157590058, -0.07787817375400263, -0.7744464192660849, 0.2129568236470043, -0.05019617241818097, 0.15244906601690533, -0.6379341761707213, 0.3654476982205217, 0.896648024461856, 0.19311864974792425, 0.8203504967864366, 0.9699271086057959, 0.29236121884739363, 0.23310437763047132, 0.7558770365166367, 0.07360934921873863, 0.22723143377129085, 0.05451122756047977, -0.5033715025962249, 0.9465130582814418, -0.07001869278808903, -0.985250512212668, 0.71116573821613, -0.21145674802512038, -0.0916101970812202, -0.9891733714708639, 0.14961356375689538, 0.1384092690201395, 0.7428324258534944, -0.44083763158519207, -0.2796204036836438, 0.05869670920314585, 0.8873956339028015, -0.6253100973344992, -0.057998990532802885, 0.6479625732888887, -0.9463484134618843, 0.6418031229943137, 0.8027258880557555, -0.8031706275684785, 0.9005964443507604, -0.273938110861325, 0.7491354425860026, 0.09270130611487248, -0.712744258587416, -0.47189130468876517, 0.047002401246961645, -0.11595717577605558, -0.09648740198630734, 0.06326497114206031, -0.04318637353636068, 0.9367536514122365, -0.11276871842442993, 0.7071049914402319, 0.3544994738201501, 0.04931384293518826, -0.5046143387907189, 0.4138614495660906, -0.8937447320511873, -0.6182145365777285, 0.8548368080491902, -0.7822886529903632, -0.013095044213549123, 0.4573867498022497, 0.12154989536098615, -0.13815027103706412, 0.46114027560055226, -0.5990818829973032, -0.5728152348820534, -0.29176992396700197, 0.03604914739855536, -0.6630412892636659, -0.3553161852684761, -0.8762447488459959, 0.04089525051136289, 0.09333978829097589, 0.9867975982888229, -0.5579496585971784, 0.39119831232210545, 0.19403379408709198, -0.32437219805835227, 0.7960650192172545, 0.4828439858606086, 0.02426781496325492, -0.9474249939139971, 0.4131588731121447, -0.20850672185405772, -0.9426722336229203, -0.17793416644463145, 0.46089723023966656, 0.6867203232913968, 0.057581797186943895, 0.5399852089696733, -0.05942824151862247, 0.9661867559030402, 0.21512399913966207, -0.9015841001085505, -0.25376055042744516, 0.41167015383478, -0.3737367547740269, -0.10711932088211595, -0.11715984040954575, 0.2451250987051472, 0.5359388219925374, -0.6118143958080631, -0.3886215821938608, -0.35180343093396793, -0.2992016701494129], [-0.9705863122706373, 0.4348895128895207, 0.785497459033814, 0.40814350638491437, 0.17698699874942858, 0.676085350818987, 0.7441963910539959, -0.10260916234441653, -0.32133911668468973, -0.7314884177656686, 0.7338402809597335, 0.4276315928485368, -0.695588822507311, -0.396448841965207, -0.1052299318340848, -0.8176233128438677, 0.6690204547590339, -0.2177309867668935, 0.7669995657564428, -0.13917035851852977, -0.9293063127946717, -0.5192377559789547, 0.4371257645743811, 0.21234707924481055, 0.7093187720628356, -0.4226717991629023, -0.5949688620576701, 0.7399457820782556, 0.5317177857281625, -0.7313849311298737, 0.2730001925233876, -0.7934794019181091, 0.06194256949893018, 0.3919234775086715, -0.16158083985762595, -0.7612366992224318, 0.05194090140203533, -0.2650623991585428, 0.41663376251892004, 0.06574691057585857, 0.030984390317251087, 0.3880083052550565, -0.5406775209978854, 0.6191659561293044, 0.2071352607803134, -0.9480427029226917, -0.9267761849843665, 0.712183726721979, -0.015527297817981234, 0.9948908630170816, 0.1791934666010706, 0.3527760330998444, -0.6826700584621681, -0.28776771510060173, 0.14059879330252878, 0.8213855892264197, -0.6301311046698588, -0.6080352429347626, -0.680410004307187, 0.1564399489132402, -0.6769990813515592, -0.26140931841291404, 0.02358797748721586, -0.456965402770356, -0.055903336076875254, -0.7530894738304079, -0.011696886936338302, -0.910554734460886, 0.6153845951085062, 0.8701269795397568, 0.16154394281300943, -0.4762701443545143, 0.32060474106739734, -0.15216675631893595, 0.5065487257060026, 0.8105932587170144, 0.23968505942979124, -0.7428275182715969, -0.4315334813026279, 0.1500350655824989, 0.4726066802988984, -0.9710625838979701, 0.9408773064152822, 0.95619976531449, 0.0, -0.8782769387196361, -0.10994632036501972, 0.28536040572013044, -0.22906588701095276, -0.30953018347977634, 0.37888278719497515, 0.23778306440717345, 0.9548803454495374, 0.3484893107126572, -0.18778694810241636, -0.6231882191281235, 0.15158801678835343, 0.7505100399128573, -0.2634117326608547, 0.7045087440228308, -0.9559719331620391, -0.692723195733433, 0.23507565881419312, 0.8829123263692922, -0.27622277059779665, 0.7083621520335999, 0.20221571134393135, 0.5724385777813046, -0.019668235296567804, 0.7138195137825751, -0.6263042765277316, 0.6939559834257039, 0.9971016379220949, -0.7791050869185505, 0.6912685515146453, -0.2596369099422442, 0.776186818837131, 0.5917371500192026, -0.936843980699926, 0.18416619495064523, -0.18056310171988543, -0.3488529408768739, -0.7663341541408526, -0.6824294745453063, -0.4025835324255236, -0.2886069295048066, 0.5939904988234315, 0.2596529240151286, 0.1327949352448401, 0.3708001081659056, -0.6881117215918904, -0.3783615052645666, -0.03734677124517938, -0.19334029303522016, -0.357134385020923, -0.6320981056998645, 0.5447009140189378, 0.8284303063384666, -0.3115261463593688, 0.07024287602961321, 0.8094198685624356, 0.5817853219848539, -0.1593459146045264, -0.5523586553322282, 0.48408699958532697, -0.5663575664447047, 0.9011018943163089, -0.8989013307450193, -0.26711986559686696, -0.08240016133182526, -0.2716537757953421, -0.07660615542065052, -0.396421657396258, -0.19684201365586262, 0.39509045680272936, -0.39595299322483624, 0.6618872293456783, 0.13438763763106998, 0.1560852822394152, 0.8928404362848139, 0.08061475789700423, 0.1823414176887812, 0.6448026788718408, -0.7083652485876806, 0.8735394807755565, -0.24282359787434493, 0.8721821334474831, -0.9698922337779239, 0.9222109687669426, -0.0660362835055337, 0.821022786425345, -0.07478761261116595, -0.3891376927019168, 0.9117426037180063, -0.08306148494082022, -0.2058873321627186, 0.9924364049229291, 0.6723292873937026, 0.962686007985394, 0.04334117131281334, -0.8922674805950945, 0.7257561626107469, -0.23183958575767938, 0.2714681355766211, 0.0402791515173917, 0.2970702978286204, -0.9903774926937106, 0.7455751526571686, 0.2151171217329575, -0.45547906811098904, 0.02097013457517627, -0.7173673517383663, -0.08933985157660018, 0.9645876763487551, 0.8345357550053256, -0.6756794494319427, 0.08007933483641794, -0.5995005919677847, -0.4706945652409602, -0.7047482179186302], [-0.9327426498231055, 0.9824193002002342, 0.8086517937918514, -0.6546300886662817, -0.3875043983237969, 0.925344914437741, 0.39205945594341585, 0.017522802561977358, 0.989280696800553, 0.43572948711155846, -0.2955368552169504, 0.46714718363725183, -0.41971200842572465, -0.5089165897033949, -0.33270834218867607, 0.42598686073315273, 0.757313898027925, 0.5612828439161661, 0.9356725292196437, -0.23806520288109922, -0.7444741316571286, -0.626959369397154, 0.3134984630362416, -0.6718805578112823, -0.6111917762092447, -0.856381554707464, 0.08820768943356838, -0.007728171858427668, 0.2684271734447592, -0.5726895353571295, 0.6860267704746743, 0.14955883511043422, -0.9222231076462823, -0.14828276073003965, 0.5545842577150213, -0.8194605547324301, -0.28686388724547496, -0.9645985191039765, 0.6154649428768266, 0.11005874289192796, 0.1813377544482464, -0.49912938402304197, 0.32487326393086047, 0.8090234156183143, -0.5110789003017464, -0.7600806254642469, 0.8820488827147632, -0.7589981505214263, -0.8379991780123726, -0.19965178800215333, 0.10559893064572878, -0.4538156906315849, 0.2915604767527331, 0.06745860248579283, -0.8106454340092288, 0.09300117364373306, -0.5869051316649043, 0.9461921051167939, -0.793914110798928, -0.6990984410811667, -0.10252843963661618, -0.7686043506997817, 0.826249932836499, -0.9050918053071988, 0.49957185162287265, -0.23347573908015118, -0.40686571313128383, 0.7715300628537394, -0.9075502488731328, 0.23801684236350495, 0.35191314443529964, 0.5011359169308733, -0.601225281800909, -0.5274319828644289, -0.20471800681784624, -0.3891468192610201, 0.15166402001923895, 0.835961039429139, -0.6555113415576552, -0.32664975703162935, 0.1289563931790223, 0.7507367413708677, 0.7088726204907179, -0.5059414614674611, -0.8965380223648043, 0.0, -0.8612402978536291, -0.7148239428639567, 0.9767426420369929, 0.6248084133774365, -0.5379887689198439, 0.18922145780245692, 0.8310609570419996, 0.9820589705090947, -0.36166847945719627, 0.6001333960394788, -0.9595769016930655, 4.140009478532658E-4, 0.6121358718754235, 0.6022250957275572, 0.18338257795661872, 0.7502565636511291, 0.04710379194784675, -0.1697035917399894, 0.26040312608464955, 0.7036093712429778, 0.31432144169338705, -0.8177967035389633, 0.18054637319801303, 0.533992038688931, 0.9946450368796214, 0.8665915272127984, -0.8210375575947519, -0.030199769447308178, 0.440716946259778, -0.6419708917756315, 0.5193837168686286, -0.11380576829712585, 0.7155689959372025, -0.8417355193729121, 0.7887117125445069, -0.8402364770012178, 0.9669113676255807, 0.8426688261535362, -0.4528431138934568, -0.11738284634422125, 0.6143180665854389, -0.470676845625726, -0.0715143954632611, -0.4011369780528713, -0.04917153652208772, 0.9870659789073488, 0.027789330793271505, -0.38941441265336163, 0.0476252704433866, -0.6546838648112467, -0.4915301231108722, 0.40587341928684695, -0.6614159654358156, -0.5240508565252806, 0.4326556908766306, -0.5509044811070365, 0.4370610991016006, 0.3970647707899515, 0.9133425594579654, 0.29848565046435427, -0.5087247658017071, -0.9420849201122006, 0.25187719229169736, 0.6608171925948128, 0.5365271219803227, 0.5762608328814967, -0.8386648077263612, -0.8780306893202876, -0.5707298116966057, -0.9600633146166091, -0.42418912551094645, 0.5347952311985771, -0.20037314176173404, -0.742881501250666, -0.7516687364727832, -0.4811195700624116, -0.16374855035402525, 0.27431212513874126, -0.9290565639789232, 0.33409747331630113, -0.5266166553692984, 0.8906862208767015, -0.3021997887667882, -0.6163347630800977, 0.8444878405501688, -0.4529465071074208, -0.644959049265543, 0.8308574610727071, -0.1362078015659769, -0.20929237872263995, -0.647963147377318, 0.513864488626071, -0.8867202098485116, 0.42230992644577525, 0.39101643717945445, 0.6820758545504675, -0.3383066804689874, 0.5018391937997295, -0.021727026470017785, 0.010103330117697373, -0.6428395855127329, -0.4082138489072109, -0.9680925662039424, 0.14418398240385, -0.2553978883691046, -0.5281126853445042, 0.8277340374804274, 0.5429771693342194, -0.05168922653397412, 0.10610492039009056, 0.4444679443796924, -0.3006821451458017, -0.35893531818560764, -0.9656964098531511], [-0.42449027487702473, -0.1514195472393458, 0.6069544085649776, -0.1868574365792559, 0.8372883229721406, 0.7811320987449608, 0.987752144558435, 0.4924658901049712, 0.7126897125782465, -0.2988238909199077, 0.7164371541326886, 0.8778739356104133, -0.06223241599203533, -0.596994885070111, 0.7180718248419573, -0.3711692050084616, 0.019690190307862343, 0.5197861949041034, -0.5097422432241066, -0.8905268676886, -0.028675516295666004, 0.03637370953211683, -0.8001843152273191, -0.009005605183667331, -0.6235175192805331, 0.3154185670121019, -0.15929729421927363, -0.8471869508375871, 0.768873824561431, -0.757913173356946, 0.6223834873099339, -0.7742835131042758, 0.8137404148070648, -0.036994643589882026, 0.5233282591692763, 0.7943155833152944, 0.34104314778145595, -0.7879683428711666, 0.1845539143409567, -0.208331501348469, 0.6261194214086756, 0.3054884144189087, 0.8651704670911204, -0.20385809278959321, 0.9420196905952811, -0.7256683801910908, -0.9263754152747234, 0.5465291833689092, -0.2990033334044724, 0.06546126841929434, 0.2584726233926047, -0.8248921950298762, 0.9624244655348226, 0.9646341935793152, 0.8261380228907331, 0.5201614917591759, 0.20385247153847064, 0.8754042054762867, -0.6693517118283439, -0.3519632551553833, -0.9539247759747937, 0.7672689303669584, -0.19051756122241525, -0.9789833601344073, -0.5884818878996487, 0.6197880586831126, 0.22502483021069764, -0.9750416721866779, 0.444393462273321, 0.6447782873582473, -0.2893552471026739, -0.5080046024087339, -0.06674147375059247, 0.4841076092268386, -0.9922310125681131, 0.8882451527540152, 0.07124461586525976, 0.3738607563937322, -0.8970203338198017, -0.7449366774154071, 0.8891301528699758, 0.9922642979763778, 0.17166559854856667, 0.9556374432588077, 0.8623611596066023, 0.5295623505332896, 0.0, -0.2511862797981663, 0.7887450350618925, 0.7186560189217901, 0.5799325920936218, 0.8817535465766564, 0.35551579247075993, -0.6108048011385059, 0.7244384415792526, -0.6806561827062367, -0.1253836725361559, -0.12691170815256814, 0.35028487327843916, -0.3084387034382927, -0.16057719766867073, 0.9018184815832611, -0.9886952939156537, 0.6060132254381838, -0.20784750612237435, 0.9674203757928741, -0.46774737210101613, -0.06785013197129253, -0.9958735482308771, 0.1540192902029005, 0.6779593493885203, 0.2929343211147515, -0.05906341381056457, 0.4197024534338343, 0.9348246596319176, 0.9612435738770346, -0.08430186115805571, -0.7722314249866076, -0.45819161379234874, 0.017658424405966322, -0.16090953563457444, -0.6383865260897885, 0.07199038867682805, -0.9106889018735664, -0.28014434755404016, 0.8036757019603236, -0.9829931326311263, 0.13983366943479858, -0.8733588563735428, -0.9590309309568759, -0.9065133121502185, -0.8413239804626422, 0.9350330244164982, 0.47399932878528706, 0.11945759711959925, -0.801526365934685, -0.40733247144880114, -0.7314365042951325, 0.9158796642839488, 0.21342114754222852, 0.12091099554480045, -0.5138643433256853, -0.9512243247185106, 0.6190764020397463, 0.8334947115995985, -0.42625293599065905, 0.985129810749344, -0.9226246299059049, -0.632976592676183, 0.2685615972702826, 0.36503147985277207, 0.17166690117813066, 0.2585062907216149, -0.6484899033128702, 0.7729300566878563, 0.597035903495986, -0.8813686381530146, 0.02785968635865843, 0.11187639472762267, -0.23018199791629512, -0.22460565454005965, 0.6267008931769942, -0.5695994692150042, 0.6366951061727832, -0.5707414055468749, -0.4336332723232059, 0.008231875209044004, -0.9863174916536714, 0.6820640787626839, -0.5686045278642777, 0.59990599115275, 0.25218251051279417, 0.8174784596167859, -0.9841404350238765, 0.5112671178828148, -0.1656092340377302, -0.5646151050895709, -0.3980528785543098, -0.7748205587118875, 0.32814778410755463, 0.3117092262190968, 0.45357743996343136, -0.3592035139301457, 0.8863021967598259, 0.3795858465890116, 0.2831622108836396, 0.6150662017707809, -0.6530705642678898, -0.9128410217979577, 0.5216021326107745, -0.567994041625389, 0.6053263909925146, -0.9949052006255117, -0.3452590491904912, -0.5267769676749743, -0.31749781639147834, -0.47403660547195536, -0.5881826610078504, -0.8116683868815258, -0.20608999580996623], [0.23454238820847828, 0.9841122124440396, 0.4913504205170094, 0.7049686909559449, 0.19643491981693662, -0.1748453572124531, 0.18949839159845627, 0.40072167118513513, -0.07272545404189468, 0.2547693854897404, -0.12593203058863378, 0.8562789783073004, -0.17844898462536474, -0.060554796482654494, -0.9091397627525029, -0.43821940833450257, -0.5774804846344437, -0.44961789433875743, -0.14200973180198662, 0.4441928887973514, 0.7731852451638672, 0.11272390785595365, -0.5274439347046813, -0.26647510378075356, 0.24187204275469476, -0.8433431959390618, 0.3718231473686522, -0.617664100250028, 0.4757785904797558, 0.006297606493592012, 0.40748666866801364, -0.31988456278801114, -0.3455468803407429, -0.8317840088614121, 0.24091379556410386, -0.004543161303061316, -0.17378278441181427, -0.8099436038398151, 0.5228742382103764, 0.5698469398049777, -0.0864113189537783, -0.7667350071665862, -0.6429499849117246, -0.12405294067448414, -0.2295680133868625, 0.664943138130998, -0.4435218730269177, -0.5147645917073083, 0.8735200435613684, -0.38081369542960664, 0.11674460894714311, 0.8246358987752329, -0.5160895583142324, -0.5029980388734039, 0.9942713189452663, 0.895509951225893, -0.09405032843043437, -0.63000740664478, -0.8083263695144334, 0.029328488982128365, 0.5486679457251289, 0.09618600998043281, 0.05832787047917565, 0.6698197102473735, -0.8854721541530837, -0.26352901307499543, 0.7559889202386298, 0.42916331999861845, 0.2937377997475359, -0.8767977851094504, 0.2815396277830946, 0.6794738853767115, 0.5851812363236797, -0.237329700855885, 0.04191999354750808, -0.3391024244907266, 0.419557758191232, -0.6778341889569115, -0.05620991590949864, -0.347884302942153, 0.3763946371691058, 0.15305670030933372, 0.01049074277118378, -0.7484949409662351, 0.8174950436774258, 0.21342306442581616, -0.25595775939309284, 0.0, -0.04905206695896713, 0.7162871408607661, 0.17291718083781626, 0.4535204160483184, 0.7669183981476666, 0.7897504099899644, 0.5153707630091309, -0.14387753245142765, 0.2955468022115373, -0.9541573735994011, 0.7992901348371328, 0.8678266020687837, -0.8272889678370074, -0.22714207878687986, 0.9827253145017318, 0.849245997388909, 0.8919350095408987, 0.7721031872739852, -0.10005352956529512, -0.7448869847446538, -0.7153965354210035, -0.8920036196239165, 0.6995712512809551, -0.49048019592052006, -0.08412151498704623, 0.3888973747959412, 0.3062157804490271, -0.8962605683649325, -0.21400137324655133, -0.3178345914079328, 0.3230160291591826, -0.18390308626804885, -0.30833840608506113, 0.07639355646990142, 0.6912474109759641, 0.07225824964888217, -0.3557888693968141, -0.3645225900624325, 0.2991237194575742, 0.7094231603332326, 0.9913984313215873, 0.2810214622430405, -0.09984315459772386, -0.7121299335359415, 0.8497454715150272, -0.5610572409287473, 0.8251535731222928, -0.8265574461392937, 0.7548485804745408, 0.4848516428138472, -0.7192461838341822, 0.2824277821000927, -0.7143547676335915, -0.6577466603277746, 0.33407114989620434, 0.9503791839156388, 0.986925098910971, 0.9093876777773733, 0.22197726473434032, -0.9574302085391677, 0.11466631870423827, -0.06378967513872125, 0.8633742527375434, 0.7227448716348948, 0.07094534378383721, -0.19357200979583422, -0.259412992861912, -0.13910002268012556, 0.6954696476597746, 0.3226361992004405, 0.09804982582452304, -0.9102904788134851, 0.8676114613715917, 0.6030401214180914, -0.5435763162096785, -0.02810203190666849, 0.6432450102260532, 0.35189561109740164, 0.06947456124744922, 0.40546896088176254, 0.52239639731537, -0.39307076480467296, -0.6948732262142818, 0.7210326401381741, -0.556355645443013, 0.20271936285307635, 0.7959881775818813, -0.28237875164078896, 0.2713352570392664, -0.6794880999566917, 0.1965837555422809, -0.1322339742423433, 0.611619004344562, -0.024501228683851295, -0.4444005171923211, 0.36264677955693636, -0.5887146021623031, 0.054383028455988525, -0.22041640149388408, 0.7783183904984363, -0.20178039426381233, -0.48765380300831174, -0.5628845834724108, 0.10668947004465745, -0.1266776532077698, 0.7653993536412935, 0.23182453888010368, 0.013358249701685088, -0.2458724201945861, -0.9559755675380457, -0.36089202312737956, -0.8946833750327963], [-0.3323971670181618, 0.3391689901897721, -0.12254512640735493, -0.7450435225446304, 0.9105333707909444, 0.5973485830822298, -0.2143014084183925, -0.5105977381240419, 0.5507329531424572, 0.3524276378413984, 0.15404505839429428, 0.524479479775801, -0.17815397819709844, 0.16499805958186764, -0.7701185043480605, -0.6814075577478627, -0.8617078666891045, 0.37438183808509806, 0.04373740180402219, 0.8762508996639449, 0.028396364661148255, -0.035672081809785094, 0.2518095961445712, -0.9090823730357716, -0.8720791573504556, 0.2568007828950505, -0.814713038136677, 0.4732025753927722, -0.40015623208649487, -0.9748311245075889, 0.04193630317972641, -0.36561302616306834, 0.7105698300836889, 0.5180772442313666, 0.13896152553450847, 0.9519239678449638, 0.8967408160300723, 0.04356379246299835, 0.7728874846642242, 0.3288852509981408, 0.7704024442317621, 0.14054949526482274, -0.6820088163076479, -0.11919183193862781, -0.36626514207887184, -0.5587854345427083, 0.24827120190874719, 0.6668921052213728, -0.28634678959678994, -0.7453469673853585, 0.03142844646870335, -0.3362085823139118, -0.3085401343685421, -0.1504794297825487, 0.9071177898724061, 0.14704633261186428, 0.5913382019078746, 0.9280010863167067, -0.2827258296178645, 0.36119562297134356, 0.4300740482797054, -0.22862525212745344, 0.5508872993085068, 0.37455141360088295, -0.30502231452633377, 0.19174961629782472, -0.8447611560470552, 0.9445178109162078, 0.9173609236360971, 0.5523726451192428, -0.9061889213862795, -0.5100962032390204, -0.6380337681784853, 0.741595844985641, 0.7492801844059502, -0.29266184785935057, 0.620107733311763, -0.7713170909646134, -0.39479616239773163, -0.7187925179618693, -0.8286184482403893, 0.8278108592656417, 0.8052018534381071, -0.06942801066392201, 0.3179556757125732, -0.5186901588954731, 0.6992345283960657, 0.6970424654246536, 0.0, -0.6358498757926729, -0.34071142375064833, -0.9300331984617622, 0.6805007334895548, -0.13041225389734756, -0.7650513932483167, -0.5427751353930508, 0.6748225294849517, -0.05105060139042372, 0.3774255659409187, 0.5282101673106054, -0.6404592979889514, 0.9988297586080443, 0.5128204060214339, -0.2130525395992302, 0.952677165885139, -0.015989272341287997, -0.31410161933925207, -0.4003222911030828, -0.6954311423989794, -0.020084821109473072, 0.050813774619749896, -0.9711883178643865, 0.835678556486112, 0.3853874209139392, 0.5469875288264765, -0.004509301579834757, -0.9268084090842972, 0.26582640957971626, -0.6029427305527075, -0.6839168685580235, -0.6735945619570123, -0.6180988083411989, 0.4867643268445263, -0.47191905901581555, -0.33281430911390375, 0.5023091110824376, -0.1900962953788321, -0.17444183484055054, -0.5284561174738565, 0.8157713272146396, 0.9051171803374898, 0.3157834419132033, 0.04133688810319458, -0.1348014408499436, -0.7789077707766003, 0.6622272238928328, -0.4023337587971436, -0.15780450499118426, 0.6158202994191484, 0.5461438832884504, 0.5650789694544172, 0.3813221361091752, -0.38615798942011614, -0.41559293712779244, 8.748329476464534E-4, -0.8074186840303526, 0.7490699186131846, 0.6702959012222487, -0.79536533936992, 0.7512868623182263, -0.23283228736207984, 0.25537348127509607, 0.5055511632563874, -0.6079109753247849, -0.3168954046279464, -0.5915236727014799, -0.5082980203592351, -0.08228758861737573, 0.43492030401991877, -0.6009832843321241, -0.9038243011859204, -0.4598798812951188, -0.21962400974171392, 0.3347463105868729, -0.36027708867895103, 0.831498625496111, 0.345173081006952, 0.6551437995478897, 0.19857168331231634, 0.08570826025930267, 0.7900834877036249, -0.4261000200947125, -0.8245648373304622, 0.20791613357702876, 0.2733503939905346, -0.10843584697024311, -0.6586770685767318, 0.20537993789409947, -0.2860559676574046, 0.689190644054817, -0.9386459022141007, -0.5262192470883569, -0.8989079555025605, -0.06738213990475828, -0.1172648917774437, -0.14762437735008715, 0.3477771566322798, -0.8528318699358308, -0.3017980235204871, 0.35825291815744964, -0.8707567896840533, 0.2115912954837862, 0.6577348699459453, -0.22728610431670138, -0.10131200790358785, -0.8684385806458697, 0.2516564982267153, 0.7680413589530142, -0.7938682961223023, 0.4420331844817167], [-0.4142690621401115, 0.18403058667715366, -0.178425180964354, -0.6367519219666391, -0.957319503697271, 0.9407025751406926, -0.13903936085505197, 0.758842777231511, 0.7819880090475533, -0.019705611245114163, -0.2902442844649964, -0.06408641537891091, 0.44971964754681193, 0.41458186018223064, 0.44581453249482217, 0.39574638597385525, -0.2106121740978446, -0.508260889779049, 0.7469704433374218, 0.6304955616232011, 0.39633486547343244, -0.6403757338165057, 0.27380775462480456, -0.2329792901826313, 0.301214392501173, -0.7704381104979836, -0.23256602865638554, 0.477655119355441, 0.5631152535002484, -0.3468364446235517, 0.8824500520924081, -0.6380175321692485, -0.6473806669876438, -0.00450306933590805, -0.3571618862992163, 0.14272520064660998, 0.2655592503182156, -0.1218797798171194, -0.19049460537111074, -0.6042943518675934, 0.6659995863838983, -0.5561662271486598, -0.19273048388012404, -0.14882902105121998, 0.1399873551428008, 0.10134588798323851, 0.8235916433392589, -0.6048847297038353, 0.5194514565387258, 0.5871743727596086, 0.3252649879147844, 0.7375630550240955, 0.010959975156485724, 0.3579505380109482, -0.3271677863030038, 0.8428548456692446, 0.16517860851611887, -0.15934537524917514, -0.9790138299871325, 0.881933074390532, -0.710251167996726, -0.2888745705787219, -0.8353490437117372, 0.4160796128539639, 0.9047252151806566, -0.3594224621633766, -0.15288376437088447, 0.7100566582760846, -0.9154773378734782, -0.04930135156542215, 0.257060860765413, -0.9068487544305883, -0.6209002157163255, -0.7972124936825524, -0.9021258222406168, 0.18132651829656488, 0.24622076108322966, -0.3363585839251637, 0.7678368692186452, -0.6668496299248139, 0.37354083804998384, 0.6514722435915361, 0.6102835826611959, -0.024792988811890515, -0.7905082801427656, -0.2818466924243812, -0.8336240944014188, -0.6596747944895385, 0.5219117139226246, 0.0, 0.7073809074240902, -0.3417307817480135, 0.29719686638668064, -0.07590294825083244, 0.6562326268332903, -0.3598470670618503, 0.6663600231663664, -0.3205433604148704, -0.8982782476856255, -0.3369270148088046, -0.8795858502045018, -0.9724815838208944, -0.41648533105299257, -0.007771189281512436, -0.38546145476522886, -0.8532791770400896, -0.2279985660196735, 0.6243406189527438, -0.23010774389547684, -0.7470465257936283, -0.7856294798388668, -0.24587131995631695, -0.5723208992766351, 0.24187703341555156, -0.09981128608272427, -0.03007842788060988, 0.937898332140433, 0.9780609875458108, 0.19948591276252503, 0.600045736449778, -0.34402283480040863, -0.7937936061368105, 0.835703064291845, 0.7064339979923067, -0.3017192670668769, 0.2314102188634728, 0.2837084047448579, -0.6610209093551731, 0.6703086894115191, -0.2962819654380997, 0.6398183387547625, 0.3167639155526587, -0.15786345585853745, -0.11630810819934667, -0.4401454602866868, -0.7856731739892462, -0.24302424338369755, -0.25046182740738954, 0.09164886528773719, 0.28236173894385885, -0.5111552706156075, 0.6613089932606593, -0.9944480286190553, 0.0699132128694464, -0.06714855032054978, 0.060619598054068025, 0.5404952231946698, -0.28768149927295883, -0.13477401872710248, 0.3356222820865866, 0.41533901273557094, -0.34865800201494546, 0.880025272000206, 0.3125964148851781, 0.9617577929128835, -0.7025428661847763, -0.9281381384688363, -0.2741273582417141, 0.7107323760410007, 0.9917555499807245, 0.1512795942900067, 0.0447744400528729, -0.4445240785837683, -0.5027597859122472, -0.11194407699078801, -0.43050487672813365, 0.16066280573760228, 0.26528830423303296, -0.08369894765264774, 0.3618623623846067, 0.6878551100477104, -0.6430155484699325, 0.36907734737199993, 0.5701933679053528, 0.4466206942920603, 0.23409677557055497, 0.7529271942522611, -0.3453149036683911, -0.8368220730884874, 0.8544226660638496, -0.20659385826604204, 0.7916852269726173, 0.5469213716669936, 0.329467305440883, -0.526981158422108, 0.40137366463160506, 0.9639727194890519, 0.18663233412875524, -0.36670541972856774, -0.14160996776581802, -0.9351886915215124, -0.883476671206312, 0.16986798520609625, -0.21910364918117264, 0.300142512507672, 0.7131417805863212, 0.20965193755533718, 0.5611837015429115, 0.7633857926068501, -0.3725429091459642], [0.7373673350467027, -0.6491264733259656, -0.9259261444364939, -0.6520507391606118, 0.40255028631997924, -0.7727501359557705, -0.2572611887896534, 0.6079584784882861, -0.24091967001470738, 0.6291031579531272, 0.23336186168186823, 0.3566590228556219, 0.7583376994418143, -0.8690796048128009, 0.22927991930320357, 0.7066120907440441, -0.3349817359436902, -0.6696437062187048, -0.477192350992113, 0.9443718314694598, 0.211796519303453, 0.7302468539192801, -0.8064069924399719, -0.17992477747454005, 0.5719243629319519, -0.21155620868967784, 0.1900013665039535, 0.2188987871788095, 0.8641277591151979, -0.8725602586372017, 0.9557101009304585, -0.9070518022694145, 0.025772805996183257, -0.5689101544203174, 0.9437891347468701, -0.7228342756999293, -0.4367279152600585, 0.9320257063708743, 0.02662036240117449, -0.3885354605818665, -0.3965069837977846, -0.026939990776732925, 0.6847432239818512, -0.027668583028443328, 0.738818356399259, -0.7426443040569577, -0.13231585090874143, -0.6873120871908602, 0.23626386455698634, -0.704408136342437, 0.09397575051114715, 0.9690285759277191, -0.9689545937907875, -0.33616716380734624, -0.0693648152607027, 0.4464600655675208, -0.1456018736919602, -0.7908702157502785, 0.2417684684727015, -0.9890242358996257, 0.030006260526068695, -0.1521474366074722, -0.6260556762674576, 0.7621693007415153, 0.46197174826402065, 0.22037776650476215, -0.7004247045645533, 0.4458285254950165, -0.8644296339873283, 0.6312755512776622, 0.2457419508267289, 0.8953777442182982, 0.6296454275526671, 0.05363514907628364, 0.5533111889853031, 0.8272020909222895, -0.23476537992227842, -0.1796051728323509, 0.7101471194311899, -0.5135825770399349, -0.3826379760498344, 0.8935799448902253, 0.3676234665494622, 0.12189744929424684, 0.08963640877405932, 0.5007536124259258, 0.15343191663401146, -0.3032932791812464, 0.6714960846085711, -0.5108041595745998, 0.0, 0.01782608187569079, 0.13029087301671405, 0.709737575452196, -0.8868120447179577, -0.4456855273754894, 0.7604566954567402, -0.5935796802800104, -0.6741150078490568, -0.05684335061358525, -0.16501655756671507, -0.7535590396546112, -0.6443573581867099, -0.7538098511323774, 0.018658098387114297, 0.6347886431094594, -0.6070269736912901, 0.9018597937448536, 0.14456287155826208, -0.49974366842757223, 0.3311286937888347, -0.024732738540841348, 0.6183907548502949, -0.8163092820339821, -0.06748221745711214, -0.7782373356516508, -0.7081571273386953, 0.33198359273436684, 0.341940751673693, -0.21056733606869282, -0.7914319893494406, 0.6967221167255206, -0.6504262117756197, -0.4584525861655029, -0.4157900382334019, -0.841605165830436, -0.5449890503675352, 0.6173132871086033, -0.8653841793387425, -0.08046682648047154, -0.7895334672586745, -0.4889385147870742, 0.4376623801957604, 0.5598438627040987, 0.7843793925512832, 0.46659508434566854, 0.5519355825513805, 0.8061783684528965, 0.9352591308841678, 0.29315770188897994, 0.6545423501362453, -0.7542915891248934, -0.4985772654822973, 0.7213582470815416, -0.3222300427401461, 0.527434910313894, 0.6896602998820445, -0.6443979298527309, 0.8146923936300854, 0.612376668342844, 0.2983268583730261, 0.5060037761419236, 0.770499215471447, -0.4090153999803623, 0.46686437402776026, -0.49179722231371703, 0.5891751088069186, -0.6220400205670831, 0.8299139853534989, -0.8107401962353713, 0.8134718462984147, -0.30850803718034436, -0.40137700011542377, -0.01022531175206809, -0.5586223376064399, -0.12581194585361732, -0.638655498826358, -0.6551185971370468, 0.760304991175907, -0.0809129529442707, 0.8241562995400147, -0.6531592450633481, -0.46844960258478796, -0.1775943273942715, -0.582683704246256, -0.023975653298355937, -0.5421609793105513, -0.29135112401659025, -0.8800931254425046, -0.016586957621036014, -0.18647784931730804, -0.8900929746839781, 0.7490232242307124, 0.9777111665336542, -0.9919131753487571, -0.4531149373615879, 0.948274879610318, 0.7190363628812315, 0.5480892349813347, -0.609419151568745, 0.578198207796117, 0.4819394143430815, -0.464466231916564, 0.08215230090338377, -0.8719634194081216, 0.3866056838518357, -0.30728450283203435, -0.4586842635858901, 0.6795099696287286, 0.6061843682131267], [0.7013530213724579, 0.9047860422149634, 0.7413456019010674, -0.8340283107401036, -0.6264117363213275, 0.8038453219917716, -0.300310352576439, 0.7464513245480695, 0.5856680248432593, -0.6656871005978853, 0.267516651007462, -0.4106840810902319, -0.3093254435878481, -0.022649171133901635, -0.6232557481980552, 0.21706675957580512, -0.12509894244668196, 0.9355142563593157, 0.5949689603891639, -0.7195870979345791, -0.21882713706406998, 0.04382182448141214, 0.8178249328622882, -0.47197651769879845, -0.36377312544315377, -0.9100924104579988, 0.9268201746266902, 0.9331887321355137, -0.12486095287659205, -0.7545814278427672, 0.13198677829024152, 0.9201299287911158, 0.06679977410552596, -0.551589400002712, -0.7152353915546006, 0.6269376935121849, 0.2824351721659768, 0.4755787994121601, 0.36949582619286514, -0.30591711443898095, -0.3200516122437409, 0.4581662912858824, 0.6313578142120555, -0.7274054109229895, 0.6498792775617162, -0.4622176380206855, -0.8748317010496929, 0.3355033857806018, 0.12763335665767728, 0.9684334393240959, -0.5398831199854757, 0.5989959561713278, 0.6193528173174574, 0.42382096369061273, 0.763143137612929, 0.31851616135266636, 0.42683307860138986, 0.2992836880547334, -0.44509535377649656, 0.5228903174406068, -0.8064511925526017, 0.07927553414455324, 0.255450417403861, 0.11907144370915823, -0.5825504341389174, 0.2982519336050711, 0.05214682137656279, -0.7784259812264511, -0.8805955981954781, -0.6154042816693881, -0.34538580219626747, -0.6647368687766231, 0.3584857119840972, -0.7362195071700497, -0.3227941349959951, 0.8540188227772436, 0.47249188675883125, 0.35246279238110656, 0.7992176932243111, -0.8246712492884778, -0.6155595682139625, 0.11242577438767754, -0.24656325778611365, 0.9383794410066466, 0.6356844859360833, 0.6699535892833508, -0.8950605501254367, 0.8482533486950317, 0.18150875377282127, 0.963860426866562, 0.023705344205986467, 0.0, 0.8471683632201852, -0.47725901739616217, -0.5132222879521544, 0.5502415396488931, -0.17736778120176444, 0.6257202024775828, 0.9445891894668064, 0.442714603403497, -0.9029731795457321, -0.11528709941328752, 0.06002542901018182, -0.752184802196483, 0.24158427447434905, 0.6282693082364881, 0.40145359706491135, 0.3895507290808673, 0.40557169790539915, 0.3580665382581327, -0.8625561981736571, 0.21590134625421098, 0.19567731324370885, 0.12016824385833913, 0.3166562869907654, 0.30304627093637526, 0.9048638299176879, -0.8898755795860707, -0.7296443783792272, 0.6434402497616405, 0.07769193566654464, -0.0347018623888975, 0.5636408029102253, 0.26441413633599353, 0.017579418681231695, 0.24709615002205343, -0.496948974614712, 0.28478906891325795, 0.9924950074693726, 0.3269567383179448, -0.39368108585889194, -0.9481521991603785, -0.01612252821332416, -0.8613594545889569, -0.9444046046682035, 0.808858829494546, -0.1605211007397973, -0.827659771559331, 0.6286012940141117, 0.5753290172480081, 0.7668958016021812, -0.27014940164168055, 0.68186827931211, 0.6232560637713809, 0.5154102866303947, -0.7973615833795002, 0.9569750426432138, 0.2556049447340003, -0.7677371498107926, 0.796060364238633, -0.11333636458834695, -0.15987653327928308, -0.7777408668608925, 0.6022439909025996, -0.07212236938800443, -0.8995571692016051, 0.14491827955577974, 0.08112414940276547, 0.859235844156611, -0.7975597765601512, 0.9596825037453387, -0.4162602366285151, -0.4780827254467772, -0.628928428755916, -0.6437138759027758, 0.1680593513845816, 0.1740040228417985, 0.6093762870871038, -0.05035599426784554, 0.44027286431849966, 0.320227478109679, -0.25349224599908515, -0.6157251961852019, 0.0694176666324009, -0.7304080593893008, -0.8998784788829697, 0.48394883516273235, 0.12446399023598231, -0.23137709937521622, 0.4057789854434335, -0.09432740694205743, 0.20194432785214622, 0.3831763550112255, -0.9961697590974212, 0.508738392223292, 0.21241095189933978, -0.5237570516677157, -0.9202723296635096, 0.27897506595852994, 0.9374256251875324, -0.7539711221126759, -0.2062581393610483, 0.49746171613022283, 0.32166107330753424, 0.7287552088621565, -0.8809130897977893, 0.8101254727548817, 0.36841156796624697, -0.089758093043393, 0.23807324976296984], [-0.5526976517096513, -0.9803686035379549, 0.4105208563880789, -0.1030341142583504, -0.4578515753659793, 0.6728125840800989, 0.41178729938354786, -0.035548028236380924, -0.9504010725162686, 0.21880790510267345, 0.2531160976210094, 0.045449152286771266, -0.0312737793718294, -0.47504300680825606, -0.0765078778816286, 0.3867264076731265, -0.3646971380667645, -0.6995032707060422, -0.9122992748057015, 0.9693080952404602, -0.5942003773023168, -0.09553362078178917, 0.23242090669158433, -0.659867401090168, 0.5295077525749177, -0.5702464534758762, 0.9592342891684844, 0.03344651311146496, -0.8008327113625846, -0.19232069308886657, 0.6393128533889956, -0.6707070236315991, 0.18074063979817412, 0.7073542101980212, 0.08247280904692178, -0.520152211199213, 0.12040085717572135, -0.9997353548572132, 0.9071514294411955, 0.7343645932735221, 0.33898667876195443, -0.46528400422344474, 0.07660331535188325, 0.45126746193713974, -0.9072731487528904, 0.92111502885229, 0.8045369115061309, 0.23273294662124466, 0.9717872000682037, 0.07178867920892174, -0.9134329701612118, 0.07826871931662938, 0.6477802165058475, 0.8575512304222896, 0.029570967434640494, 0.2579370901832734, -0.9420024286929334, 0.23598165697239692, 0.9826855998564812, -0.8559948304317802, -0.03839579282345418, 0.6460205761513007, -0.23390574621320814, 0.28961952845474603, -0.24188276830610622, -0.4972932824381664, 0.18253511453035842, 0.7430780487838351, 0.5989437438563092, 0.061273826238751106, -0.67119727698565, -0.6744143449417794, 0.6516606316231786, -0.7905750208576452, 0.06269822660425017, -0.6160701180714812, 0.6543216571871013, -0.21720283930924, 0.06542183347466546, -0.9038945822278892, -0.5252208317782596, 0.8818139709136958, 0.48769518600791106, -0.9499015803456796, 0.16456606800790907, -0.29855997860394967, -0.2956728274836722, -0.896476691064404, -0.944121618871659, 0.16330966684877168, -0.8725742739552191, -0.37492976724109206, 0.0, -0.15399326470286434, -0.5690707112341606, 0.043123794725140385, 0.8025737919110967, 0.3484960348892532, 0.6156861112328289, 0.9801351154872855, 0.1321006932007549, -0.11782405181346567, -0.5725343516866639, 0.4651105736495966, -0.3419788887043935, 0.3106854942158346, 0.9246284369557094, -0.8312103160869873, -0.6347649822280954, 0.8936618732523152, -0.7678065698358352, -0.31607792542573465, 0.07724389460943093, -0.56243534074476, -0.5783339237945868, -0.9505865105484208, -0.32752323976640785, -0.049899049139361384, 0.5093612078490342, 0.605844249077377, -0.13480770315883261, -0.16134005522884842, -0.4774179876323641, -0.4597513663012671, 0.3134106463906883, -0.45283744475401444, 0.14961577509747226, 0.150101168494565, -0.8711093922954802, 0.08751139399180596, 0.4190500553672105, -0.8416501944077586, 0.4489332654291629, -0.4384484700972826, -0.7812986776178246, -0.6563515268790907, 0.9601429328142426, 0.13890445240800897, 0.998694645276287, -0.16265903665138848, 0.9358333176377278, -0.21750186633550372, -0.02806789858936254, -0.6282733607354039, 0.04113376641968558, 0.7280510789697638, 0.903639695594697, -0.6546474161816951, 0.4855988665230553, 0.06592739677819837, 0.07041029028964352, 0.607492182019757, 0.5383379436866216, -0.199037809575078, -0.48857559794668415, -0.1078589846886231, -0.30559710456504185, -0.4661072489329421, -0.6755944321791787, -0.8417045953083901, 0.524557124855102, 0.15652639560286996, 0.6378114788689133, -0.12647189145980864, 0.7298684156646862, -0.9635483113822947, -0.03886784036806623, 0.08022961591159672, 0.031379489789253645, -0.998230232792898, 0.7029389483943098, 0.13898342251429807, 0.5899320210900529, 0.5534518035240292, -0.31557157528781077, 0.8154512822782203, -0.6741719865292362, 0.2590253354268819, 0.45738926520862067, -0.22036542163344985, -0.6976944055820615, 0.9988150358062033, 0.5425338704406877, 0.6505824222588716, 0.39556486472372643, 0.8714571638952802, 0.782974132035015, 0.5779685724370349, 0.7879335123754556, 0.7969776193083684, 0.23006853633489555, -0.0224260497046338, 0.47119362382557606, -0.8202874622818366, 0.3361298828620838, 0.6419034727890762, 0.03986467806885008, 0.7083611273504316, -0.4168485614367703, -0.775775268418502], [0.9372425530436557, 0.5321102642538187, 0.17944831719606902, -0.8327512180966985, 0.12603110444676058, -0.8665419080244765, -0.9130281362245063, -0.8674739959296274, 0.9401890315553569, -0.10442875440544563, 0.7676053409184374, 0.15961072513538022, -0.6299468648662563, 0.3900160897371421, 0.759830687329673, -0.5937333941743157, -0.6072406115304856, -0.6267597786947887, 0.32760998767915606, -0.9543014807137968, 0.31047557776824397, 0.7556054169443518, -0.11859098424103043, -0.968238840385844, 0.31678905317446526, -0.5965929429222563, -0.6585268677218679, -0.5881043315190617, -0.11957418822834076, -0.908314185154312, -0.04044737798384257, 0.464987987015111, -0.7247179444569081, -0.5503573290913113, -0.13160553121524132, -0.7971150906327023, -0.42680355407348536, 0.8210092488314642, 0.5890323949773992, 0.09853067427578255, -0.6500978989038799, -0.7561105743141319, -0.6023926301943174, -0.2187567582701211, -0.7978028486804158, 0.14860331767889523, 0.7720788039020672, 0.7380810987039559, 0.10673370969924334, 0.05736873938246023, 0.5901517186730791, 0.18322694775102777, 0.06396427081561074, -0.49994003851596425, 0.7477331504004652, 0.8960587026831177, -0.5042041098579313, 0.8322342870366208, -0.7184058116669012, -0.11541504771046052, -0.6402550384493149, -0.6223486257989652, 0.28990383117193974, -0.5354102171080466, -0.6798891188054841, 0.5949073588511185, 0.7579549522029456, 0.09345220049452907, 0.603655064360088, 0.5242839810411766, -0.8258917885007455, -0.25948435174549633, -0.968363457997732, 0.6222452240265586, 0.6087345709884664, -0.2964335879457991, -0.7540398347941142, 0.9437478222648381, -0.3732596921591995, 0.059637161089125534, -0.552394872009673, 0.4946979610089348, -0.2287291400886906, 0.1513007531027788, -0.47444758429683564, 0.8694333959440113, 0.20037710587066293, 0.2004369064627629, 0.817916125766968, -0.20672288856318688, -0.506672286269993, -0.2879522681555542, -0.13670466541708803, 0.0, 0.9923265594740136, 0.557378763758587, -0.822729688365379, -0.2630891775240787, -0.7984927362213292, 0.7879408349647417, 0.024180071478040688, 0.17235810124082596, 0.06083115945304329, 0.5631997149765815, -0.1788475182661251, -0.7958161812538949, 0.33969951796878095, 0.717513314239882, 0.9149975444473633, -0.2722874624987761, -0.5566067889259054, -0.4976469223607527, -0.6236066183101816, -0.9283757511447428, 0.60752681005915, 0.5649384816056731, 0.8188671760745818, 0.5261338670194864, 0.3421117099530362, 0.4786561152417079, 0.8741288713816175, 0.02604418058531266, 0.13630235792998713, 0.668249910425661, -0.593208043099684, 0.538836049004261, -0.4968137386537985, 0.5892140746886743, 0.2118834648259873, -0.9775372409750183, 0.6037504779032004, -0.9925445980497183, 0.9249529542751675, -0.03509563534002824, 0.9650637791343821, -0.06676266457143609, -0.6353969275352771, 0.12164950164944588, -0.77113801912177, -0.863359534765251, 0.36413380943529194, 0.009955225710574389, 0.012999598572236204, 0.8364656726950437, 0.6346818092666435, 0.26909796407203723, -0.8329818449351984, 0.8860317774630881, 0.851498062876247, 0.11969538588303452, -0.650999771889806, 0.4063538401733171, 0.8868082177320751, -0.6807314258175832, 0.3466573920153815, -0.38121998263424417, -0.6051765562005191, -0.2844331413380321, -0.7998740815246259, -0.529301861446706, 0.909407234468733, 0.7658134565126968, 0.3104437422034465, -0.07520688656459384, 0.45157557847231433, -0.019594075880940087, -0.08060782748578599, -0.9954198960130312, -0.9395619303199061, -0.20964995548237453, -0.1640474177885396, 0.846986945203736, -0.6933004665545703, -0.01009898736051773, -0.5133904748299836, -0.9419580739950004, -0.5707987150127778, -0.7923860310663864, -0.3303109250411811, -0.8587986022865446, -0.9352823121803917, -0.30346216681146543, -0.4392882738381112, 0.9872040633611572, 0.7153631946549639, -0.4813712523318274, -0.28437306765295745, -0.7572951508914643, 0.043051906949396646, -0.3522110444569202, 0.17035628931260804, -0.24268620336166324, 0.2475336836974924, 0.5054161183063166, 0.32515663886306023, 0.5851426833948381, -0.10266241797147946, -0.8319133169801012, 0.2970636242408182, -0.6660263430239757], [-0.5758074039136667, -0.8339765479532761, -0.9707570091997282, 0.26687436209197, -0.5027755559485501, -0.8412335599329905, 0.942602847404479, 0.8788311046715056, -0.8456713353353362, -0.7164353497545088, -0.7932909946652442, -0.07127793564246021, 0.7855343924969105, 0.02927512318523995, -0.8477291478544715, -0.9159576462143653, 0.5467038794176331, 0.37271297809720405, -0.0837636757071627, 0.3461107358675446, 0.8690438324134455, 0.8879972928363054, -0.17534662846486726, -0.2776138395867369, -0.633893268100121, 0.3456921712225711, 0.7867000348830522, -0.46347682378281885, -0.11161427198285145, -0.22483336401762322, -0.8691643190854175, 0.5269097087173609, 0.07004121783718786, 0.47696655619902595, -0.5939848986738052, -0.3091336259317683, -0.9544517377735642, 0.5480553721192856, 0.6230611077527797, 0.7380045948519394, -0.02154375524112906, 0.006207296332233714, 0.4238267608754329, -0.05871552361285026, 0.9182702295925069, 0.7829148764053637, 0.9991247575209166, 0.6001338752968881, 0.8543264261048571, 0.7666135199469872, -0.3634332750552056, 0.37211369878205725, -0.6463279995904967, -0.728124855647887, 0.139229406696753, 0.05646254085893476, 0.3376719593549984, -0.16997982477524465, 0.048359600439952244, -0.7519307677539437, -0.7120299445133154, -0.06435208739932863, -0.17215483230863793, 0.002341697106764462, 0.8672851790902352, -0.7442470660629943, 0.962166707339082, 0.25338889463069103, -0.5027441477115588, 0.2857622048527184, -0.6015926959274858, 0.5255161727455464, 0.8903492795243115, 0.08955757136292442, 0.6872663442482574, -0.24226651323835502, 0.14639046113361243, 0.41897565069663445, -0.32482058042787787, -0.10687235207360812, 0.04493744407748812, 0.7938181368406552, 0.29539018084949387, 0.2548907773080258, 0.1514250387229612, -0.6885675835105554, 0.5268966127048367, -0.5825808606684841, -0.003154463335258262, 0.9142756881148042, -0.32774745262801064, 0.46517741644765365, 0.8532600120033895, 0.9152336347495083, 0.0, 0.04216231488765043, -0.7301077064864321, -0.1628684704862602, -0.9624352636955955, -0.33583509040086845, -0.5595255746011218, -0.17676813971008132, 0.10653803842565401, -0.7929276536603425, -0.4452263964599277, -0.013897807507816662, -0.031170574754355584, -0.3333529523679677, 0.797267290034662, -0.501264037786034, 0.8044715559493727, 0.20195933204464422, 0.34761608634714203, 0.6502140820601523, 0.6814023234954865, -0.5038089250603504, -0.21238463835483157, 0.8894320620661758, -0.13384063381189248, -0.376231916380521, 0.8778927467543212, -0.3494363979224031, -0.3086023225366157, 0.652333886855367, 0.8669483494529595, 0.030934319367456276, -0.48062646605391346, 0.028090672830378693, -0.8563958159826599, -0.4368323335861748, 0.836275993262114, -0.5866599731213542, -0.7284391271047648, -0.6971727179939988, -0.3778648391210302, 0.26260108286969475, -0.05047619755632904, -0.4268578642463041, -0.9221512728855985, -0.6065810421788396, -0.14468284770345186, 0.7202870942389241, 0.32807792789444346, -0.3294634568301691, -0.022759603051305533, 0.4777876059003978, -0.614758052005637, 0.5733022855842649, 0.060083738164798506, -0.0682826318076255, -0.7987186212260136, -0.8888123336547789, 0.4298084641325799, -0.02854465113832716, -0.9601309994639076, -0.9757159119166467, 0.09581900507076391, 0.5944034498876425, 0.15628527468253162, -0.3248821764337111, -0.6571589139832441, 0.5928906383847403, 0.9574299848098231, 0.5333666337538332, 0.04025084270407797, -0.07970810086158009, -0.9645045115661468, 0.2538787562264071, 0.41513948999422934, -0.5694828844724606, 0.15651889240976957, 0.606309061759206, -0.17128990235050456, 0.4922238710909983, 0.7186164895886102, 0.5450558801110745, -0.11105477015458809, -0.3389419858743836, 0.4278709247932666, -0.6918011981755816, 0.17799362857086565, -0.3879455276570065, 0.7130166779911438, -0.9658812354738389, 0.572353432686131, -0.12367302564080696, -0.4969910862810032, -0.8388834455359926, -0.9411372035716044, -0.6667720146688176, 0.32088906058765154, 0.5286395361948291, -0.031606068320982006, 0.7076548291045528, -0.981030709832118, -0.4434596570001279, 0.29776584742596457, -0.472843722962244, -0.11088923965737707, -0.1213067617969239], [-0.8318882046050409, -0.8998644515055461, -0.24777456778831342, 0.30465872590103693, 0.7112128644983451, 0.8860601880089445, -0.8165579076214058, 0.9504372507254444, 0.18562059777962947, -0.6790377937827445, 0.0429925186761404, 0.7300684692302337, -0.42026548177804157, -0.675024499172185, -0.8532326187917314, 0.9686317556597268, -0.6295096049501432, 0.87955965582282, 0.6370545763290469, 0.029717603976739948, 0.2379733074246111, 0.3066258737634675, 0.24796821654554058, 0.3376976325659773, 0.9071547689408985, 0.2641407997614571, -0.008214250535025558, 0.9920324275209815, 0.48314601488794606, -0.9918072102962912, -0.5516496397065218, 0.05659621221360611, -0.6279380061325741, -0.20076084426222462, 0.26819680968402904, -0.9887132213529415, -0.4272682877365044, 0.4100677393302887, 0.9671055970283795, -0.689969101545598, 0.036112528460204185, 0.6699748733523863, -0.20307312465767802, -0.3655249558200695, 0.039599848837344576, -0.3733378693127716, 0.17911283609074968, 0.032295538897338494, -0.7989719073510664, 0.6979696653218521, -0.8081555776660998, -0.4963130052082454, 0.2807225787407541, 0.4284156202705378, -0.395323464516814, -0.22666435896998038, -0.43970401954200544, -0.8310778453929994, -0.40383410300873823, 0.9007457616230918, 0.5646891280590747, 0.0562609079274774, 0.9427563712615765, 0.8717871452724455, 0.18402176281007954, 0.0030240436678501403, 0.6852032321103603, 0.7973788879564139, 0.2895218940369586, -0.8562596529538506, 0.4242572660476145, 0.7075247149610837, 0.6847283041133265, -0.23863057401134857, -0.2395295707910936, 0.36176092187118947, -0.5589118057132203, -0.36484419263958934, -0.4182561384265082, -0.6611197177552075, -0.9461527628446214, 0.5222290097524149, -0.413314363751603, -0.17728699394377156, 0.010397528734175987, 0.3242107008686874, 0.9128600556558764, -0.8988325850409542, -0.5943421283399244, -0.6486290598267601, 0.3820333367729798, 0.6040284999589478, -0.00978303710591244, -0.6264061690342124, -0.04242934999749148, 0.0, 0.5620328229721763, -0.3054934606232935, 0.3382782109498488, -0.10233736961896867, -0.13997408163629688, -0.20863315014154105, 0.6231791196073271, -0.4335513331657683, 0.5749274010923413, -0.9613890596136874, -0.14245572120974015, 0.8793076493498566, -0.7898174172489589, -0.5802473031069721, 0.3360796544055127, 0.8965811860594834, 0.5529620379738602, -0.9436587993407295, -0.5699575507422554, 0.34928534437640835, 0.26222249027095823, -0.13145289626062007, -0.571101859381987, -0.43051244440624825, -0.6024872538482804, 0.5895355565821763, -0.4691068958481275, 0.7913932244417123, -0.8922219953495565, -0.24394893393838557, -0.9746168706804104, 0.9357404316243263, -0.3243896249314959, 0.7744869480688821, 0.09433212463554574, 0.17748965551363338, 0.3776682490132375, 0.4523537607026664, 0.913709480007227, 0.3747162635019632, -0.7729765566065043, -0.7594732742943568, 0.6107327044037141, -0.1812414269564646, -0.862261540575084, 0.32742152305504524, 0.12674845823487746, -0.9413900311149728, -0.9857431869481241, -0.8855883952016703, 0.7292254174977228, 0.26065687856866915, -0.5292936202981458, -0.10153255706706377, 0.23931012743572944, 0.537988877475116, 0.46334824945492925, 0.5441493293052626, 0.1000503062089142, 0.5574159453065133, -0.35034452316090436, 0.8137357246287169, 0.9908829149495197, 0.8513037506909202, 0.5657075357715426, 0.30452063390538386, 0.3499078051343478, -0.9837193346352402, -0.325646870424664, 0.39626419483022235, -0.7209612530398126, -0.31400314692806996, 0.1277927331405524, -0.8118755899560504, 0.22101795140991443, -0.7492949814428218, -0.5720493919124492, -0.32594288883250844, 0.7935732085149194, -0.09336901335604253, -0.533043023079601, 0.12003409930248621, 0.2745833660131789, 0.01075240532552768, 0.5446291177325604, -0.2182796267848901, -0.184644375478354, -0.25455562853903935, 0.09742999147871378, -0.14740729064793334, 0.43138400226536655, 0.14091304376942437, -0.15957343369660237, 0.7653828753527281, 0.6166120293704451, -0.8114440206645117, -0.9277622824310774, 0.5046629517179597, -0.0417900300314058, -0.033244713911331436, 0.6655704454722597, 0.47335211303867153, -0.19657843794612972, -0.2507548093116556], [-0.8547542261833281, 0.6078985456693704, -0.8440930452750623, 0.6616290823362487, -0.41108606741075526, -0.08209664565845975, -0.17065110236951364, -0.7123591514316374, 0.3395515301087968, 0.7084674540750255, 0.650705167716018, -0.8970438210181129, 0.3596292510746186, -0.7289957973743144, -0.2813668781739902, 0.593926280658096, 0.9351321276810869, -0.553779849987917, 0.10119378414883307, 0.8578546651042365, 0.08536565340747293, -0.46599100393174364, 0.9539447102179903, 0.49221838115315375, 0.11417200847684916, -0.5170167647885338, 0.8987640630745886, 0.8043890037698234, -0.3761520835273455, 0.39686286874450993, -0.08483792448472549, -0.3405367461275668, 0.13084339157344504, -0.47095507436589834, -0.3118623492589392, 0.8160067884443738, -0.1159846723777227, -0.6187268408528555, 0.958366096585193, -0.14791355134372375, -0.4044034450668639, -0.38181305913023866, -0.8929702995582172, -0.4238826438118388, 0.7494556110894441, 0.9439801352684476, 0.46658063560068896, 0.6706017647101665, 0.6585499905470031, -0.3635468092268108, 0.25020277937862634, -0.7179965449873658, -0.19878385269775012, 0.1279416469942809, -0.02882595416108824, 0.5726450883063141, 0.17583692224342018, 0.03549958785187557, -0.324516147928817, 0.9353911645384045, -0.7510716006978448, -0.025084708222239627, 0.8096123404760713, -0.6788604001350786, -0.18008111206350774, -0.5623141879649387, 0.6806591860343147, -0.07199497021922374, 0.8652923328580324, 0.6920707000972897, 0.26310603775796393, 0.04601395245458151, 0.28092524158605303, -0.5105371910727443, -0.8838087911845602, -0.968003944176721, -0.9778668788711069, -0.3369155179214254, -0.8583244493335227, -0.3916941897007431, -0.015144406939368249, -0.4237173770243112, 0.7202855815237126, 0.157174166163089, -0.22575503085056225, 0.5908926040152902, 0.7355854417124077, -0.3321228805462073, -0.9761681872419634, 0.9467103213073003, 0.8317844147539035, 0.19661273019265435, -0.6628587753648223, -0.08244871254626696, -0.7789010941211132, 0.6940258155276129, 0.0, -0.3335685316809942, -0.5336747509816269, -0.9817710785474945, -0.1627551913844183, 0.4818424161265795, -0.8849396861304699, -0.5810977615190633, 0.5836701568057654, -0.4853158494865626, 0.7327298992314011, -0.6381983915927945, -0.8947545635055909, -0.7889784021876594, -0.4183730107277952, 0.5222366691481481, 0.9671349120902386, -0.02282707519601135, -0.39402462209697386, -0.4647269327207313, -0.5921657795409083, -0.3639475184204881, -0.32816330273559213, -0.13134940985520438, 0.7135378730422857, 0.9792645241658671, -0.04672840563724279, -0.07591812151283284, 0.07263112549438278, 0.19209042971047086, 0.2864937141822592, 0.826211323784874, -0.7319734909445388, -0.5313956275712273, -0.6225795266476428, 0.6407713867180358, -0.3679047887676905, 0.4225571016346281, 0.4842184282274369, 0.49729726599481605, 0.9081125419063727, -0.24163212549004953, 0.4982035084557126, 0.9411718216759413, -0.769486171672555, -0.3242231537129099, 0.0592559749186945, -0.348590668752051, -0.9266491659169529, 0.22378328513263823, -0.45380699041162487, 0.700002689445095, 0.7226571619800513, -0.12974826982528143, 0.2801776363512771, -0.40113775393656903, 3.472345675994415E-4, -0.5922189934282027, -0.906040745783808, 0.23670186888459344, -0.9280085347430582, -0.22671343836823676, 0.9535790834870874, 0.37634896582996014, 0.10107338090917084, 0.9378374576669932, 0.1719638309594662, 0.14251056106828552, -0.6411496260370699, -0.04935650812870929, -0.486420607749692, 0.12060816271971442, 0.8222054583959595, 0.9035771065137175, -0.6111902051292561, 0.47075374321525576, 0.16333470703655073, -0.3298312501559677, 8.993514200217323E-4, 0.857806700504484, -0.372695745029217, -0.3415699749494905, -0.06950216126978437, 0.759060473329149, -0.8943734900585021, -0.18905757100939868, 0.7181876760211829, -0.38794665057521316, 0.4524123784529177, -0.849597980745088, -0.1773397043984566, -0.6091031571871144, 0.8675581563421291, -0.8833330625364533, -0.5543186933487103, -0.7069828191664675, 0.6333100434294694, -0.43677027441215643, -0.40989626585122907, -0.7640938019576109, -0.02992419960594539, 0.028268454634387208, -0.7027034328037813, -0.6829420428335626], [0.9466213541573067, -0.38306664897484777, -0.8286499418468636, 0.6697599007755941, -0.4407924049542018, -0.0338953857879567, -0.5540271305909976, -0.004219302404987246, 0.25471040686645385, -0.5264556121833512, -0.9983887233869682, -0.5329742193886646, -0.14594123449432783, 0.40570256960445117, 0.8154839521913968, -0.61768514620239, -0.04924289842201368, 0.5750126063531344, 0.9106311156891385, 0.8693371414899964, -0.4318671291294076, 0.5335598581788947, -0.46712031385896435, -0.6537430215004436, 0.5767834823569065, 0.970785318197211, 0.7144780923878216, 0.9255881854240273, -0.12151665545012791, 0.3305346750631428, -0.823527389539984, -0.47693196629439005, -0.4500629046950748, -0.9972494202930675, -0.48976045513825595, -0.16376262702196676, -0.28266808561136814, -0.4732343685263598, 0.16957325852697047, 0.02858698611844912, -0.014896644329836839, 0.7611692828584409, 0.6774119149829065, 0.8142867485264151, -0.370455562591546, -0.7559389464387509, -0.6995202599252939, 0.7538393964092704, -0.12060858521970386, -0.10689074637322626, -0.5830309429510421, -0.6777940158454621, 0.3562319187350065, 0.2623854211808814, -0.6143455140802492, 0.22799849995767207, -0.6977606835906998, -0.554982413703019, -0.587261317377195, 0.33692010225531965, 0.8491732454494303, 0.32634887579369387, 0.43002847306080216, -0.4966497452773253, -0.7166048448827658, -0.47123537957187933, -0.3013845547376015, -0.6890301510695183, 0.13525156126285665, -0.41168131897641036, -0.34822510729729506, 0.15933579160678235, -0.6230844740403798, 0.39674810160039264, 0.14365980965784586, 0.5180694113810869, 0.47575353636530715, 0.6367195544196818, -0.3776400166055296, 0.6946417673784753, 0.4249824977621508, 0.8390139999989803, -0.942751290057164, 0.7298674587692595, -0.353521410275621, 0.6578687639416223, -0.20630746926529242, 0.47296378866603317, 0.8163442089607973, 0.32251362234967895, 0.08623464026999339, 0.30237530625312803, 0.09975943841488344, 0.47952996361652334, 0.29177416356453634, 0.6523333622963987, -0.38690644651728556, 0.0, -0.16854069006680583, -0.9109027823350051, -0.7133605218881223, 0.3827357316168014, -0.7565411280003425, 0.8077116359050114, -0.6797362352235043, 0.9177405619588654, 0.4165571028385495, 0.9933791099734168, -0.3347341077836572, -0.12374905220126342, 0.6276702601899482, -0.8158501119522206, -0.3605530046941283, 0.1983491041378611, 0.1392465662905158, 0.9941768995548432, 0.6756496307873956, -0.5024333025754835, -0.3439203446968695, -0.03322468799883693, 0.9652385547877111, 0.684625150216128, -0.8174141061871412, 0.5665037570687739, 0.038096005581335524, 0.7118221501785853, 0.6029966518149406, 0.6615780594896157, -0.6200037921903745, -0.21372975037176611, 0.561580999169716, 0.03229708806872167, 0.7189727469006095, -0.032820619400395934, -0.2885900465667395, 0.22267085957626076, 0.5060964996740183, 0.4114024479667011, 0.8309919347726413, 0.14444735227247074, 0.6927155167686598, 0.3353886082889723, -0.10150462450137998, -0.42360773913603933, -0.2514128694566571, 0.6656755911005499, -0.4925214299569012, -0.4383117679836235, -0.06751781197422235, -0.1856668585107908, -0.618655936550577, 0.4419533477911153, -0.30289131534799596, 0.6667993392356169, 0.8968448504812037, -0.4800696019456365, 0.7626899393448168, -0.08875386501807991, 0.7316884238791748, 0.5217245469967258, -0.3705649413045582, 0.8414678347651154, 0.38605070117647644, 0.764514594401055, 0.722223259046469, -0.04801203354029049, -0.1744037146256594, 0.4483815401116802, -0.06394784559930522, 0.6873535824298702, 0.8799864214500785, 0.6799946550850817, 0.29834377478761986, 0.4483526831003013, 0.7570504719980586, 0.030031922991639037, -0.8366634991389867, 0.5633431096437873, -0.15257694131565858, 0.9246459996040954, -0.48630187769960065, -0.009514334003564384, 0.6177451860078762, -0.1408905954987174, 0.8039802348641478, 0.0808360317702912, 0.32611722473208893, 0.9517282014381205, -0.10065909767967862, 0.3891746167102246, 0.0766625875234741, 0.4491533889881576, -0.31794182032182916, 0.38856348089621995, 0.14954352866307086, 0.3838089771787141, 0.6777016117688284, 0.13485005480350032, 0.4960679841215916, -0.4010212997454117], [0.4435908261729502, -0.37173468731018344, -0.520512275538658, 0.3343866131811226, 0.07689262193835078, -0.13808306126962933, -0.9901972986136087, 0.15227020636564204, 0.2942171313070143, 0.09354269307667673, 0.3800953902777957, 0.07533801028628373, 0.7356551047926454, -0.22384063289167822, 0.8473266701354678, -0.9085544949429811, 0.20528367888862498, -0.006239365446595313, -0.5874780074191392, 0.6851775332957417, 0.7199079465834564, -0.21378179491666294, 0.22588766050159048, 0.4724349086048363, -0.9633844087280405, 0.10549748326423836, -0.9740282231547142, -0.2982444886094546, 0.8579470279480579, 0.6629639089260502, 0.8537683507526244, 0.05536956913049029, -0.7269518009352307, 0.7936628526135521, -0.7226875665243462, -0.2384007612660748, -0.29547951727997157, 0.5478297928539528, 0.7446418544012186, -0.9466454076404289, -0.7104254069240936, -0.15713815315526625, 0.7293936580002984, -0.9725041458647559, -0.1304239872973736, 0.014873356947527672, 0.2007419390110332, -0.3609800970600707, 0.6029972013696321, -0.5678214556501406, -0.11112701739273079, 0.9200377003521931, 0.04926299980944426, -0.5022591295291108, 0.6890203177187688, -0.3811092525883282, 0.26831192345363575, 0.9826785141312901, -0.6970012712190894, -0.24177943084853082, -0.9204466698858949, -0.14309277200943504, 0.817304210504866, 0.2813187583365291, -0.6705546446396391, 0.8009981271185995, -0.3254991625348611, 0.3441670269493322, -0.7063878320236414, -0.1997968470489364, 0.8488224436854648, 0.9960820826644012, 0.7727828894763913, 0.7036800075467791, -0.6446902125173237, -0.9636422751477329, 0.3825052089428935, 0.11987774956023811, 0.2512283868551899, -0.29059064391078704, -0.40206833109997886, -0.9041847176090627, -0.34766040981918156, -0.6693479153865596, 0.2458725675297555, 0.3345349944721139, 0.3678616596481985, -0.6243543304508481, -0.5084637042265125, 0.6894895695323735, -0.7682554000822219, 0.6612096479448617, 0.5827855625029752, 0.3220786369973607, -0.8424978730113195, 0.6718545134291056, 0.24791849020487744, -0.280726882920902, 0.0, -0.2562901212065867, 0.21550593027913223, -0.07143055586068581, -0.549350911231292, 0.14132831460542672, 0.30223253260677874, 0.009059128566466512, -0.6595678395833393, -0.6660234097973892, 0.7510736435993293, 0.17561857975510597, 0.5435471315523022, 0.7717501185361204, -0.8300279048792232, -0.7078160157192377, -0.006291814917248395, 0.843912872899307, -0.08366496335670015, -0.47312645270912324, -0.2618109122298067, 0.9754039583855683, -0.8484126946974573, 0.7019673126392207, -0.3640120228997126, 0.20170640704160303, 0.02355950972069354, -0.7100890767733239, -0.39026847638288675, 0.7607027108013307, -0.5253119421140815, 0.8233136925408109, -0.7264536181514147, -0.26536013775486267, -0.8333428725497156, 0.6602176473052066, -0.2936741526348259, -0.8086891084141896, 0.4714703358910586, -0.15836331611258703, 0.5618720060682396, 0.7507434224186982, -0.6718565888513308, -0.6288837646243679, 0.18800558246594412, 0.2681589669176905, 0.8204158793578733, -0.7705608217509361, -0.9829736358769479, 0.3601782966335376, 0.19521639879849184, 0.9801836071726544, -0.9052523036381472, 0.3563692773400726, -0.4286651091147058, 0.41912887626590245, -0.03175490788731472, -0.6820825297455966, -0.5070642272179182, -0.10482128605819918, -0.7879741566577689, 0.4345160063523774, 0.1800082708898756, 0.24681633490543797, 0.8243749192794128, -0.7560030965003857, 0.9294785677190951, -0.2871410601012432, 0.48286436458448323, 0.5501411195035337, 0.7555235022345066, 0.44878985067586696, -0.04990948780543225, 0.6234855495731157, 0.538894136751201, 0.722597991024378, 0.06880131810266721, 0.3509571615628706, -0.884961084926734, -0.23657404985631758, 0.29804452445257223, -0.07475755403343443, -0.7955592262734272, -0.0367498715999961, 0.25552342785770654, 0.383320027260706, -0.051640772837605375, -0.5731177075415266, -0.3789230155326493, 0.13885279545205842, 0.593456493911906, -0.38384547338707975, -0.7866156148031864, -0.019489601782963772, 0.2954184658703094, 0.4020669882006398, 0.8114784403698097, -0.6913052833195834, 0.039017578271171915, 0.24288908652995667, -0.6622469719444017, -0.018535304183236123], [-0.12137401326792441, -0.7881122223851553, 0.45111505034289334, -0.020833785182247766, 0.7954541661597003, -0.826390438104412, -0.4901743771435805, 0.5122495258674651, -0.48090221935545685, 0.8846723431176471, -0.23185248941709302, 0.87340635045729, 0.4854414936878799, 0.6042721676833747, 0.11166492976335585, -0.6388228506549181, 0.5286940189403395, 0.5971046601811252, 0.5676936593171409, -0.5703957687179282, 0.6429303838225349, -0.49795463007702256, -0.12377476091119144, 0.37455302606811425, -0.32644118972897407, -0.5420585391180168, -0.8127527138905029, 0.2846091323958564, -0.7349421700883727, 0.33636908044132663, -0.49326967275043243, 0.6056902804411652, 0.621063569968126, -0.6612248594049479, 0.2261892707174935, 0.6579441246744562, -0.5015866343962123, -0.412001905964944, -0.6712678977276796, 0.6234245118776041, -0.1434784874635373, 0.6998828683640779, -0.7099567169815832, 0.937814520991795, 0.2951580272083896, 0.4750415246604671, 0.3461023361197071, 0.7921891465372108, 0.4766009078710105, 0.5083801329164301, -0.07888128962021956, 0.3545481020273715, -0.5195060869692363, 0.6162990773228174, -0.672708152095661, 0.8368954802126705, 0.5874154398910716, 0.609456779559256, 0.5287623064496221, 0.5632879398659161, 0.9231352785611477, 0.46296957041476494, -0.17680218737060205, -0.44561271075054276, -0.7328264637009487, -0.29181058609992405, -0.332556385484718, 0.2677517916283536, -0.13266865698619545, 0.9342960255583903, 0.7252490503545816, -0.0859126663519083, 0.5011749299759181, 0.39836355673567136, 0.509010779508688, 0.6510460170761969, -0.4430594981509117, -0.45540537601242703, -0.7645361181848742, -0.540825416242009, 0.21381750696408708, 0.262696803136097, 0.8796556782366263, -0.35428578518549037, 0.9480388987626933, -0.4329857768185408, -0.5347667809760135, -0.8458049079082555, -0.14330927258114246, 0.6103399067452726, 0.31257667332192707, -0.03178395641440468, 0.19560525197800627, -0.32551240451783614, -0.13694273009611058, -0.339932926415343, -0.19209111587301186, 0.8827011205451498, 0.9801948635529429, 0.0, 0.5787204917647977, 0.19991931976242538, -0.8183905344887408, 0.7108613452053081, 0.7343342779970199, 0.6003825302088242, 0.9091894036963628, -0.73251067366254, 0.2805240976683834, 0.9020000713295071, 0.788368900891917, 0.18710506348507705, 0.7119252590418244, -0.3997868495273593, 0.530224360565992, 0.2533725786840668, 0.03858416623380667, 0.22878162680907121, -0.6733159313085568, 0.2333639311598117, -0.5618067182488973, 0.23557474284806723, -0.9872982840386979, -0.18750915074009789, 0.8257842615091224, 0.7245947978690348, 0.5162370662087847, 0.09300357067910947, 0.14514540416002553, 0.4960295170319118, 0.8603159761965176, 0.3288964202437945, -0.1452004155599489, 0.9909271170486653, 0.4968835496005244, 0.11000803120789726, -0.540260956445775, -0.7368613727722144, 0.833494935562543, 0.5294150735389094, -0.35460685892524135, -0.16933177287945345, 0.7620360359836968, -0.8535263013444727, 0.08332848293697581, 0.7920020870560673, -0.8699890847979159, -0.5881660098380321, 0.5168379421106977, -0.8689907546589666, 0.38096913572206925, 0.6326470763064918, -0.7796768990303762, -0.2963571341678426, 0.8253570402877424, 0.7915557011207062, 0.9197562400281116, -0.6756532729057843, -0.2806760758519975, -0.5886098485760076, 0.045110965373312384, 0.03513085792553028, 0.9280612064577696, -0.47500317792929714, -0.33956447213417484, -0.19374221548669723, 0.58812673000328, 0.5290359582980417, -0.16450317947848414, 0.12313055220641433, -0.7144998737234725, -0.8573794900604925, -0.2843317876836027, -0.009454412960884895, 0.6546729588038389, -0.6989028225930249, -0.8486972166333833, -0.7678275811394488, 0.47386839397601177, -0.8464143941414692, -0.2544466632052289, 0.5729283797898861, -0.8553746568211527, -0.12200291805654784, 0.05702861523577174, -0.37754552537656494, -0.16312481698086967, -0.6971913563810186, 0.3985257283827204, -0.4907146318659248, -0.48992478161993325, -0.24789396186565593, 0.4055542608463816, -0.008091754345874724, -0.6781570954276035, -0.27423219362197315, 0.7515777361581095, 0.49088783371497247, 0.40590209669103006, 0.6751006426770572], [0.5201967679625852, -0.07609024907488604, 0.6209698276066578, 0.13514177834490448, 0.48928501224640564, -0.5375143676958558, -0.5560681436088717, -0.9104573836670755, 0.06016055668679554, 0.92120312179507, 0.9867877447849669, 0.9019696303236442, -0.7751332766222192, 0.7500978204441668, -0.01273636236154041, -0.4202811037849761, -0.13547612317213997, -0.8838842326334355, 0.37137373467015844, -0.5056399260288928, 0.8794926109603642, 0.7171797658516692, -0.20416959511589594, -0.11302635567506081, -0.56608855104718, 0.9825295818310138, -0.23591831382770367, 0.2996999187597542, 0.20937908554565965, -0.10140257481378856, -0.9185443643098603, 0.38562723669221133, 0.36225889968921554, -0.13000835561819635, 0.36058760896818387, 0.16665814779960653, -0.688927830441892, 0.6834323920023364, -0.11165685554621918, -0.14905437689562873, 0.5005951388012975, 0.32999516604464785, 0.4175736804387644, -0.6484164414286786, 0.7921447073861057, -0.038785661552482864, 0.5561926689206682, -0.28764144741120434, -0.6507739076194206, -0.9708738342362275, 0.9515901291465696, -0.08327309898422586, -0.8668918048941923, -0.628640466045093, -0.480941853778988, 0.2700097095892293, -0.07057678713503868, 0.827293441681479, -0.3781370751021169, -0.07289322892206851, -0.04757722429773925, -0.7555727897159263, 0.8527250636871353, 0.8355553160267954, 0.37015067074423813, 0.009144187866785503, -0.3378402337040356, -0.4104371097128685, -0.6795221618622904, 0.009874976531368151, -0.7485142851500863, 0.5061623696134636, -0.8861829307534725, 0.3852697098493947, -0.6086168462796215, 0.7220170186009218, 0.6250135917223993, -0.9469371198079362, 0.8608284472390288, -0.6815318385836617, -0.9027689221659352, -0.47355138382867534, -0.8061565674523701, -0.38282743077205184, 0.13630181328298074, 0.06145382541338762, 0.832869390868906, 0.3952851889740998, 0.5390479354616105, 0.51440470541284, 0.1730932856133922, 0.4187115905083705, 0.7448343397553929, -0.1719326213307295, 0.0538759633988628, -0.8173540571492584, 0.8973696629372387, -0.45078992886587366, -0.21898862255492424, 0.4692847291545359, 0.0, 0.7314183374752699, -0.9822166221172, -0.6712276258883056, 0.05901596997709402, -0.5519048268704105, 0.19453551107839062, -0.5610160008488507, -0.6046025650535958, 0.9515488049787983, -0.0507099488880971, -0.8322262965091014, -0.17916947531096583, 0.5826089675316772, 0.7875867379066335, 0.2357841833143286, 0.40262682050633924, -0.8262716766032545, -0.3783904845120283, -0.7480234091775058, -0.5963292576456205, -0.033122062363482696, 0.10327349966129273, -0.06047631368448969, -0.29612749103582625, 0.3434833692474146, 0.8099999201623398, -0.4877533433662442, -0.3449082464808486, 0.2895802713781137, -0.23854788721730125, 0.8831841602586816, -0.4343971977147125, 0.903105253423625, 0.7220400078968079, 0.9415942731328744, 0.9978034320121754, -0.453332758072426, 0.24061377597128697, 0.6611390527496248, -0.18524900360142582, 0.3309961148959857, -0.40451419088331875, 0.16074106504519858, 0.8500174097984428, 0.36480768129804053, -0.5462155402141851, -0.6697998466336565, 0.9975304773658389, -0.3367649661857892, -0.3890060997828493, -0.9254680891646374, -0.3837512551092863, -0.6897291831711376, 0.19445615232679514, 0.15106190159666433, 0.6754544113428393, -0.29290050551793123, -0.6098945596000611, -0.4009271510991801, -0.3617841635400072, 0.5793784316558535, -0.8559333496885007, -0.9444085861919906, 0.09237762729543153, 0.9694011858822777, 0.9580649417161704, 0.44775316514979346, 0.4631383039682555, 0.6244516275587328, 0.4531996288555131, 0.5735558677840049, 0.9788955492561422, -0.23742552552879204, 0.9489113278531813, 0.33053254221512707, -0.03199146914048612, 0.3315068950056834, 0.14337604613307753, 0.6707396171421469, -0.15407053931640347, -0.6749832137681642, -0.5594369478579166, 0.3358146852865771, 0.6733974655857984, 0.14880218465175, 0.5957636498857342, 0.42723941300280766, -0.30451304063171936, 0.18270865122451618, -0.7137473256645464, -0.061773060478660824, 0.8810567098251922, 0.26685561246274325, 0.3555417115842696, 0.6596399589823421, 0.691828622762847, 0.45719411697187295, -0.4818714592118829, 0.7569800171887331], [0.35582419588900804, 0.7824574364901378, 0.04250839574849019, 0.11991673620794274, -0.4525282235118422, 0.5861007066161956, -0.9149109070289176, 0.4667600684197113, -0.17477557312478287, -0.21536656745671823, -0.18987838474220542, 0.11992402825956772, -0.9471808230172118, -0.596873923280113, -0.09800186017788626, 0.8341151661898811, -0.38118118002666357, 0.194643134884652, 0.7022580308639221, 0.33884013478373354, 0.4356369451703992, 0.7082467089402651, 0.33672211916939654, 0.9522430836119566, -0.06553406803084161, -0.38745897343618596, 0.5284792704583259, 0.7605991553518536, 0.4166519405131748, -0.21554125895890386, -0.5609487050879791, 0.16150918184509022, 0.1251727627472088, 0.2896937332303213, -0.7824100453538776, -0.4237861215817247, -0.9282107890738431, 0.6136104245989866, 0.27564046466831793, 0.5338540761441006, 0.8228572211457303, -0.09589818424671837, -0.025531172168201444, -0.5625356563508457, 0.048726335124884335, 0.38408371311845446, 0.7280795795015513, -0.3462782660859143, 0.6623398832693481, -0.9429097435300031, -0.1565989286630376, -0.8606516388783645, -0.9079387294748087, -0.9397722776409081, 0.7702106040515042, 0.2637729752868265, -0.20511113127234548, 0.5965222550915636, -0.5056966750119007, 0.10233473435526785, 0.10917715717632537, -0.24553354852372755, -0.045530973697635035, 0.9279626527837672, 0.4962522486456913, -0.24630092598598274, -0.36550043376973673, 0.22023543841942073, -0.16718204258975944, 0.8112563891579274, 0.8728438497178734, 0.5835224965287913, 0.46097963307851186, 0.9692885028904497, -0.018282755731923173, -0.42126770645699274, 0.6729645243548574, -0.9207298362869676, -0.05423261516495437, 0.09309654189910965, 0.9618058573118105, -0.032363637195591544, 0.20620427824042586, 0.156860003171442, -0.6019356230246833, -0.9760408733433084, 0.5188572839707939, -0.9918179029634049, -0.8087444467276315, 0.6106481770773784, -0.029434111308333843, -0.9339098370992238, -0.3353316528688379, -0.4768423429624016, 0.3055679290195894, -0.5573585883655519, -0.9869814820754916, 0.786035282004041, -0.734019094398809, -0.31475662103036006, -0.15268379955236844, 0.0, -0.6659902695127458, 0.037304520180432066, 0.8855991313586047, 0.8825314554021839, 0.08529374292919956, -0.4704061891074187, 0.9821015388533654, -0.8127166432725712, 0.8947065172898996, 0.0593513770211207, 0.1321009218945628, -0.7442854806512318, -0.29915674379950175, 0.8130740069470941, -0.7852475948951454, 0.923537329690076, 0.7772608196465085, 0.8723146211697153, -0.4935481770233079, -0.10937174338189393, 0.658929401428922, 0.653275966764201, -0.9229566273930936, -0.6451497912854909, 0.27576585279849075, 0.378935214226225, -0.8721895491252858, -0.1319654217827233, 0.4748953344595823, -0.7989838687438204, 0.6422389070119372, 0.3524938800524946, 0.8414103398141295, -0.4568072046739917, 0.6257911076456293, 0.1315360311126219, 0.09136786870612523, 0.6032410839696463, 0.5548132144028914, 0.5767996359063452, 0.574739557291527, 0.9492222432381157, 0.33809321576584184, -0.4726507860459912, -0.5456997959701544, 0.2523445950993872, 0.39259737236289616, -0.6141813123633395, -0.6578747850422242, 0.6153994167704826, -0.2908019942390516, 0.042572111487127806, 0.08627350084276486, 0.21307803164182015, -0.10771649776438119, 0.9246073240887334, -0.497570679741008, 0.9124912983316644, 0.07049501296590344, 0.6141606994722812, -0.3141030286193385, 0.8408443981133753, -0.10111878344203507, 0.39584999314861147, 0.2047281619692587, 0.08631148996777793, 0.29322474029285717, -0.5250341818614987, -0.6411318864985385, -0.19176955147134556, -0.12030864440521993, -0.38459241946652756, -0.7025161326099858, 0.03476087840698061, 0.007750789552567694, 0.28344504779818736, 0.6755513362413543, -0.690609690386214, -0.8153201021043446, -0.8206168283811415, -0.46123490312950444, -0.43037780290244276, -0.8138858343526312, -0.37617516904054504, 0.2779153722212244, 0.9055928257540415, 0.4424562971791337, -0.8620253837090321, 0.259820378262964, 0.011416691386481048, -0.8242482530569648, 0.3306083502827528, 0.8892612365841888, 0.285057032296703, -0.6061803992625192, -0.33844668377602316, -0.005170309272657825, 0.7766792105414388], [-0.2191880094640477, 0.008709498444510189, 0.6472882238060507, 0.3850159499578836, -0.8787621780454495, -0.362277933739815, -0.6969244175722511, -0.7291660193468388, -0.7891596735421209, 0.4468766794678998, -0.748051811137546, 0.7755528398446598, 0.43028033100555607, -0.12046831212568754, 0.8750845062939152, -0.545357269185792, -0.7507967905286037, 0.4994365648864436, -0.1852953622939113, -0.10848903607729565, 0.29644840607094647, -0.012000096182279263, -0.8956024586318803, 0.43998267043926376, 0.5723846655270504, 0.44145431218160014, -0.9388765464603308, 0.5134154806903624, 0.04618279552158766, -0.39345716906140726, -0.7802818335608404, -0.7215230459286412, 0.5460648602751668, -0.6797826135391793, -0.05835219373590306, 0.5127019768106236, 0.8676023103923869, 0.9860108978074693, 0.9783520057784285, 0.980800556419835, -0.9152594180755624, -0.8327117551968592, 0.45303840175179744, 0.6093378254572304, 0.6309725219210236, -0.8560536145668958, 0.7583425865507427, -0.123210666635301, -0.39547033061896775, -0.19747492382612086, 0.8792284713325318, 0.5254982504971655, 0.8566236340454814, -0.8672115134852225, 0.4517738620696201, 0.38176008000573547, -0.5154263188731061, -0.4354454551566789, -0.5250216005644213, -0.13074950395901963, 0.18085989898635546, -0.8293847775081924, 0.2740393640647285, 0.9943995104529957, 0.5249396994213935, -0.010031900604375421, -0.40916062559689004, 0.21308553192294188, -0.9877583933334055, -0.0034433121224131114, -0.7813463440980499, -0.18134295506107878, 0.24417745556177528, 0.11104973353791303, 0.36507723800244807, 0.971418017273848, 0.6724625446595398, -0.5821664415919325, 0.3585979558506194, 0.5737864046680481, 0.9250884534693902, 0.6292201315429764, 0.09394311464208327, -0.20332248647403084, -0.9419119573868127, -0.12826825133983744, -0.03114546252314576, 0.3155988378759922, 0.3635368999484099, 0.36991338307648935, 0.09582496758806158, -0.9221886435617208, 0.7316455828970825, -0.7043950098120411, 0.8317552468940774, 0.5615880937007234, -0.7897296398351106, 0.36418478800095144, -0.3779434986499315, -0.9861733643580175, 0.3999800646205496, 0.5076611362970069, 0.0, -0.1934382073770058, 0.3984143758973633, -0.7772163172736628, 0.10266578434075324, -0.45828976993051107, -0.9453071166967462, 0.6625307003103935, 0.6198716520916816, 0.47320479142524885, 0.17170890628216684, -0.9477054063379879, 0.08586112792744438, -0.9480332961507691, 0.16762301118367184, -0.14126275984308534, 0.20195169829273318, 0.9633082970374276, 0.7304453558737807, -0.07294378470180418, -0.3312053573481921, -0.09178843585982177, 0.8660968377352394, 0.019061118845382863, 0.06017249526027668, 0.15909044629020674, 0.8128518483020362, -0.4314272442752014, -0.8353288924700606, -0.6700909134795423, -0.3493664030368928, -0.4666914686945509, -0.5640260121911835, -0.9789054025484594, 0.7901345173800471, -0.3656898428760462, -0.58161024738726, -0.7150940252947382, 0.04258053969715814, -0.4584492960199589, -0.08851119948376507, 0.49677727695040663, -0.7226944346049977, -0.0060229972876013615, 0.23101175561711118, -0.17490688311346436, 0.5915215765099873, 0.05085441014846426, 0.19651304799989466, 0.34904366250329066, -0.7124339159583126, -0.39314091784405236, -0.6561750557157557, 0.565068352879518, -0.9752805561713749, -0.30605892829965087, -0.12336540338749136, 0.9530205966070111, -0.510514669833706, -0.5106619717102074, 0.04410748306090184, 0.588171462771176, 0.7872033180040532, -0.8921316436610776, -0.03238100784551223, -0.13459368199912047, 0.5774948108752467, 0.7395993849989566, -0.49126808001160605, 0.7218469830952581, -0.3891110776564406, 0.05080833063433943, -0.6879166403209491, 0.0562951793086619, 0.9881200003229942, -0.3585900177262824, 0.22672784091001308, 0.35096145714796645, 0.6624997189013799, 0.09975385898690292, -0.29454520202713175, 0.019226151010656833, -0.19969223873085729, -0.16574829615226472, -0.003779418196252493, 0.188023943239503, 0.05428472576350152, -0.5181438658682058, -0.22152078936776243, -0.44195389872099233, -0.08161667244369153, 0.7745106585886385, -0.6847944686612599, -0.06395779804984802, 0.7151169621191602, 0.1017293294542101, 0.0199969598211569, -0.727568645955109], [-0.044307198755197064, -0.4141636606734296, 0.9041274322984034, -0.20768347984140334, -0.5799311993120297, -0.9681964180827587, -0.8492141567894003, -0.24044505956554896, -0.40041555375447935, 0.030258877637874715, 0.7675018489386671, 0.8723455249623866, 0.5657211968284095, 0.18027354547679608, 0.2925305877154576, 0.35286525436222305, 0.5769925981767332, 0.4698133509634981, 0.9107638775188249, 0.792658822907353, 0.8881317309932533, 0.2967329465438686, 0.43369167150661747, 0.9592720651023174, 0.3841663204355612, 0.044999982368038705, 0.34519422284554624, 0.43361104855020605, -0.7961701357947952, -0.3070085171150656, -0.6237805808525219, -0.5480523119729424, 0.41118841335181755, -0.7453772851585116, -0.8369990794819404, -0.7754147353071124, -0.9021170346762029, -0.5347675353080978, 0.8903583032441944, -0.2249409427515241, -0.9079028358052055, 0.07501409903573708, -0.7514221622762878, 0.998603541139875, -0.8722398887453695, 0.047887433440285676, 0.1145528227151944, 0.0652910573614427, -0.4313687589386699, 0.5634784772294446, -0.29721736620357486, 0.5980378939890276, -0.4206579191666091, 0.1679878947203528, -0.8175119056377695, 0.8647370931476079, 0.6652035788941448, 0.45263102559390345, -0.5960451564973988, 0.8278792338961081, -0.2929238591356862, 0.24700551908500734, 0.06833289898241657, 0.7686609568998655, -0.19063734894294226, -0.7285936698044209, 0.4992948543253539, 0.7994435066770462, 0.8391525350698807, 0.977585626703338, -0.8412227266836969, 0.014840912105986037, -0.15578164645068338, -0.7802364087350093, 0.368683536107028, 0.7657612129232512, 0.07947317284954414, 0.4674840945394858, -0.6205389663501766, 0.46523104245205804, -0.2342908882679149, -0.14857224349508358, 0.13986779408593097, 0.45599248385112734, -0.4962803809561458, 0.2139455577278766, -0.8249823335469373, 0.9795982069714086, -0.7504147361567435, 0.4540025653388271, 0.17058241501098292, -0.3596568995343765, 0.19410470097574017, 0.9300809769878216, -0.811914685919559, 0.5819756444911486, 0.8452045019169674, -0.7158942707690259, -0.9754706126574488, -0.6151777769612361, -0.9742139171476747, -0.8172033582505944, -0.10261102218319929, 0.0, 0.5962752168404903, -0.41137102005517256, -0.8536119090850425, 0.6724858669629739, -0.10886842981575384, 0.8417577644279617, -0.4457492588594685, 0.0652830226255754, -0.3518355354525353, 0.3073657397907481, -0.7735547366056341, 0.012120854941890968, 0.5425582832384737, -0.18791293441879242, -0.3713401856446328, 0.6506389266835759, -0.10780890054965808, 0.49249517063121684, 0.6532337480110244, 0.4230526541870516, 0.5227958770288024, 0.0928350942904157, 0.28963621428507347, 0.929832617097589, 0.9844787298865207, -0.26875797787478617, -0.14371357546380548, 0.7763556152994908, 0.9522485633481674, 0.47728738280960936, -0.08111461614944604, 0.47551195660722523, -0.6923788857109474, -0.07466052989991279, 0.08615065569108382, -0.7542071482338222, 0.16577359089226262, -0.10516401244836504, -0.2690126122287606, -0.9726205407861765, -0.0650273421359644, -0.5389395966403332, 0.8651874564191779, 0.21400592465742996, -0.6630460556648585, -0.21074639685395513, 0.7776714581287052, -0.6285602176324261, 0.9733726901936455, 0.47127693502943235, 0.252371134597541, 0.8179837471003784, 0.45705843587734085, 0.31546878110512067, -0.6889884332743454, -0.2453155819457835, 0.06884151384391402, 0.9535968308172562, -0.3327737318413617, -0.45566384091020473, 0.0326092515172236, 0.5998048852206062, -0.08900984019219638, -0.38144486096266084, -0.9206817313846012, -0.11420103790615133, 0.06722225560076978, 0.8692122074907878, 0.424134081701838, -0.580117361365913, 0.5174546151538573, -0.49242182721339, -0.34882140062588207, -0.9056836695877621, 0.93127004029641, -0.8545189479753919, 0.5560703276902295, -0.7739621869171975, 0.23408250098228778, 0.004750734989088956, 0.7665844773714623, 0.931943747426391, 0.0778660898133956, -0.2291199312571892, 0.540986607085503, 0.10167480808434148, -0.9844242011529014, 0.7130576190912941, -0.09944560345284748, 0.7792794472788331, 0.9258506894554395, -0.6736439391348472, 0.862941627546076, 0.9713773453461887, 0.26929781323996593, -0.3461788187757122], [0.9994927193088134, -0.2612669317977805, -0.4022949086133467, 0.6043454228376881, 0.7619776187260408, -0.36167633847690084, 0.4817453170723285, -0.9752121955709492, -0.5488093684119191, -0.8844927555813278, 0.2567386872918047, -0.08052234951606851, -0.2414249939107609, 0.10286740534627525, -0.006985513905775731, 0.4854438972622992, -0.8264780446687081, 0.4481495214868665, -0.06667156585763245, -0.49718315478780784, -0.2545352467102402, -0.4349228112548298, 0.9395731504685882, 0.728061860678092, -0.7235605647938927, -0.914774793740019, 0.057867018111899426, -0.4950029929535875, -0.8455831572977064, -0.34484387003132877, 0.05313137360984599, 0.9134587912137815, 0.035960273672006826, -0.09171169833935688, 0.058296283969854645, -0.4038905623432254, -0.4306041133530498, -0.8887990362853799, 0.26727875850575966, -0.07744419952473858, 0.9564562141870678, 0.9906085055054299, -0.6004662203151445, 0.03701241690134105, -0.892820515197285, 0.7567503816763179, -0.21928454805916964, 0.39843170042566145, -0.9542329814761492, 0.3118162807655396, 0.46167816411423734, 0.35752182836325375, 0.772878981424677, -0.79742374414845, 0.7835312961844523, 0.26403124030104586, 0.18016529191586161, -0.6697675316947225, -0.6797001325006686, 0.8218223684602048, -0.8600376609372602, 0.5176543321166549, 0.8037518809863693, 0.31964044637659783, 0.9235182558381845, 0.19671284281861556, 0.9374372124539048, -0.0021152819024663483, -0.008118807949404783, 0.7105461420977033, -0.8881100218386295, 0.9520433650422657, 0.0789189205294345, 0.6651411498614119, 0.025400942686730987, 0.6923160484810911, -0.3893164472073001, -0.8394924176493719, -0.7850200530572731, -0.5129905651162299, -0.44962113472994125, -0.9215298520809339, -0.47437371774028025, -0.922232197873142, -0.5917897974255433, -0.4893651514982844, -0.8497690719664195, -0.4533116320475117, -0.7588063912262157, 0.5976832598946467, 0.3096605899378677, -0.3599513777303136, -0.09807026910511452, -0.49463831098035627, 0.6319036796283237, 0.21621347080052034, 0.2231615364406785, -0.5358440119694798, 0.5776601345417405, -0.38278480009207994, 0.7988365434919749, -0.27065201231949376, 0.20622867584982996, -0.9919807203117885, 0.0, 0.3886973782082619, 0.4662687158832759, 0.2640155173734029, 0.4162999464822654, -0.36412632540414047, -0.12932549338667476, -0.26097468502776655, 0.2555615712207524, -0.5364884374445829, 0.6528911478206159, -0.17526686573554784, 0.5409023393066477, -0.5123040628611324, 0.9832245263056294, -0.9397113858290982, 0.2970080421396757, 0.8241390519536493, 0.4901333190256971, 0.032143190567635704, -0.25215351136404296, -0.18343466552021503, -0.4190368397287696, -0.9696854055771045, -0.07814605665573149, 0.7122347371543936, -0.4178607762881701, -0.322072869986336, -0.7107560163533269, -0.8732357608710826, 0.9288517179303419, -0.34158391352658657, 0.6134385956559125, 0.38151400933103297, 0.39769294255076026, 0.45822896941879376, 0.5694504572042483, -0.9462238305077748, -0.5988660472589393, 0.004291554247224827, -0.4764960110117913, -0.9552492553078598, 0.18728527076160972, 0.1640531673953851, -0.20914551782131774, 0.2673223349915903, -0.905470655238465, 0.8051627653472087, -0.35955825894085236, -0.016102650115050965, -0.16895520783453244, 0.8977530431074918, -0.6255765293688782, -0.9747964286347459, 0.028283359563765043, 0.3856974371686084, -0.056512312456204805, -0.8931463278816738, 0.7349127383506922, -0.44875198046887066, -0.19560780818351153, -0.6395143613000451, 0.263700842973575, 0.4560934550802358, -0.8304008318771614, 0.6609671671994217, -0.6786075289135951, 0.2491623089824453, 0.4011987731208355, -0.652438469229391, -0.2696590291216512, 0.3312122350469415, -0.31434660619329424, 0.7618449879673055, -0.8862030868145623, 0.1515802861258535, 0.52328034484733, -0.8593171510832389, -0.5465802463400697, -8.069706873035098E-4, 0.8128182520032305, -0.7108750135614688, -0.5326822783369898, 0.8312245904810054, -0.6087662179889433, 0.8437082153893061, -0.7912208094740205, 0.05132955835370967, -0.2426448101651426, 0.47473906546107214, 0.46745353744155715, 0.9318175477734763, 0.8547068224229613, -0.1954479394245856, 0.5356596205897148, -0.4791344278461993], [-0.16805791141637605, 0.846157934045676, 0.914578181549959, -0.6354340665383347, 0.14976325949721914, 0.4029266107636176, -0.6652422671772165, -0.7858243645067013, 0.9987382921777375, -0.7809772605241523, -0.3664054614625747, 0.031335395273988986, 0.8818177962861795, 0.5111788110496391, 0.25309236342752595, 0.7769078718687659, 0.9348061824409353, -0.2930833096143335, -0.910907698605232, -0.7127885707061228, -0.47938228387447435, -0.3674693735067138, -0.33494686524242967, 0.5514178249641217, 0.08684872120092035, 0.19295345798095864, -0.45514763925255575, 0.6930309547208691, 0.043736535996552695, 0.9456449686245221, -0.03198936951639819, 0.05533309259559904, 0.2886253904718248, 0.23593759982314655, -0.6881571600493874, -0.34516575131701877, 0.31965790437412833, 0.43723842341961205, 0.3597693880122854, -0.9208584655265124, -0.93538467202895, 0.4776036920606148, 0.5678806285723617, -0.7563560582873237, -0.6815762485875387, 0.12084559672782547, 0.2723486658811136, 0.05465233242554701, -0.6911031221295134, 0.08740698113093415, 0.37767689978174346, -0.09335205899397936, -0.16806779574706732, 0.6872423045221954, -0.8047978268902856, 0.11541154446345092, -0.14925012466132248, 0.2489116754423355, -0.6112595938758951, 0.3497672036049857, 0.8391543712453682, -0.35565797563826984, 0.7512641723174074, 0.6258272135100822, 0.2405386903066269, 0.8200966390768933, 0.9407228214365075, 0.4917337243597435, 0.796932870852646, 0.43284669548518395, -0.789308185182195, 0.3154056456525449, -0.7527017201156811, 0.3344003223769758, 0.28696799577872456, -0.38825274074745497, -0.5886050369888671, -0.4388244637192602, -0.043695000807793205, -0.25146963799267064, 0.17344495609186872, 0.7469642944661785, 0.8801336904426653, 0.026005795502537232, -0.1588229626781683, -0.7912050088481093, 0.2008689741903089, 0.3973763156354515, 0.3564980637344677, -0.5766282045852109, -0.9949355808431306, 0.6007513369185025, 0.3683528052115552, -0.5676834786970069, 0.7949968971628514, 0.45882045024301443, 0.874954900521357, -0.9963127026652436, 0.426043923115744, -0.5837345010651664, -0.7553651913990931, -0.6628328341169081, 0.5964803568602981, 0.8107453249306829, -0.4135965988592287, 0.0, 0.6257441517558919, -0.7621855216234252, -0.39211695585308526, -0.7953540003946071, 0.5999402680994708, 0.01748690918932594, -0.15133672459565317, 0.8809737754720057, -0.06507279687452638, 0.6078460373965522, 0.7899293455440846, 0.16858178373826682, -0.08477680498626117, 0.6750880254040712, -0.35456079169826693, 0.3762709722063011, -0.34518123908117104, 0.22374696423070128, -0.37032528937365194, 0.8066782296877173, 0.7664500842059936, 0.8064461377550529, 0.16566278391944045, 0.932363528245088, 0.988564327347917, -0.24576336268545185, 0.7606389448103537, -0.6373607191548485, 0.5033343499179241, -0.01172920210559858, -0.9512459632984245, 0.415950890789913, 0.20994970585853423, 0.5585150046725336, -0.5992074185534169, 0.5016766449534942, 0.5773092341749901, -0.5949560549683541, -0.35096266526700726, -0.43632872480924334, 0.9480923297991801, 0.1950471439606627, -0.554344552181506, -0.3657326730735653, 0.3711020175803401, -0.9340688255007406, 0.4394358944961012, 0.4928564074144828, 0.6272956674642558, 0.06990282480170507, -0.6204084813550199, 0.9816918436205979, 0.5249068231317269, -0.2349948315137662, 0.9034857964570846, -0.597765258946082, 0.4974281792239119, -0.6290687757179598, 0.21525645008748162, -0.8308702876336154, 0.010552110293279071, 0.3407443507147643, 0.9076168203535715, 0.34759359494640485, 0.026974292452875748, 0.38485201686736126, 0.7952461879641401, -0.293746889637269, -0.7117754676429286, -0.5795856771101762, -0.2880481217015314, -0.5468591047135851, -0.9750132874740356, 0.4480396884952462, -0.6666130309372922, -0.12998562772965983, -0.04601427364045474, 0.6075703799176688, -0.806692315783071, 0.8710436715149916, 0.2114419545305839, 0.06756675779097332, -0.735406110064635, 0.41307614211900834, 0.15143306428080305, 0.37547981039043665, 0.8936383515561623, 0.7981533922495843, 8.130268115613681E-5, -0.6532505377823474, 0.2564480598080825, -0.9758462445533187, -0.33642073861395305, 0.4749330735138233], [0.7691295531058204, 0.9246532831756307, -0.0025826215257689356, 0.3261495092064246, 0.639141385809542, -0.915411183444345, 0.8306132388512353, 0.17635709677883327, -0.1861762003803018, -0.3907439056200459, 0.7928784963078874, 0.019134030780066702, 0.010058039580576938, 0.8065692838313325, 0.8667359401889163, -0.40401154186934174, 0.10929162935573777, -0.16445611735058185, 0.023813103117718004, -0.14247827804844082, 0.02253340822224903, -0.37934849040468865, -0.578468607593438, 0.09920290529045639, 0.10703413852956967, 0.4845570484871624, -0.6843725596581012, -0.02014946004981666, -0.42817835241257174, -0.1959596538535462, -0.20969184481641845, 0.8209635673025981, -0.3074716258286576, -0.6573226797829776, -0.6982303314632128, 0.6518094126051779, -0.9155199936685439, 0.9614338131589475, -0.07386605005510738, 0.8171743216903324, 0.40963362225202493, -0.6186675320316308, -0.8670029303725408, 0.9363806804067731, 0.6241268005793785, -0.807602610264291, 0.6104962076492659, -0.005508714569853135, -0.48657601431933317, 0.8061761445142615, -0.31071166528637906, 0.7959436208493726, -0.8154773625144927, -0.9242224697861914, 0.1365762320807815, -0.6083221334990625, 0.466994349204108, -0.7136819612163654, -0.7768382018697795, 0.1591680012862544, -0.27177635644393927, -0.4167284603836239, 0.5968654622099521, -0.26492431092084323, -0.8835712202100925, -0.1777118045924766, -0.4492063604181671, 0.8256111538286897, 0.41148734040622137, 0.20126669976842537, 0.6439249410894026, 0.18910606332004698, -0.19909368830893492, -0.45116715184469625, -0.6966305753096473, -0.8502902183899719, 0.9639964202419875, -0.6967713819004344, 0.8171772993382529, 0.6407035189906516, -0.26840486953735887, -0.8647518868230595, -0.5382668934036277, -0.21120619133232177, 0.798205360258663, 0.5776593066608875, -0.025133055436263874, 0.21847989459177186, -0.42151757473123963, -0.0963940483484449, 0.7452035920086437, 0.09865526229744948, 0.8945578718230429, 0.7391856351742265, -0.613064701905127, -0.7903996013003114, -0.44761247108118085, 0.916532452824987, 0.7441596714619612, 0.6385769206422445, -0.6375598980780739, -0.5962240885258474, 0.2721631335253234, -0.42782507845050044, -0.011933702233085652, -0.05787799783869185, 0.0, 0.5778860884642913, 0.36067012491178985, -0.13214954410264257, 0.9406322533286227, -0.7514188468122946, 0.6790352684937813, 0.8356112487170524, 0.5711210092158894, -0.2476659758670794, 0.6191610732223822, 0.6968481648369074, 0.5906318383623914, 0.6645318817663535, 0.5787461776633525, 0.9667693192665894, -0.8184987472454677, -0.9665670416953904, -0.46331017918721895, -0.1353749110830853, 0.9438182523439136, -0.015058700975593586, -0.3896359049785145, 0.8690805579043686, -0.2865168238938893, -0.30364391685919134, 0.3732704772624085, 0.5425396311900674, -0.37364273212880783, 0.8271413798395437, 0.8364224069052921, -0.13604058377626593, 0.7278797337246343, 0.6033482019641951, -0.9396198895331278, -0.6940848147529539, 0.4094403864437284, -0.8813126897037444, 0.14963668431642008, -0.31819650983143033, -0.8917507804450135, -0.06411704854775624, -0.495544928007734, 0.050492424455487184, -0.5560137098339295, 0.5279952556247789, -0.37947111460993366, 0.1079973826789109, -0.14672971578844618, -0.8030101567889494, 0.5685926347126526, 0.6953474622597517, 0.9886526662249608, 0.6176442415769245, -0.4242014311903679, 0.10100974362711934, 0.6938731219651473, 0.012887652041463582, -0.8946810143905128, 0.07507661719333147, 0.5368306758054397, -0.42766483346921014, -0.028278197697897633, 0.5195214472472112, 0.9057385020521183, -0.011498567448866792, 0.17402287717486176, 0.6377784752679316, -0.13541130997193274, 0.8944420055097455, -0.8689907739915999, 0.0997313573348324, -0.27891445788001556, 0.0013224767467361342, -0.27797570040691966, 0.44119924715157355, -0.13253776006337326, -0.19274231811591358, -0.7814387311130462, -0.9302373131576545, 0.07169274616145627, -0.29034701830459997, 0.1439579665037749, 0.025083740595147397, 0.23921705261657356, 0.09318354643023263, 0.37637624628891664, -0.4127729392254649, 0.31824947405152626, -0.35253794358748936, 0.8905549086975297, 0.7844102152291887, 0.9567712450466364, -0.919540799386398], [-0.8924389003519, -0.7830074140226022, 0.8646448531981232, 0.047241417932691654, 0.7734787501279197, -0.9653805610375508, 0.6347639766607076, 0.8730924889891689, 0.39030126248793007, 0.7464533638894724, -0.38994671905973033, -0.31650464505605824, 0.4943110376365649, 0.0039207050701193236, -0.046508487493198025, -0.8956701305416357, -0.13896197842500468, -0.057919428014852725, 0.7673994632954415, 0.036812561793164056, 0.7579692484821006, 0.9716987384361047, -0.5387798391499392, 0.10182127683098208, 0.3777667260040236, -0.28510250240241275, 0.5060413599386395, -0.03722558293185041, -0.5638078651897096, 0.12387933828920117, -0.8894869296735801, -0.8392074903720508, -0.9249359278224423, -0.5792757917762237, 0.22944330675943125, 0.3701130663895995, -0.9497954662137977, -0.7146592609025921, -0.809829422410965, -0.4414406835335234, -0.6769038736030497, -0.5418459587697848, 0.9289160542543509, 0.48853638048410564, 0.6544142917626112, 0.8240474933938671, -0.8346972214430144, -0.5646874426732043, -0.5755240883986423, -0.3634148613354875, -0.7086285208031087, -0.7191342329991752, 0.003731096213118734, -0.9152145900045903, -0.04349945682605627, 0.3675063448642799, 0.0963184708966438, -0.26103958251292214, 0.2646855684716176, -0.1729634796434436, 0.1859278380264, 0.8639888599647811, 0.48706191076194294, 0.13199500162897904, -0.9358847938320269, 0.03736717135688661, 0.4687528767794329, -0.6297063061619319, -0.013528706730049134, 0.43151568185670786, 0.7323041784637276, 0.8770126658165553, -0.5311630960003191, 0.9231312641059415, -0.9814009339826602, 0.5543932580485444, -0.6932359653003475, -0.9908586586787225, 0.32848399347571067, -0.1183451720514681, 0.06386483295062395, 0.9978217288995719, -0.24050898281262434, -0.7743944252739803, -0.6010382174293747, 0.7235926146683398, -0.6607903645952498, 0.27204567391193146, -0.02867986318934279, 0.5163055892405137, 0.5119600201001906, -0.12094833294742124, 0.19279982690678898, 0.31805019353973396, 0.7604201986173875, -0.5226198827487711, -0.49537264482066345, 0.3639667003788285, -0.5460236063333923, -0.7369585080283712, -0.9983967801028093, -0.9942927796165077, 0.5287758918011733, -0.8056246073516737, -0.314691451514312, 0.8482026048538911, -0.5131012464593028, 0.0, -0.49685077741250816, -0.5042040684625546, -0.28184220495730083, -0.8206152909800968, -0.8182221376015768, -0.032314414182639695, -0.28133963872401346, 0.2942497385803944, 0.15280952176174556, -0.03730892806602348, 0.10419126509248389, 0.061457902085440885, 0.3774987596793691, -0.2006989654017226, 0.014805242816340991, -0.810167471368364, 0.7480233296317444, -0.32175601541616694, 0.9143956523960326, 0.5058854471965679, -0.42848050804649485, -0.9208315204691702, -0.9323390732234738, 0.5403332909606182, -0.9213629208217251, -0.03644003271919849, 0.16442723874844, 0.6723081157146233, 0.17525883470856085, 0.050073801703891974, 0.979769613511462, -0.6088047852220408, 0.6004338888078089, 0.35320997788131003, -0.20231626579934803, -0.4911098094061228, 0.061772335442815685, -0.5088044134138805, -0.6084418135351704, 0.26563384086263797, -0.5281732201186464, -0.24807095982242267, 0.9269249869108678, 0.8476888118031478, -0.3530927198611227, -0.13856087072538759, -0.2603204368623011, -0.3861488856545148, -0.15429708950387377, -0.4303909207394514, -0.8423549552656409, -0.155525582766747, 0.5107573008859243, -0.2641446468037436, -0.3050117633574869, -0.2067823423478532, -0.8419388075596543, -0.6623869511058096, -0.44092897761795014, 0.549650511274659, -0.02595052175301693, -0.004244706628579342, 0.25038522914166306, 0.9082203060468519, -0.24547160846752658, 0.2502661033524347, -0.9485332513068656, 1.1551253075614554E-4, 0.8191857512910572, -0.10776516443660866, 0.6724934768385238, 0.8810362891722456, 0.37736853370233403, -0.8839396557836674, 0.5264750774869076, -0.44613894677235755, -0.06522562195674242, -0.5462217714535178, -0.015324457116576484, -0.5124078089453203, -0.7977232879186895, 0.26262357045150386, -0.01980416569178156, -0.716004510737273, 0.7343339240267108, -0.14847746413631824, 0.525577270523718, 0.5697776374439598, 0.685371261136817, -0.8297925453838471, -0.892269713634325, 0.6781815088413186], [-0.6878490443648433, 0.40828287378126227, 0.9641587742745876, 0.0023804953735095946, 0.925343529693633, 0.8619179532764896, -0.9294907352961987, -0.5817230942817666, 0.8302539100277793, -0.2681126079324767, 0.09194226246494464, -0.8113265642548779, 0.05535935173772866, 0.4424550668960783, 0.40690416200056423, 0.8766610733842328, 0.9828852366603489, 0.20081828929657353, 0.9109769629034763, 0.7060050416772092, -0.6794351232651272, -0.2944508786900102, 0.454473937515824, -0.3026699875313532, 0.7085912045813734, 0.634371929160721, -0.8930299158986617, 0.9146473375371307, 0.8333720448882769, 0.8440271601240275, -0.6647680019067999, -0.6079732348527354, 0.012529846363443786, -0.15535525501024594, -0.7436855450366746, 0.880976809083061, -0.9487619470104227, 0.31895605773924474, -0.4358108680047319, 0.29205121263428446, -0.7619918599791937, 0.15939238610118234, 0.05935481928805619, -0.9310503652423092, 0.2098195549982962, -0.14176797608715508, 0.8431381163875971, -0.5038773720767824, -0.7782570576185426, 0.7258803502180904, -0.7724427022647817, 0.8006971727459089, -0.6061726768863958, 0.21277996270404587, 0.5654458666100985, 0.26848484392176375, 0.7307538782972351, -0.8370941182826277, -0.7445969056444193, 0.16564877935529676, -0.5167763356269419, 0.8971935313360837, 0.7583777206127118, 0.027143620603526708, -0.47466979613323157, 0.3749146048902474, -0.7184636682754366, 0.3522505430465048, -0.7818631767186592, -0.3620185818425896, -0.7322607636111369, -0.22642762421877993, 0.4455455606021348, -0.7285968340062092, 0.5438846553926597, -0.7887227062579407, -0.0034328599339985555, 0.7402886616758808, 0.35182322420493395, -0.13581649905283588, -0.5025536783263411, 0.0328655426369171, -0.39377455492103763, 0.12450170683921047, -0.621255125586891, -0.9207665751064149, -0.6635392433637606, 0.4404643483134374, -0.8844701788574769, 0.4477861373018741, 0.4724150240613667, -0.20771080278922494, -0.9244721965040568, 0.16882358187418744, -0.4778953886875714, -0.33520064220900303, 0.08101324993229198, -0.7346581033385211, 0.18496258306996594, -0.8973303711402503, -0.49839756157990234, -0.25320355563256736, -0.14032067005494908, -0.8361805035325196, 0.466156124196512, -0.6460756178117797, 0.23345944496805182, -0.4819331332415173, 0.0, 0.3933686814618822, -0.8244900488718971, 0.01922372842591291, -0.6703852273227968, 0.25446010112496076, 0.22798506140458352, -0.30619768646514167, -0.5765645252785239, -0.16555553063461392, 0.4045912233958051, -0.8286826356092745, 0.20613497054390928, -0.507578143317106, -0.24509420420833083, 0.4888728936414368, 0.22233965601708827, 0.5190609145827929, 0.887616226428088, -0.0783132623808751, -0.9733730718754823, -0.010704693606013338, 0.2573931784550485, -0.37491520678168166, 0.5276756029311771, 0.3378883954560772, -0.8772033441163887, 0.9637078809003872, 0.034845260421765056, 0.7247244901818046, -0.0553042956766141, 0.15881304730399104, -0.7438109758450402, 0.9216541241358556, -0.45940268984717947, -0.07526162085851773, -0.581795287303136, -0.2693394149293984, -0.3337581534605598, 0.696594219424965, 0.08972844383881085, 0.8555344288136206, 0.3183093450438772, -0.6875209028994342, 0.9111526902263516, 0.438590935586608, 0.45287906353060325, -0.5965173034401674, 0.7543084951997676, -0.1367700005638759, -0.7655047421187695, -0.3654670325004159, 0.14149992141756584, -0.12076182295536109, 0.3703787396959699, 0.49174583580839015, -0.6717975579593132, 0.5717069164780617, -0.7773552225232998, -0.6994519968258366, 0.47504305621664455, -0.7394518116837308, -0.8095790552787303, 0.8702405082852895, 0.20041110789546068, 0.2949013690905027, 0.37688797138236607, 0.12693992087023265, 0.859467310687545, -0.6758210557544775, 0.317074931584185, -0.8647454047709591, -0.5929051039980351, -0.17952694522349844, 0.853144005659491, -0.13651895207871134, -0.8187377316623428, 0.2493530856596593, -0.6098320859146318, -0.22508614568367813, 0.8425685595923003, 0.3930264357345892, -0.6525379093150365, -0.530512332017536, -0.41077601639789396, 0.4316282506126323, 0.6329165201302633, -0.22381242746896968, -0.016994485478735166, -0.14271747661938083, 0.5848895528837967, 0.5668366801978493], [-0.7184846263053495, 0.4947636487556122, 0.5302136540515268, 0.770540076575764, -0.6340797394290867, -0.05402695162051874, -0.7058453980130193, 0.03709702917078084, 0.09016474543936703, -0.12861658600186887, 0.7945212347929178, -0.42776492812475064, -0.7553827818619607, -0.7945538076209662, 0.8155547701950268, -0.4482227578907536, 0.6648318908176789, 0.6043860250532724, -0.9233371873995802, 0.18114654507556516, -0.5981561880179371, 0.5397377182818373, 0.15438694304057865, -0.3979451523408726, -0.5268681340028918, 0.6245895513971609, -0.5047418426441277, -0.003537224985627585, 0.8309988483212374, -0.8005265444184677, -0.9614248166637178, -0.7339961871845269, -0.9420366884836651, -0.7532354751618444, 0.3828942705192624, 0.8919526585757036, 0.30543435492047966, -0.3862289781740209, 0.30112451908523097, -0.8849429689454542, -0.4157954258681864, 0.1498138729202778, -0.22984226991376389, 0.5145323678551206, 0.5912855994808952, 0.5637670157542243, -0.6161228073161455, -0.48766823297145057, -0.8216058029829048, -0.6302282317874499, -0.8099307375138209, 0.8731981598024248, 0.37895537885498887, -0.8102553506555521, 0.15643413234576475, -0.9010808535068797, 0.7699098122376604, 0.9962011126903489, 0.21688170513927707, 0.8022039729239507, 0.6886844964602334, 0.08423179460210184, 0.45812092749355404, 0.1485993872325766, -0.04731822629301741, 0.23659708104176524, -0.24797996777602216, 0.388212980051696, 0.40153972205652777, -0.1901398503448919, 0.0020469665893236844, -0.8797219360268045, -0.8684219128089121, 0.6898069453446563, -0.23957115743413016, -0.5917853759447813, 0.5258291488030333, 0.2956337057749028, -0.2954702897043491, 0.1891623831939646, -0.18417005398379138, -0.9613886652937316, -0.06015295143043997, -0.26607171297084276, 0.6573982156384457, 0.08197693694657615, 0.18275729527007534, -0.6570920868721244, -0.5136269809355911, -0.8480152893961492, -0.7257414512080269, -0.41694340433931143, -0.8678829018771486, -0.41628637526686063, 0.20421132547946752, -0.48722446077551584, 0.6200769713161216, 0.731567554403141, 0.6702860853282755, -0.8060938172398289, -0.24140942642240848, -0.29672906967420287, 0.1805738804983552, 0.9190183459204466, 0.3815573569480608, -0.36046220862292433, 0.7678795634961442, 0.5334751187152356, 0.44858552407782337, 0.0, -0.03524439447896155, -0.04532740460396645, -0.24719757474428072, -0.7457107448167861, -0.11804326923018094, -0.13274622460649343, -0.27359443071624456, 0.7726333707258817, 0.9848077673053013, -0.3817513832424553, 0.7453861819126746, 0.5679911653723717, 0.9558753210180571, 0.26056670278897176, 0.5158872691048249, 0.06549514784968014, -0.6358080990328878, 0.03137359104186177, 0.24507573892069123, 0.18923162809410488, -0.31096553367678625, -0.6741407715848615, -0.745979363551792, -0.23550928718982078, 0.30154548337597054, 0.21841729236216967, 0.776208903718544, -0.17095818987687084, -0.6651990775105543, 0.5343413988512327, 0.5941280915248135, -0.5939802225163764, -0.27760863236100564, 0.37397335020880385, -0.6057549412153009, 0.4408441979761406, 0.3153171256799925, -0.38163143639707897, -0.1746040059758276, -0.7550792503829054, 0.5652148608695187, 0.8156101561399365, -0.6348724526800316, -0.9685158480075844, -0.7603914917450962, 0.44381257299668797, -0.9821176753537944, 0.6344426492522097, 0.7266811898916503, -0.3810884365254801, -0.4475441133326896, 0.4159819380566496, 0.43070240302648144, -0.7711825403816661, 0.43627851032590814, -0.6009091540865139, -0.6267666030678061, -0.6994020545338548, 0.6797739031970846, -0.7908175091720024, 0.011779465690200608, -0.5374500553864532, 0.38072652843397714, -0.6936829797075663, -0.15084881256875193, -0.578241812949448, -0.006107677722183347, -0.16958190033373, -0.8874806684364664, -0.9574021604239968, -0.9301422041855201, -0.15697359230625918, -0.04269232061123862, -0.7089847192635819, 0.8853842831646521, 0.39584812284001414, 0.9767866536317698, -0.7852563272896651, -0.3670341863109501, -0.8368427203050657, -0.5880034787089046, 0.9689814409173378, -0.805107859488396, 0.5382059231075733, 0.3810879864489758, -0.3974657259647858, 0.9251592200650405, 0.2638836964379483, 0.47115130042899844, 0.08985404382551487], [0.385434518778359, 0.6796991914697641, 0.9010827174146032, 0.555047745571349, 0.19485999821269084, 0.6534510600061576, -0.3903432345757125, -0.05260285166705647, -0.5901782737676351, -0.2866142499787363, -0.4389700013937341, 0.4412720896141542, 0.34637896849845307, 0.23533410048462766, 0.9633195869266067, -0.6268292257787897, 0.057441670478151075, -0.852617963871102, 0.6066495711615751, 0.9031383717366759, -0.2755112102025117, 0.6451560727456198, 0.10757291903821531, -0.01376162379185586, 0.9273618288722312, -0.4030872226795448, 0.36899991231120133, -0.10345746041936055, -0.4448181179160944, -0.48083139213248693, -0.8596276246155559, 0.2436623102098585, -0.7971348845167461, -0.8511121560630595, 0.5239149092862425, 0.7207594598840656, -0.8654433331674445, -0.8396214044645829, 0.785729163541631, 0.0728010495899194, 0.5477004132853867, 0.05079004034871493, 0.048008671769384836, -0.04427601927282887, -0.3408506130038125, -0.7576284238997903, -0.18776240888216855, 0.19746491017068846, -0.2014972227841918, 0.19006458267388515, 0.22499156888364902, -0.8667851842173591, -0.03200455207702091, -0.6356236083914804, 0.4612075267718021, -0.1408383338727992, 0.4704938000195267, 0.785632051146578, -0.24161238177125788, -0.3474505304173785, -0.42518230843695193, 0.9450601663535392, 0.701068507286474, 0.050939451248742884, -0.5522916168217402, 0.34448043799942907, 0.8232486707897326, -0.09933703991165599, 2.6779688085976083E-4, 0.5962278642187571, -0.22876690323477367, -0.14413500259002787, -0.3580233681362881, -0.15498181509873632, 0.36252487612288053, -0.15812290318245203, 0.04500784831317617, -0.5893516841753745, -0.93904312687399, -0.6849867911582916, -0.4465843531127094, 0.2806833706266274, -0.16642815186055193, 0.9272934824656456, -0.904818837068893, 0.8556661996891164, -0.8069541600461756, -0.2668373166891338, 0.42706468192774927, -0.43236158883054654, -0.12877434700807622, -0.07510452256670308, -0.7801389486831338, -0.14658520989156765, 0.29461118779037476, -0.59228644624609, -0.5756781333100303, 0.40332812388355577, 0.8084160338824973, -0.10871435026706, -0.33949512949301863, -0.4382131473981139, -0.534205776539729, 0.8463893400007827, -0.6882636368148847, -0.2350266797645253, 0.0454780612195238, 0.6292355009199213, -0.9289063249805143, 0.9983076726938596, 0.0, -0.4482442955003465, 0.6820417444494118, 0.5693775640174958, -0.09182032651759231, -0.3072447613234901, -0.20733262447714074, -0.5396889431741452, 0.2859332913671193, -0.5310953373847416, -0.34822926345837346, -0.1297845461939684, -0.7914169024736695, -0.21839653205568332, 0.24747472270132076, -0.7619184244884829, -0.5693284406946584, -0.1352349300711546, -0.3646147806763742, -0.9129845107566847, -0.15644750943206076, 0.25258692264888905, -0.31914882054177074, -0.2963526986721505, -0.25591902559164814, -0.6601168369137922, 0.1650507006339954, 0.39980056701724886, -0.15887340717038367, 0.03151525538553379, -0.22082380596139006, -0.8355080624994846, -0.45848441332740486, -0.8810707345009614, 0.8230068544359306, 0.008760346863553758, 0.14970534694167736, 0.6095204940521615, 0.7608880850111703, -0.4221159088458506, 0.7682080285171118, -0.4959586499278008, -0.5707539440920824, -0.18092240231574297, -0.17397464456865386, -0.4905829160435542, -0.835998769424908, -0.34770586388783453, -0.7939362280303055, 0.9893738693304206, 0.4876968251870657, -0.8073987560533313, 0.6044467608557675, -0.9210565653481002, -0.4847792593692717, 0.9103889240524634, 0.3547195622346586, -0.011435433483160784, -0.30645789740906526, 0.27124793322733853, 0.8310554690317127, 0.5987664949118714, 0.7139461134196405, -0.8266797774418886, 0.26554299580461604, 0.4332106329423191, -0.6508744070947716, -0.05649402487629818, 0.4932831315129922, 0.22481960419539093, 0.879413776394464, 0.5608440863447148, -0.45838022095657416, 0.8248267302437973, -0.5568612330681293, -0.06104067235748367, -0.7840332694719427, 0.8958198336296688, -0.6174120588750454, -0.7541630227537011, 0.39857891173950866, 0.7991147457067971, -0.40989101497371183, 0.711733730347575, -0.5684450208844289, 0.315649833029892, 0.42478331465271735, 0.43656161856601106, 0.06862813737035878, 0.47082299313772036], [0.9044835413650707, -0.26064775860759726, -0.33171524847270106, -0.9412397655698101, -0.32928299524165894, 0.4927743152145738, 0.5368199658190316, -0.754406023491933, -0.8287638621865367, -0.801693693193096, 0.8905817860920378, 0.17588175805612094, 0.8231870238892904, -0.10105188121899422, -0.9865096151696511, -0.15531497974019448, -0.07206727654076461, 0.6955624014060027, -0.9466907999429035, 0.4969881068593631, -0.9904191814515702, 0.9730490065956998, 0.28271593408055806, -0.8862755420350337, -0.8084363612106469, -0.11737495425531908, 0.7221663745550664, 0.6182625912837703, 0.7320155568037685, 0.8275734331577647, -0.5703937647748296, -0.5059150412376019, 0.10720325685820065, -0.6261513228085509, 0.9488382495982151, 0.9516679652823079, 0.5793180868409495, -0.22173764854218825, 0.5850681529101192, -0.8400465329861415, -0.07028228291859695, -0.8753606783409813, -0.8840376120778197, -0.9953488595291706, 0.014466615652791726, 0.3843019337268956, -0.7418150609027006, -0.8530490710404592, -0.4664440672444148, -0.22015164974029755, 0.0881807058746944, -0.9456541482610008, -0.6399491271310134, -0.805327079819836, -0.743500339168742, -0.011391843559859893, -0.8464727872358759, -0.9091471356695262, -0.4319562414755156, 0.3609310417027225, -0.5899663483435713, -0.6955955665980937, 0.3382564634110472, 0.7460272951180142, 0.07069963271497426, 0.8133706081566356, -0.9976749087427361, 0.17676478557330544, -0.9353411005102334, -0.06654455267175563, 0.1497790534669503, -0.61116769514864, -0.20020823926236453, -0.9168057825487679, -0.5210815074383663, 0.5725058401395056, -0.015171151308853048, -0.18740471076191323, 0.9537283315084633, 0.478189509258397, 0.3871239562225983, 0.4721868525036039, -0.2460191894122059, 0.10968033429202406, -0.28594226983756954, 0.2736063999949079, -0.8191176730838317, 0.6703166246174519, 0.5069605926511471, -0.8516742551889342, -0.2679776119479045, 0.41736697368860276, -0.9789858509956895, -0.14118248183195625, 0.5836490302379953, -0.32987453608178563, 0.4763408255981425, 0.3257717476427553, 0.3302630588464561, -0.46222232336253133, -0.9986342511098718, -0.5212280772245126, -0.8071527204027951, 0.765495588599624, -0.046195599455930214, -0.11329809284201442, 0.39989116727244545, -0.014728025317145788, 0.3839668974990944, 0.4729527992380509, 0.44176035433862393, 0.0, 0.34058216097391325, -0.2386328053298059, -0.6491373706841403, 0.2529748407535761, -0.16592037210588773, 0.6272092332720052, -0.16582717916837764, 0.5412127473980011, 0.66359585388243, -0.26658159217141764, -0.5529669046491701, 0.3922852057061246, 0.7569412691382766, 0.35769201697125874, -0.9776083904626836, -0.24295093655656896, -0.26728398699176203, 0.2770438982502026, -0.3700909707084117, -0.775700228620332, -0.8707325022853067, -0.526079949388548, -0.60262639634282, 0.36089936619797847, -0.117277813738359, 0.700521579434314, 0.3466281237965081, 0.16352208589138528, -0.8562182670415017, 0.4503911970921126, 0.864519442048501, -0.8582205247462045, 0.7835247166718398, 0.015270677095001073, 0.5026894844254111, 0.26156269515397224, -0.6960136973924107, -0.011437727935611042, 0.023092710458365362, 0.4421995616234917, 0.5432510441272493, -0.28651204945642417, -0.8878410768384624, -0.748600823751348, -0.13403570825669853, 0.7074516173129843, -0.4583153349048883, 0.23098717585068562, 0.23153070898189343, -0.9599828179524157, -0.2565700629084984, 0.4261799512659683, 0.5218772758754029, -0.2408454226837471, 0.28966057610564033, 0.9617660696840971, 0.38834914576698076, 0.15231664762817432, -0.9080127685898711, -0.7932874113858046, -0.7915152212382801, 0.14089791617243463, 0.691401295997732, 0.8468036219404942, 0.5890832747892232, -0.47425381049219895, 0.3000035396910754, -0.9627767429798217, 0.4009797451404822, -0.7779895140667863, 0.7449307315590057, 0.15968012273695398, 0.2957004843600042, -0.9373474626236273, 0.6236348233187738, -0.178077690604445, 0.9911896407890666, 0.017630110631375873, 0.309986131993095, 0.6361687389995532, -0.8402830979629585, -0.8608673826397468, -0.9552227366235202, -0.9189295128530444, 0.7002474460663377, 0.059253646574784824, 0.6831966686606488, -0.659257519126689], [-0.6484424235662549, 0.32828847300806063, -0.11459183689192431, 0.6832113722439679, 0.6485395298347705, -0.09783275259051338, -0.6117304811769928, 0.882255954305474, 0.3671962673874114, -0.8226329675147102, -0.45379673818133126, -0.8382521708332367, -0.5081700769391533, -0.5978237955942549, -0.21232748178695027, 0.12769594555812125, -0.0022939269897108705, -0.4862855392565819, 0.9746691330419783, -0.5074405124530661, -0.14629860076523915, 0.3612829748042907, 0.23957919200129107, 0.20617561997206368, -0.8055469106185877, -0.7231312047164458, 0.7523083295612942, -0.44995340680209717, 0.4373347799898972, -0.28391000050662263, 0.47360842117782154, 0.4951962350889014, -0.31624496085084997, -5.812942483880423E-4, 0.05728540013246719, 0.0044390403094929365, -0.07142014586862877, 0.48048295917180295, 0.0035242097088883373, 0.9588659226323595, -0.7344268577505746, 0.397034816291149, 0.20613250284420648, 0.7165090143403978, -0.20875744451760458, 0.40180394815440246, -0.13474958489950883, -0.4668525989906578, 0.37453152033994197, -0.9133475593456779, -0.3368560854024152, 0.19533580780391113, -0.1099238248246337, -0.003962795415996867, -0.19616875877925, -0.9448328726437363, 0.5540171206398539, 0.08117782758221725, -0.5657839586115911, 0.6704158947408796, 0.4725967249955134, 0.015510759840922539, -0.22691961988918696, -0.6197073014948562, -0.450710742162973, 0.24015655343621378, 0.5479381179376941, 0.6296286319621569, 0.5674067734646289, -0.7760208895545058, -0.7080932568532756, 0.7889512112486159, -0.9614162610615773, -0.23263157861905448, 0.976442303665805, 0.40985672165903564, 0.09012483561284435, 0.8831679169458753, 0.856301656742503, -0.9839391150791696, 0.7756145265558201, -0.3365610032233417, 0.8425862269878006, -0.16055023641114485, -0.17742287344798013, 0.9735619681815568, -0.13722091908574963, -0.47666838699433134, -0.08076778009458585, 0.7225467883170882, 0.7619907528197907, 0.285471024786943, -0.8053625817781074, -0.9674810803726015, 0.9053394276881093, 0.02016657266401567, 0.5631901410826219, -0.2958255190019585, -0.24609846660152712, 0.1870702984866679, -0.7160194438584262, -0.3212906368706725, -0.15648048373190449, 0.2792803933599344, 0.9280386431429375, 0.4922766450762397, 0.4075436778756192, 0.8778295959941598, 0.9495892310145777, 0.3512287040057678, -0.33389315296598077, -0.04861381141535248, 0.0, -0.49327866173037105, -0.432731778622905, -0.06068255753414564, 0.12232171255005242, 0.45605389860861667, 0.6321243800946048, -0.557220152135206, -0.12264589971851847, 0.8627650340430848, -0.21924367189352045, -0.946108073438753, -0.16717797830124392, 0.42043272885749006, 0.5496710953632675, 0.5228097317959226, 0.7499774849567498, 0.8793176385338093, 0.047311063795889785, -0.5499663694381531, -0.7854316463260209, 0.8111031056601083, 0.35472832964650114, -0.17602977140755494, 0.22886135212910563, -0.7700623779158933, -0.8083206762191093, 0.5755288840417074, 0.42136265881487733, 0.9945245269308538, 0.9713882576758095, -0.5762557431748312, 0.2825769610802362, -0.48758390151574726, -0.829890609875205, 0.3224236577244568, -0.38810481295179633, 0.027941270207765267, -0.04761739543091381, 0.08047706679049593, -0.13320502048925476, -0.027270596263315294, 0.05132108025195459, 0.8225859450768602, 0.9860026257040146, 0.2387573830027374, 0.41612193784466345, -0.887317313327564, 0.525092250154646, -0.06382226485442954, -0.8242701817865419, 0.5982582021775498, 0.8100732476710677, -0.5610289156471677, 0.27409729236785574, 0.20994733600425164, 0.6913480306116297, 0.41555983080582504, 0.005184684515590732, -0.563086687256749, 0.4052588119163629, 0.7143101800915344, 0.5776830993652278, 0.7833637079329332, 0.7464438406359659, -0.14214007172285315, -0.3485896811946896, -0.9471197316474143, 0.37225887206395747, 0.5202387391062884, -0.5629769057853933, -0.10892785788102488, 0.1132759526430478, -0.8340279226072416, 0.42697163054408005, -0.8719991433700616, -0.03914343820750665, -0.6743747001138745, 0.8695592023598064, -0.37552638530435845, 0.9898604570752607, -0.7209950523237438, -0.8744850863147615, -0.213175820329222, -0.48096887918639064, -0.20156584674996303, 0.9066493681767456, 0.24645565393677304], [-0.7798531018139412, 0.7327570064997957, 0.5964239025857581, -0.9732594688533585, -0.8530610813174764, 0.6352348098291001, 0.1862799591920694, 0.07178136254939482, -0.046091198438068526, 0.8739496197167467, 0.7618580216442199, -0.20222384006876326, 0.20093471723680856, 0.8113254951244604, -0.07121881512484896, -0.8420136338815145, 0.31244534329942963, -0.2755854114755887, 0.3193594228052621, 0.9055969725275907, 0.7893108589678999, -0.2731397970048868, -0.4564409607358211, 0.5575491128188983, 0.9133192304510098, -0.710686111278138, -0.13185286078995362, 0.7200413142305255, 0.21676304089907772, 0.9760052159428445, -0.9301066382847105, -0.9110017295561956, 0.8360805908786051, 0.892336572180515, 0.18385466913331494, 0.6505497771925512, -0.2880203032719715, 0.19059786898645226, 0.32841204844610217, 0.7572977742579434, -0.14573661029128226, 0.4900103507948177, -0.2666153250726002, 0.9459287763250619, -0.26169457603108137, 0.6997796418101012, -0.9451590390897053, 0.11101307435148078, -0.2860582088192809, -0.3756131515224663, 0.6145613712067615, 0.8872199127212055, -0.08095004404647121, -0.49534972617934403, 0.28997977283828513, -0.6506771077705631, 0.8455896389499049, 0.7047379235188702, 0.08929817507107818, 0.18720330773202276, 0.930436738136565, -0.19353277105025257, 0.21880358437995984, -0.6863152825752881, 0.8488727528171656, 0.9265787041832163, 0.353560771579704, -0.42441255662932154, -0.127433218567919, -0.08880910297121392, -0.7571057454089833, 0.37248280178280724, 0.8997411379450795, 0.6488869080440154, 0.05547332290004614, 0.5546297179739321, 0.6787410304021888, 0.38252632902286576, 0.23836347351680875, -0.9220665149921579, -0.6769689328463493, 0.4017907322187968, -0.7065365029041122, -0.055803757400688436, 0.09744214992395173, -0.8589624889651764, 0.13211361203212224, -0.8715266153023518, 0.4328539344253235, 0.04314265590685973, 0.3521952714913783, -0.19692678204727376, 0.665761754421692, -0.48684681504675176, 0.8535317465104626, -0.25878815303983327, 0.8120676796922395, -0.9755922943581319, 0.5063347516424259, -0.27081230082072794, -0.5948266543405598, 0.09803557494274906, -0.5501697104047605, 0.6686958169269852, 0.6056663630276815, -0.8933920029777427, 0.9085523844465904, -0.09734746123123905, -0.8251497905444181, 0.7447972490696548, 0.8029174677539368, 0.5423157330226018, -0.1371691546016489, 0.0, 0.21955350175817756, 0.8351322590640253, -0.5291756015044793, -0.1549439263470649, -0.8948061617173126, -0.0600545636530756, -0.41192278209719757, -0.8567168704337238, 0.8954307434981104, 0.033552346755066687, -0.7247496985861694, -0.31067712616296617, -0.5430740126420428, -0.4157641420127931, -0.9038828512282213, 0.14576328298986785, 0.39707901433900905, 0.24378636242296392, 0.24327681422608127, 0.7504437484754793, 0.6471169009129947, -0.35743986322706234, 0.25308832217707145, 0.7996142411419207, -0.35097441107246086, -0.17546826686916894, 0.18848264524344294, -0.33674033867726716, -0.9974597113997217, 0.1412262066804728, 0.44250065310717135, 0.5189934110582111, 0.1725920203742244, 0.9964438530292925, 0.8625054537200123, -0.7511354225380049, -0.8920773047634902, 0.7028680947372503, -0.39531495775826797, 0.4652568445766321, 0.14658076542084086, -0.741955927458805, -0.37999155465065093, -0.46073981699349, -0.7981901600420631, 0.1625744372073057, -0.16554878941939855, -0.4551297543531687, 0.18209519717528133, -0.36104468926116096, -0.03267710522626821, 0.7200440740641028, -0.41527828485559826, 0.3524920284406865, 0.9004670767007734, 0.937718475849388, 0.6449710453710729, 0.03747683387902856, -0.12398862440695901, 0.11944902311322392, 0.3137447811149163, 0.42227650455290133, 0.6649182798553119, -0.5352771778777601, 0.7432512099131687, 0.7542309963611262, -0.8019845490585751, -0.6920391209961898, 0.6334539890628834, -0.98908651754185, 0.05973834865173777, -0.1464922923322085, 0.6637565756825818, 0.3867748683095489, -0.07361956134628844, -0.36536334977191487, 0.06115830878819373, -0.463775699911416, -0.3765268873271699, -0.5143458614611756, -0.10033805968172738, 0.502173901706205, 0.04477650385914411, -0.17651353232944422, -0.6271284383020914, -0.3738916485981607], [0.7371578816278788, -0.573884818768247, 0.9793556031044657, 0.21955277990459576, 0.08245635858225953, 0.200932845706826, -0.0073360919012694925, 0.7475264562379369, 0.6595546333316105, 0.510320818376528, -0.5366043762421777, 0.8964466668130016, 0.7816698660026511, -0.8324462222730202, -0.49855911746116743, 0.37867801014896263, -0.05607307237403503, -0.8618405066680601, 0.7438461090620063, -0.7361338312371011, 0.8689616025815239, 0.3262916627712833, -0.8159549100596286, -0.16514559275685925, -0.038739364113458796, 0.009270099225526796, -0.09335847442338907, -0.6535435346451512, -0.4511585138863454, -0.13723836057569794, 0.7531477328220586, -0.48872122314592326, 0.738435536924853, -0.4218953524111986, 0.5892251020133288, -0.8191543197388425, -0.8816399366570391, -0.43656380397648165, 0.10321109413833218, 0.031499532845028266, -0.6487698731870835, 0.1993987912529438, 0.44677480838714057, 0.04887812287479565, -0.3769643047925624, 0.2081543564942998, 0.3565372723955704, 0.05683174675484448, -0.8835093416973623, -0.4838023384890604, 0.8413510941769009, -0.06836282563011342, -0.8799510866994886, 0.6201875286713538, -0.39468522556576247, -0.24801682237449652, -0.4962433436863829, -0.05112141151210925, -0.3331025328567341, -0.11823516451040739, 0.060408411746382784, -0.5350470845001589, -0.6193419644946283, -0.1421767540273513, -0.6884202143245246, -0.854823557128306, 0.5400345881711763, 0.4538465517602135, -0.2636020115236646, -0.5205457921034695, -0.45799968294795645, -0.10888875584843749, -0.9859936368085314, 0.8306559220410876, -0.2905991667797594, -0.24294861195107753, 0.3333677080819779, 0.45983409210256054, -0.854049985030686, 0.30571046984908135, 0.4562989260122665, 0.36541750826257546, 0.23159263712063582, -0.7882608162175606, -0.02813491214698738, 0.8335959171667076, -0.11508706605430552, -0.8079194644757555, 0.7067226006222846, 0.09454649677974358, 0.013968596273660205, 0.22981766897116218, -0.6205518590390435, 0.6154069098215682, 0.8279395844609765, -0.3976472671197555, 0.17634176774732313, -0.4804967609056727, -0.009980152131727538, 0.042791768748408066, 0.7375651143927331, 0.5452960126331998, 0.9947755880874691, -0.41868204175430934, 0.02329656161126681, -0.4015837588324964, -0.13972828503121248, -0.10987738856002194, -0.02490627872033979, 0.8988616780996799, -0.9951822816836335, -0.9929124494852601, -0.4081797779666547, 0.3941494146645754, 0.0, -0.4511744784317975, 0.6488167764035662, 0.6434603972293798, -0.05247653476171532, 0.5829004494744963, 0.21681342938522974, -0.6220352169967183, 0.05254602877006964, 0.9463176988579125, -0.6505680672285314, 0.10123579189539522, 0.5863613978396027, -0.5644510246787768, 0.31237655084570215, 0.835697526366042, 0.15604229868086117, -0.3304933098114424, 0.5739179791121463, 0.8406123248565176, -0.7329164868835298, 0.5270481469741211, -0.6647738703102972, 0.028017626500695947, -0.9892319319146607, 0.9519507780770287, -0.016764679202867283, 0.16792836384915866, 0.11453294517097201, 0.7554323623167536, 0.2874610553905279, 0.10506417264711776, 0.01306451498382355, -0.7227841386347158, -0.13538145427596304, 0.7579453517597945, -0.12742582425212157, -0.7238189860888316, 0.6644258058431074, -0.38382366404779966, -0.5225870266148274, -0.10710505462183617, -0.18497606579862502, -0.4221141134640176, -0.26456127020633247, 0.38967238416500405, 0.1471621695083516, -0.32038529867848786, 0.9099171141361004, -0.4626328853359598, -0.11861533690041814, -0.8787053104607752, -0.8598874812359423, -0.5880077245749278, -0.7751585323779615, 0.8677563603926448, 0.18124333990038988, -0.891538239402347, -0.9665945263101214, -0.6211149345015903, 0.3458443160165341, -0.43212301522684315, 0.6537662203418331, -0.00759073910780339, -0.4592153204172047, -0.01118028104650537, -0.022749821922352753, -0.11872747331694833, 0.2927575502051569, 0.9350256021885328, 0.39179712050076465, 0.7569438648012412, 0.08827555700367018, 0.47865621581663875, -0.6475583440961099, -0.49217825902454004, -0.8482920998581298, 0.7795235677229957, 0.2714455398553457, 0.3172703468663649, 0.9682242614546013, 0.5946262384690253, 0.9046567557793463, 0.03941556794077816, -0.42587475542795294, -0.4498661219316109], [-0.8063373102811242, -0.5011147324412364, 0.029707594154009254, 0.8695853669843876, 0.3547544810749055, 0.005358472654000357, -0.12186911226577202, 0.8015214918589129, -0.5019441592721012, -0.9214303154519181, 0.9048521301458392, -0.297711664653626, 0.761890496097162, -0.3327660584243983, 0.27044953212976464, 0.9786549399195372, 0.5487053330037059, -0.8012839969681487, -0.5725257969526951, 0.030388212767322953, -0.9855996051809477, -0.8146493008849267, -0.7602108995767329, 0.181395021530949, -0.6816005249189063, 0.224743930653315, 0.7502348273462478, 0.3642542892521248, -0.28019674794221316, -0.6378432716932603, -0.4321589125520835, 0.6049258962894553, -0.9113388436296317, -0.40890803829741706, -0.9406582130292378, -0.6848748446678352, 0.48843717951139576, 0.020978507029061788, 0.14894242330958307, -0.684631648630506, 0.4799450650544457, -0.27224967059629734, 0.38858005201303536, -0.7199092850281299, 0.5560124649229803, 0.7464171514837012, -0.8588822548800943, 0.06018502773841439, -0.24055351843270012, 0.8839987798964801, 0.8650239452919037, 0.18447760112581624, 0.6790933893687059, 0.9532344438753895, -0.8694128774888914, 0.4964162743794436, 0.8849446444742837, 0.17160379594722985, -0.3385411627307986, -0.47226447125851756, 0.6278814086890772, -0.1969343637936405, 0.5807031362552928, -0.0415214609171255, 0.9498150722595133, 0.25059759175642604, 0.9100039798799655, 0.1663958254368183, 0.9935150298797062, -0.6912586745926732, -0.4959186024287605, -0.5319641529072798, -0.38729085352083215, -0.23045550353800737, -0.25450617712069046, 0.4869540920400497, -0.8287087729077185, 0.915836364142679, -0.866774185417365, -0.7982032686726404, -0.06055757343609747, 0.3574697547989376, 0.2611951875684164, -0.5275770670866273, -0.33583586509007946, 0.8934689681828754, -0.11098603080953584, -0.9000255872817122, -0.3494841093938492, 0.43646409642835216, -0.219166152196568, 0.565647817770141, 0.4828253364653463, 0.5017901899738373, -0.9978264553857372, -0.7389964899254842, -0.3790966649457934, 0.31655174277981746, -0.23465907926500695, 0.2626668709123521, -0.057786609802788824, 0.640998171012634, -0.9887603114945827, -0.38762445587724836, 0.8841183817158067, -0.434473831602902, 0.45270779574219033, -0.985634879520356, -0.8554616511887887, 0.3687570948926908, 0.6776194023524906, -0.3739855492118751, 0.05595841414866021, -0.5652927603307072, 0.192292120898522, 0.0, 0.958128846032561, -0.36773864221900787, -0.3772450252295785, 0.6378645671861543, 0.4124171580333167, -0.8009303333979663, 0.2176135310061147, 0.967493919392586, 0.16823953231217903, 0.06196039227766037, 0.31836872657671367, -0.779178918057118, -0.1236467620443229, 0.9905792427825129, 0.20963465410158832, -0.11164371574471144, -0.1644043568329847, 0.6714796261885221, -0.7362066725453171, -0.7468916931516743, -0.9181168076574269, 0.9072291894438349, 0.11357545712020078, -0.6849780445683331, 0.373288553315692, -0.29204938919571566, 0.7886359740248614, -0.02945155870280991, 0.5790004323471347, -0.06927242229552011, -0.05628868365360229, -0.3623409636564261, -0.13718530270813467, -0.09372240873408422, -0.35400967981091314, 0.11307326612471269, -0.45234944173946245, -0.4168871887289336, 0.23929151755288158, -0.5659225082737269, 0.48619807985883323, 0.3475703933072316, 0.09534661664501742, -0.17628455165210477, -0.9843730938157771, 0.9748157161754889, -0.030959975672998796, -0.42596592584465776, 0.37727927774293235, -0.017888110217975317, -0.5868903797629597, -0.6587952832629849, 0.7367744480337093, 0.7463185243226116, -0.5388767437881785, -0.9233199766994564, 0.34939595274410906, -0.9597259034876233, -0.16758315825772452, -0.32243767882337804, 0.5107238163995924, -0.052839942416533114, -0.19931102312850912, -0.942925702582476, -0.6772792913877719, 0.799379511049026, -0.5825411088559298, 0.1489187702608623, -0.03145783216146203, 0.26702696555167016, -0.9599203737933466, 0.47765290557873574, 0.6581766435769398, -0.334115011002448, 0.32583129580720027, -0.5047779062375317, -0.9729689988276125, 0.925170018203707, 0.8046055823029856, 0.5602824755253528, -0.4914831494257619, -0.9329367644364861, 0.46569845461931525, 0.9906389398530917], [-0.17670223877226543, 0.09735066119437774, 0.2369883399348074, 0.11103592345487656, -0.9564829418448708, 0.7896778441929035, 0.9170743008491158, -0.47988343957491386, 0.20581865537012844, 0.47837574062124477, 0.2511866690499649, 0.05944886283699802, 0.53790204176502, 0.8463998312766454, -0.25160362616341847, 0.3786144658960182, -0.9140149378715219, -0.3874838085258929, 0.2719865327619948, 0.5248288907624896, -0.35609696843059013, -0.16189176770777713, -0.06466353499581401, 0.032494857763025964, 0.9927720303429604, 0.6240491774826533, 0.834292722201651, -0.6261979073583586, -0.09521163817373046, -0.6136192158667633, -0.9268941623132243, 0.022158919082846396, -0.4956578457911929, -0.7883204234150207, 0.07492810599757593, -0.6206952890197601, -0.359113728436079, 0.07861669097576063, 0.40388681704934015, -0.9717619879754773, 0.5158086452752775, 0.3775451935029539, 0.3819880089213785, 0.9934983238052886, -0.1727512642900586, -0.8724861968833602, -0.21822477105462967, 0.6804534707074987, 0.4962734915149507, -0.9538248105159912, -0.5884774693763002, -0.5801805492171026, -0.5209836682978068, -0.3613436936749861, 0.8702230561245679, 0.5140724277222353, 0.5807491079884703, 0.6592550876786667, -0.15374182909901313, 0.38134474197013346, -0.350923160570348, 0.41507119941787685, -0.14114435164264316, 0.7036739758813844, -0.1036341467789319, -0.08802725628524088, 0.3076502190855579, 0.32297047672266155, -0.6001547149222655, 0.7191914878367063, 0.6015961512561163, -0.31998043866972825, -0.21516529878800883, -0.9171906853341831, -0.4941288892617337, -0.005850375665767071, 0.19559176255021926, 0.39855150644663806, -0.9455416285275049, -0.4540127358809589, 0.8702292528892508, 0.09993726428965521, 0.11131873685119809, 0.5837040569255019, -0.003684482357334984, 0.002307363952546826, -0.1172991063703257, -0.18675130840653287, 0.910805400148577, -0.8634249558847213, 0.10587779186728219, -0.4729855401617613, -0.3247509335026204, -0.9902220132216644, 0.25505506447825854, -0.8748787214505565, -0.4401460351636708, -0.2636997846338913, 0.8092741843685225, -0.929025836271574, 0.9937287686874912, 0.22439318161926836, -0.979884725787876, 0.7884968388293574, -0.8015905897310962, -0.9283646004079293, -0.7900365746210667, -0.11724487525628335, -0.4092119888418191, 0.21790414450209394, -0.022888836218166064, -0.9681472711120593, 0.7933906561285688, 0.7325409608602191, 0.12333350856044589, 0.4327790152134261, 0.0, 0.32341660717543097, -0.1634666417204378, 0.2088768846814526, 0.5608240872609096, 0.5583057604474655, -0.6827005369144372, -0.5937839692214908, -0.5732080788931762, 0.047260676123432654, 0.9910253952735235, 0.7598545472895553, 0.1882009473565862, 0.03451817638564214, -0.7258048320852666, 0.5745515661804363, -0.6754305048500817, 0.5790108890813581, -0.3042195531570535, 0.24858973679722185, 0.49168900606587296, 0.4273543854699422, -0.812395972156861, -7.588429138838393E-4, 0.4492347082349446, 0.007416245301317348, -0.9719534922488586, -0.9654404715269811, 0.32422556084725107, -0.42640794758772205, 0.04994240318849452, -0.8271923933733547, 0.48550541056370644, 0.10263013375541608, -0.9261730254386806, -0.7779190819287889, 0.7863012938316585, -0.6499593342641921, -0.09984074360163997, -0.2994517966629906, 0.07840054885778769, -0.5748783871845813, 0.175637328956739, 0.9926746272822413, -0.26617646660467686, -0.9573454884747716, -0.7255522901532261, -0.5462751722895505, 0.684326043069321, -0.5916183864849855, 0.08800086588531708, -0.17227407112790472, -0.4574720908522456, 0.6626585600812984, 0.618875334641644, -0.358945507881945, 0.9281616032891813, 0.12939595567123785, 0.2393653448605928, 0.19215154668058876, -0.20203405516613349, -0.8364831070906296, 0.7044739665077013, 0.049280987634854556, -0.5216591897752285, -0.5872745631572163, 0.39753994229988576, 0.5544271722675522, -0.9605260379416791, 0.7332029302816938, 0.10575241436038962, -0.5070936531996642, -0.12493042219170447, 0.0055103108329699335, 0.3383016458202994, -0.5192493240079119, 0.1888512162710032, 0.5168136584330674, 0.013334045230361191, 0.7448357077694117, 0.7974860952223324, 0.49234286512196945, 0.10757966124104179, 0.4166387264713203], [0.9840007481098576, -0.9319657382251216, 0.768534407180242, -0.26240384634509106, -0.4012653984868839, 0.9287395786275467, 0.01312621855322016, -0.2052469039038778, -0.5644128608081116, -0.020919771443714597, 0.5135340327946589, -0.16857602703685015, 0.690031155906754, 0.36151797217573867, 0.5081139630371267, -0.573494480155351, -0.4487118949465754, 0.5816529552698302, 0.09070380000851253, 0.7143867909199322, -0.9417839447556535, 0.26009557096175184, -0.8549435157477132, -0.16310266152752662, -0.5126992912740809, -0.863282797294026, 0.2876281916343397, -0.7685567237426496, -0.5306645116643769, -0.9807332890419234, -0.4171224345778821, -0.9663682102184088, 0.888608861065463, -0.2173375094047525, -0.9312855549201797, -0.2409626781446148, -0.4510321986600607, -0.5788478181656134, 0.17376672805735738, 0.09956748167097862, 0.7025012576569112, 0.21113586479156043, 0.8856883663644626, 0.9601194519119756, -0.1474981875382977, -0.9955723924544955, 0.4450368133803768, -0.9113322619328861, -0.04973648880982351, 0.46916367186028607, -0.5250743710733263, -0.6343744003423164, 0.5474235956870837, 0.645251953474081, -0.9338699384128162, 0.11054405756590935, 0.21797919995194848, -0.8432483880531867, 0.03689629783237591, -0.012890379069049773, -0.0814514101791608, 0.05450332918623535, 0.3346902932042273, 0.8644529706333477, 0.5297637401058517, 0.13880403223756232, 0.42970854944549175, 0.9423565516638264, 0.9934899081458384, -0.5152812488410752, 0.9605220267294938, -0.9339934645167547, 0.6250859549863961, 0.8072819221606897, 0.11829483676378572, 0.9606208337049549, 0.1417671282423172, -0.24819415353402063, 0.7486441083204824, -0.22441802402028133, -0.8759583232484258, -0.5086005420686122, -0.06563125052001895, 0.7939456014151729, 0.4285812264977644, -0.7357731524132523, 0.013700438099528922, 0.7755894542253394, -0.650984216813056, -0.8845003178855413, 0.8791486983621326, 0.4955842074801202, -0.8304868308096651, 0.239332133518652, -0.5123038056351563, -0.7947705289688163, 0.5194687796584576, -0.4886382081094689, -0.5907543668027389, 0.5053126933930736, 0.28673103083571183, -0.08176723215747406, -0.3544601271854346, 0.17858373363844993, 0.43308775481372686, 0.7815370177351677, -0.9090212617663553, -0.3829803688938387, -0.4118305101091617, 0.1663278899406042, -0.19850077123046983, 0.6822909033683753, 0.7149308055122405, 0.7308146350884024, -0.16819823487189844, -0.7069717638728936, -0.7080791087841805, 0.0, 0.7955733827697415, -0.6494538441175959, 0.8670464067943577, 0.5914668462310402, 0.5422103827696438, 0.24690897470530948, -0.7307156525467247, 0.9944549718507583, -0.4675697642562773, -0.015109850101517885, -0.6678213520836849, 0.1727892364165089, -0.9853952894551037, -0.8341169677763536, -0.19569687110199951, -0.20234158255899004, -0.25749422436342617, -0.5585177901592717, -0.16108602784689552, -0.6983762341032345, -0.5656710828160909, 0.8643208274398928, -0.215086654562614, -0.3584966625806747, -0.2116247536659568, -0.8573822578819412, 0.847373862373753, -0.9437814140850715, -0.5557390690063095, -0.7627230932627596, 0.024368568194925277, -0.8013945092852783, -0.9223554510561576, -0.775708763291828, -0.8079273845790118, 0.31888315407626333, -0.5400979585080496, 0.8178859461202097, -0.13972542794529397, 0.5255218712541123, -0.29631564374053965, 0.22346515786158627, -0.6955318285061409, -0.9000111287805719, -0.5900819137850686, 0.7900886225785644, -0.19089974279155197, -0.23149192607072488, 0.2102490921365614, -0.17866176837291836, -0.9803852817909642, 0.6283450150574736, 0.5695219593073619, -0.6546758421302139, 0.26836218860491456, 0.2113367187946369, 0.656242543658905, 0.6469111287969458, 0.92946568289121, 0.539627301377626, 0.6508952163460626, 0.9616560188405332, -0.8493361904397547, 0.826320853916481, 0.033310080705480694, 0.39317745387482494, 0.22542932362224333, 0.19161786388276125, -0.9496234697837045, 0.9935394159714621, -0.2832826735924445, 0.21590008471989353, -0.6117255092648195, 0.5482148357418923, 0.20957747421084605, 0.6351544473615591, -0.9850923675036218, -0.4593877306927916, -0.8218466139528091, -0.48355089576242194, 0.5873111572624867, -0.3894241895597865], [-0.22183150282200437, -0.8556713714414601, -0.10264328112467536, 0.45620634101977897, 0.9567512173369905, -0.5090878678059276, -0.7688063123578932, -0.7173002452790411, 0.30901737241020166, -0.7995564001681212, 0.7607510287236645, 0.6533530049758165, -0.288089266106309, -0.12894879258652892, -0.6730890797474722, -0.7290745559881777, 0.8818167490888056, 0.1628585455738485, -0.07263100914921705, 0.6162518324300725, -0.43348945832760677, -0.9685571985303214, 0.39430101696420916, -0.4944879190469107, 0.6731913859758183, 0.813703454503377, -0.46414359210268485, 0.4923599735582247, 0.6307394738223653, 0.08280439462536493, -0.9793000306510202, 0.6089024792448265, -0.9611516756102951, 0.6070478651473381, -0.6290880977486948, 0.6188531999152367, -0.09314660230206684, -0.43263865433255866, 0.3290895822261002, 0.9886742998126814, -0.6639834638814943, 0.523860784039857, 0.33985416369701893, 0.2178577708392413, 0.7890252480068525, 0.1973449777840286, -0.1629675298330917, 0.9203049338024003, -0.48440648482158055, 0.08070489918773482, -0.567145518384534, -0.5403648846330462, -0.4333760759716805, -0.11530253115909073, -0.2858796023085217, -0.24029344950748888, 0.48156249769117987, -0.7647524973155164, -0.7212235350285616, 0.19951052494729904, 0.5343905074936286, 0.6842724335499486, -0.8696417166546804, 0.28662704540814077, 0.27379432051161645, 0.913374642558934, -0.8037050947229119, -0.9237798060334088, 0.5741133910261422, 0.06718408215512484, -0.7767302013418307, -0.48389000120104875, 0.21118025391631945, -0.5352570881473273, -0.8234391672072576, -0.5545805726718802, -0.6614358317586007, -0.9928678977726522, -0.5158240684511433, 0.25307564817482864, 0.5063553765852455, -0.15685251016807356, 0.6631503418440765, 0.5869636776714253, 0.12439036696974126, 0.3691725226841718, 0.08961497019340237, -0.07522824270794248, 0.2760365435180603, -0.3768522608538445, 0.8121839508948778, 0.36391627676292115, -0.7418256258251437, 0.08947372951722787, -0.6324606641087098, -0.3614747065734536, 0.46198502091587224, 0.520237329259839, -0.3864722451412752, -0.971937301009665, -0.2881517207114197, -0.2924701919967927, 0.3666754325989545, 0.0798425947061141, -0.03663548438213682, 0.42341667551671747, 0.09496302146162705, 0.2853548412669944, 0.23330973565759505, -0.8598127407717457, -0.788961096377732, -0.14006005833089952, 0.6836536635088548, -0.6751607892105347, -0.8614620952160132, -0.5138443775389347, 0.9558052663779064, 0.2281189704910389, 0.0, 0.9715153432622918, -0.6205275393021432, 0.19307450497207923, 0.9581781844793544, -0.5488151175652369, -0.1103335200922484, 0.5260837135177667, -0.10683000720686908, -0.5419385366899323, -0.10206466650170443, -0.6409566282488883, 0.588576411353632, -0.6717880812465995, -0.8731555479994695, 0.364892023853467, 0.8869901868208039, 0.9592014502934609, -0.37456972000959965, -0.8071501196333324, 0.8046252308327322, -0.4120886706651372, 0.7404145038930761, -0.7833735250180625, 0.8191089192310821, 0.2675821952864841, -0.9356817315860333, -0.030771236899520105, 0.5760048412001324, -0.6190829395780224, 0.023302017385385065, -0.4677207182261247, -0.2152659687123497, -0.42785547840853, 0.859062073077191, -0.069301656240357, -0.23480224930616833, -0.252173026103897, 0.2894969423321352, 0.6464787138782124, 0.7163758047386044, 0.22266424372650184, 0.28717690777600735, -0.4562089738774131, -0.9805577551544824, -0.16939596294753234, 0.8399234423090529, -0.13341898779205708, -0.5116525507746541, 0.3171961209295264, 0.5010616750799042, 0.24262178766923115, -0.5726319985628556, -0.31600021929072253, -0.8589777464152784, 0.6098759570021137, -0.9805686988227866, -0.15852368758001734, 0.9851650460562629, 0.4979971462706909, 0.6075590637394319, -0.05908252015752802, -0.00844750986163545, 0.8473507816235377, -0.506302663759816, -0.7615066018661771, -0.32937212704241436, 0.44764191234955675, 0.09799654702759808, 0.69550772020488, 0.746452693882216, 0.2904090889548723, -0.6513917703171292, 0.3556004977620262, 0.49782783422195553, 0.24838826177541562, -0.025876694079457252, 0.322582327617678, -0.018778399395720013, -0.48523806323595964, -0.31418934471825777, -0.8297182184746108], [-0.6697235356352855, -0.944078263211048, -0.6222673209793559, -0.6738717630086009, 0.40783065229519666, -0.9013864164967527, 0.4569923688902262, 0.6407062510158199, 0.27701102817479817, -0.7747885533099736, -0.17493019436905444, 0.038998510054226054, -0.05873964176892654, -0.38179006669617976, -0.0544565231533265, 0.9836771325538782, -0.548603801868756, -0.04521512130241012, -0.3379440537523799, -0.8707382837944109, -0.05438997899343412, -0.09717798760925955, -0.7456918451725669, 0.8259085543925211, 0.2887416816544317, 0.8369676014673304, -0.5103883213604912, -0.8080662064132924, 0.736508720738928, 0.37570909382274387, -0.8288531616627763, -0.457986576421048, 0.016977629718541776, -0.7830919171407209, 0.4098010252743072, 0.5457744433393432, 0.22589943346851582, 0.7582911395266629, 0.31809770271075877, 0.9037105385547144, -0.14876163690031285, -0.613384976417843, 0.9116367827058056, 0.9572056117417378, 0.9781380112459646, 0.8322120228391077, -0.16321108960808606, -0.23669796216572347, 0.36372673086941165, -0.2258693629003159, -0.5960761007126312, 0.05554633812835563, 0.9845996136646495, 0.6707858666857076, -0.008131724092465653, 0.9233163973089045, 0.9249906750957626, -0.7858667481411745, -0.14446948193594644, -0.8117106375527054, 0.9222761741313485, 0.16932684826177646, -0.7845640867956114, -0.1675516107331685, 0.523734492547598, 0.047837134804554315, 0.6954354855028673, -0.6292993544175758, 0.040572931148326274, 0.10753037575532853, 0.5419626108240638, -0.05836019108261281, 0.01506032727758333, 0.8635810065386942, 0.8389796644971341, -0.4288818133204544, -0.6124276495321399, 0.5147511814913037, 0.36320442672143205, 0.44324200911988965, 0.442719846627869, -0.6675888743858986, -0.16184392672328451, -0.17696483847893618, -0.10078965205586043, -0.7646071896080693, -0.4110378740926284, -0.28474537006455347, -0.8907972775258437, 0.7085151842268853, 0.3147651012848036, 0.6202045493539532, -0.1864456751219412, -0.641935184984032, 0.264541522891123, 0.7440921250756511, -0.47930909401424016, -0.579811636317026, -0.2730452056720072, 0.19472359529916572, -0.657249730670117, -0.53663345446414, 0.9907085934640756, -0.8004415441712611, -0.5709061079993123, 0.5479525580498659, 0.5629650363734298, -0.1561651781265767, 0.442719618107537, -0.5219480547451583, 0.10869908263113692, -0.4836764835750347, 0.8978255293742705, -0.41400409038351094, -0.47715479927621995, -0.5972872573719483, 0.06865157136352718, 0.9640885213998767, 0.6727894455742722, 0.0, 0.16040786039508603, 0.0544487014892423, 0.45958639003768176, 0.6358929056628106, -0.29456159826065065, 0.04569931730224175, -0.3829437292793665, -0.7803279300103234, 0.8826196832064901, -0.8755254364942817, -0.7108048843401118, -0.6282458985470165, -0.5689230975443145, -0.1809088168137145, -0.25157888547918095, -0.579272789910676, -0.7329105731476857, -0.854730049440849, 0.7465197740094252, 0.20456794557804692, 0.9121813918848423, 0.4379771484018262, -0.052275777492197806, -0.6501065929514542, -0.5586522511499381, 0.20125966019747454, 0.10926775287830393, -0.42574185859784297, -0.7633118794152718, 0.3614771015682583, -0.003008375026606336, -0.18124027420083744, -0.9404931324734789, -0.9480556427395594, -0.3729882319635851, 0.15923016983626104, 0.9830633247482052, 0.20465182583096886, -0.6828896747211337, -0.0010176088838891317, 0.8326841961722098, 0.9037953943320876, -0.334218096505287, -0.27644595196197375, 0.8619643234806915, -0.9315939089701686, -0.56853537796299, 0.10696474231008923, 0.8694655061656311, 0.9302126357464255, 0.1331639161959517, -0.15081009094813513, 0.08405942869968697, -0.06930065697449406, -0.2771208923658204, -0.23084489082265747, 0.8183382739370795, -0.8845926936895097, 0.8145996552740256, -0.9937432077308743, -0.18563472285230054, 0.8177536729914883, -0.5760219610210091, -0.28882219238140516, 0.4789204608035802, -0.5674982279499063, -0.204674844159334, -0.05000587927947553, 0.9155442318976392, 0.0923764231024422, -0.24382603285930182, -0.9525738107601938, -0.760334278668463, -0.024597089017775353, -0.8808080534115641, -0.7434940821428873, -0.5996062237759052, -0.5597817622106265, 0.043533131072060804, 0.4750279407029452], [0.1461741250971169, -0.01700749728109341, 0.9840317227361155, -0.5861838822780148, 0.8830618344745329, -0.05171760734539399, -0.4231076274790522, 0.1819521630183769, -0.2798568994210193, 0.7769980374096157, -0.46405159033601007, -0.481083989687505, -0.4916460248636896, -0.8628282688490965, -0.3226955666196849, 0.045499833375170606, 0.9038661269219317, 0.09767980620950656, 0.053174147115875314, -0.7957077905720475, 0.1999939993525095, 0.6187225409875223, -0.4778348535283612, 0.14925291090076476, 0.6093517116909226, 0.9502911338386575, -0.6353597078702531, 0.6660989513168436, 0.2881804773085068, 0.05287997883639872, 0.7796409642594577, 0.7377497163029993, -0.6002168880814709, -0.6283651990520283, 0.726353052057346, -0.23341244105465853, 0.005245487115072223, 0.4394488319386205, 0.8553946280465643, 0.765080091813884, 0.2147119960822852, 0.559166283568449, 0.819150401672837, -0.5098775820262229, -0.4869834822672705, -0.5655284499767186, -0.944997516829698, -0.8168343696399616, -0.4366305242183921, 0.09629779789392345, -0.9252713362764597, -0.32893216829815053, 0.8021521701431165, -0.16370335042761042, 0.16343010716793271, -0.7644731062933317, 0.3870490272137459, -0.972819155977303, -0.8146709852245413, 0.39179044815733444, -0.6897860002857135, 0.908031616637482, -0.22792798550687965, 0.5011926165735268, -0.12068696795158829, -0.41377764809358264, -0.7258381879141265, -0.894600739625204, -0.24826665772578527, -0.18906513880054976, -0.4011113123328256, 0.3899295810936625, -0.026299775879042864, -0.5816379100444085, 0.9717735870228443, 0.030430583153697732, 0.7000134916424721, -0.206868291357587, -0.9175060080603032, 0.25844677457563625, 0.21424911991938234, 0.19658911936420087, 0.09653863553919262, 0.7733737286880347, 0.5713906531434017, 0.7095304668535447, 0.701224368601179, -0.7003429201587319, -0.15110012851636934, -0.5993886837384015, -0.6874886195859415, 0.8420900100999487, 0.14797598681095803, 0.35967233509895213, 0.36466552599583957, 0.265853516616015, -0.39854709372647035, 0.9272547781074161, -0.22125054475043804, -0.7388522147525072, -0.8210164015101233, 0.5018796640016285, 0.5532581747136176, -0.9486986874015013, 0.4061345965631904, 0.015938141978892206, 0.7703342837645393, 0.3209689388066568, 0.388187677786324, -0.5342462447498182, -0.5575033118605248, -0.9417922801993619, -0.6908726568892007, 0.5981352437580336, -0.05559367629676504, -0.9695145265354663, -0.5607981785247125, -0.3597986714676831, 0.4445719524503642, -0.7782074132133199, 0.0, 0.47625484710329413, -0.7890053488522257, -0.3954618415136075, 0.9745372854575494, 0.6032562258462453, 0.8232009853502227, 0.9571672851108266, 0.7149735685701317, 0.5204601086585334, -0.1367595706548974, -0.6707792167216979, 0.004972426331975033, 0.5837730258746572, 0.0919275205412613, -0.5750131866725279, -0.9335623319980053, -0.7350065070582286, -0.30165311429362673, -0.8981684181752669, 0.6772889179262642, 0.6585832566274661, -0.08000168032269883, 0.5518090015435251, 0.9554730868106667, 0.8870611558664829, -0.2888118061799625, -0.03288643812428327, -0.9011753049022646, -0.37167282439952154, -0.29991227706301093, -0.23245644243284724, -0.4169382165190747, 0.0644282114529986, -0.21232320148554895, -0.9692153700976402, -0.5930659845638349, -0.4021669937280534, 0.8597825869616493, 0.5910290880646274, -0.4904313878441995, -0.9978995975834886, 0.0770781158449978, 0.1638770173583839, 0.3513140049634931, -0.0876640775733859, 0.9300523619534957, -0.013054098068243869, -0.7871536011929501, 0.7387172778617423, 0.2543515627625228, 0.7851080998374542, 0.7779877267771607, -0.11990644553323038, 0.39517863561403477, 0.4948858965593175, 0.578347900377943, -0.6660987006895029, -0.09769442953219598, 0.37703036088264397, 0.28358095122446136, -0.2434686826030632, 0.6382161560307942, 0.8398344890475893, -0.32862987326917836, -0.14809989518890454, 0.2647458008063184, -0.1542240648052544, 0.2553931733128658, 0.5055276682247107, 0.49026814572629607, 0.028306174463266442, 0.5087423231120609, -0.44269022639700206, -0.5013542652321166, 0.2565079832269104, 0.583518887485361, -0.3974671565211805, 0.9367953757884542, -0.7392701910412371], [0.7341588414512785, 0.21044675861534223, 0.680840606418637, -0.011243808431100843, -0.14686143027200882, -0.10014202993989674, 0.0071862282744230566, -0.7848783785930236, -0.5588995531594492, 0.8757874411375719, -0.4975991050092883, 0.2926697224672925, -0.1592155561193056, 0.012293102545879897, 0.35367694732164123, 0.0691986037671326, -0.18796620445869738, -0.3905264333290608, 0.2695910899972449, -0.9347594415621863, -0.3464220098709576, -0.7671145083427846, -0.1956039598882855, -0.8266419895472774, -0.7438752175972738, -0.9202173738803283, 0.4209504391350807, 0.301333136064186, -0.47620543288649264, -0.9813293893698702, -0.04225329692105251, -0.9285579360859038, -0.30531553325354754, -0.5519946155176165, 7.504515247489518E-4, 0.1350702634652592, 0.16160205129615512, 0.7445009174504114, -0.4893081349693893, -0.32929782445677414, -0.08808763734469749, 0.5916127308033119, -0.7249845629642966, 0.12083378561773928, 0.44358561844912603, 0.5959066567230642, 0.708604119603838, -0.10094205414848956, -0.5765707990862252, -0.9045174979258963, -0.13837763871730901, -0.6331681294203195, 0.0706335776534266, 0.266867500328656, 0.4297289514716476, -0.06562282931622287, -0.22124958249829896, 0.33216280927969444, 0.12591980740397846, -0.0384576071730196, 0.9572688435611891, 0.9379388508978879, 0.2079862826935237, -0.10596240472337959, 0.8666861086835633, 0.677063060708802, -0.9454840015407693, -0.26550099547166006, 0.6884465680633756, 0.7193967037609208, 0.4815479321055389, -0.2669300652967397, 0.03078190944139325, 0.9677141857284928, 0.7370557292211972, -0.6692485027873523, 0.19958304680052041, 0.8786877846409786, 0.8360816265421225, 0.7992205856290842, 0.32785780378674834, 0.22106402644806455, 0.37748880501834536, 0.9929591766570367, -0.8644965758409582, 0.011918543886234811, 0.9981594126001219, -0.2664974491402028, 0.02042286530609405, -0.5010619493138457, -0.64738283647703, 0.09559418964474942, -0.16828992744853832, -0.8578899477323494, 0.23910921842578325, 0.5058263966133794, 0.532555237898946, -0.5080933133803456, 0.9284197921352491, 0.4373956411866087, 0.9810066087422431, -0.6155001810825009, -0.8493955052230451, -0.17628893825675118, -0.46522463140969395, 0.6488025483945998, 0.4705795129940398, -0.7630451107630738, 0.7755424059546898, 0.6316350662067867, 0.5404293972570946, 0.10575111620603672, 0.00663933754798296, -0.9775585637667785, -0.5221845158801621, 0.27771201505018017, -0.05043796328724737, 0.756139695529763, 0.02453908435104002, 0.5852234634184916, -0.7215149346621925, 0.0, 0.6932642416134396, -0.9588446322167756, 0.652144479722498, -0.6148821918725056, 0.2072236207092748, -0.5550440390338627, -0.5656842195052496, 0.9247645572315584, 0.23659467558902803, 0.542505866964029, -0.1431800330445332, 0.6954237957798362, 0.658006595079351, 0.34754402206288404, -0.20912251782619862, 0.44167822710848004, 0.2238049925493617, -0.1196459757672752, 0.7321490864547142, 0.19612255307443216, 0.9162705655980137, 0.7120554543609812, -0.17625916046912704, 0.41101606541288516, -0.03742968879917874, 0.11638957725212329, 0.01237868457411806, -0.5772040728321381, -0.8303216857278635, -0.9614992050766977, 0.5636560048224055, 0.7012889977904504, -0.029135202341249444, 0.3043960490159394, 0.442737897971478, -0.6023334030557668, -0.7878629415357801, 0.30551740311787046, 0.437189796965767, -0.6675080805349671, 0.9847926924238721, 0.029432022610610842, -0.14410779139322671, -0.11497021381569983, 0.7495011333117707, 0.18148700921363026, -0.06514387308604697, -0.33384272950678606, -0.010108836039089963, 0.17260642058443643, 0.21683861579922992, 0.8571304315989801, 0.9729834928843588, 0.8309955693966595, 0.7414153244454993, -0.608727164370769, 0.9593215702424152, 0.30816164831142023, 0.061971479531657714, 0.33248874044005605, 0.11349281533438016, 0.8279061847396592, -0.20444993080784868, 0.2180873694108736, -0.5921314582041881, 0.26406602080943076, -0.9906214375886395, 0.6441078710155521, -0.23698030916131607, -0.9053014733439142, 0.26228222310664706, -0.45782357921366734, 0.6637640766661663, 0.1875698127519343, 0.34378557005472277, 0.6598025181444627, 0.8927656326436777, 0.819586860552832], [0.38125016249761523, 0.3168244456750078, 0.931531900862921, -0.08347988522004735, 0.04023139899956685, -0.12583866192445736, 0.06170414023340043, -0.08272207251640018, 0.8147355696949616, 0.04815923799879007, 0.8638117791494582, -0.6763460003265855, 0.44475418321573224, 0.10662626994434299, 0.5725980253133731, -0.05114003662495681, 0.3836879526365826, -0.0934331265863988, 0.8499362196152838, -0.816585344370572, 0.4891365028930119, -0.9955877817932155, -0.610522222872772, 0.8507185676361708, 0.6578075919945905, -0.18310894872885597, -0.25798623049129454, -0.5915230762247443, 0.005417530265225956, 0.5882714498681354, 0.40570592232840985, 0.1827414250022914, 0.1351002701105246, -0.62991543240612, 0.8392197016107497, -0.07691529377552953, -0.6627752553733963, 0.034543317119106964, -0.6098341125339841, -0.8443555537813932, -0.9028237267698556, 0.46052471297713793, 0.45144855122968797, 0.2682895488772643, -0.5870036154448148, -0.7705513435621572, 0.052757286615075616, -0.2975658282212026, 0.40869389745850704, 0.8270216519650277, -0.30879574607067917, -0.7417335528840374, 0.2439308614220148, -0.03195693017451551, -0.23754553856753402, 0.4654380320662874, -0.4820095485356162, -0.22124783957605043, 0.6394389906764548, 0.4089484333282123, -0.5355121683674142, -0.6806540668447942, -0.39061776530550607, 0.8055502188814825, 0.6288754755835837, 0.44835772797245177, 0.4166584366744204, 0.8834474870355675, 0.041162701793587164, -0.5554535342464411, 0.4414110862863694, 0.7732123133479536, -0.7212130736943181, 0.44353080942691725, -0.31768208541277376, -0.5253853233172043, 0.5256300100108064, 0.9162453341312939, -0.18640216902307016, -0.6763785533117213, -0.8777770115645571, -0.4344315697720078, -0.6990019668206948, -0.30893177859657883, -0.5841151942989837, -0.6105231900912087, 0.38552171738199115, 0.7450582350983694, 0.2936133716406937, 0.7516648765797367, -0.1953640440578559, -0.24580924234214208, 0.2890757038759524, 0.7747402603797204, 0.8126363570839357, -0.7240951245460456, -0.44544370085440654, 0.005631016406583145, -0.1841030746582728, -0.14854961799630328, 0.38021220698657743, -0.7064010679220358, -0.28787462197161084, -0.2538784736579658, -0.8745218772514296, 0.57538455442285, 0.030443388884990208, 0.8037196983457864, 0.4170656993174853, -0.8908834251745741, -0.4816243733392387, -0.5683373521314781, 0.812612186135534, 0.6554195682971433, -0.2795578107839529, 0.7664359762013739, -0.10834383202588938, -0.6691992994498683, 0.7017934103761858, 0.21401614707683336, 0.4491464779209693, 0.9598943193845879, 0.0, -0.7205857715871624, 0.509140293092019, 0.22534502803012657, 0.8569064157705126, 0.14004447257149488, 0.0019104548865320758, 0.9752164231734164, 0.395736836301404, 0.9644798527193823, 0.7833227859376577, 0.603914821423911, -0.5202785213670247, -0.6403357703046613, 0.7223139770418101, -0.8422554933157158, 0.9485920310789442, -0.4501334838626352, -0.41464794440887487, -0.15435118975281203, -0.7192657121851154, 0.9988862720794445, 0.011223259371583971, -0.6930417494112489, -0.2932771520554094, -0.23635267270318283, 0.5438446520888232, -0.26600590935107493, 0.09862810802669464, 0.9239664725025749, -0.2244268151230011, -0.42525547216144544, 0.4383690243709204, 0.07377573428414075, -0.24411527639371378, 0.36128211254665676, -0.2715806470027968, -0.9648219873579114, 0.3249988511693518, -0.22841088222106465, -0.33040753182406046, 0.3282798512243883, 0.6053029419010629, 0.038433097984763576, -0.6313872928551467, 0.5535070371057755, 0.28984872735443434, -0.08516670678070493, 0.32860333708172007, -0.879074302704093, -0.057072213860112075, -0.04432343942286532, 0.8383149809515673, -0.033804409316517514, 0.696030747130381, -0.7789723480867887, 0.3571415568027736, 0.797466797735771, 0.4101784928236618, 0.5106010836294408, 0.6486129134917187, -0.7820806516436598, -0.03887290308470415, 0.7944557247663004, 0.023001624374231477, -0.571664802458389, -0.14616548794334694, 0.40889577150561274, 0.35379379599586613, -0.5459851486354534, -0.5911742461574439, 0.25825366274124706, 0.7383040865709114, -0.5364806468249339, -0.5281478441226946, -0.7440443778768668, 0.8783586763071067, 0.4804724543451824], [0.5210478900633719, -0.5440745363226493, 0.4904413023576064, 0.6539969781284463, -0.3312910664079636, 0.17402331538410376, 0.926926755707185, -0.2630989795515519, 0.0843182338995292, -0.4759059935305736, 0.08639620436992757, 0.16949925991820325, -0.35554511861746696, -0.9192206947709682, 0.8847550477147004, 0.1557264057901111, 0.9151162570683364, 0.7289002022329825, 0.04313360164761426, -0.979588705353329, 0.8886913241880225, -0.4915631367727591, 0.9562969414940314, 0.5734263915288791, -0.5003996290209218, -0.29104500284180834, -0.7669491877498051, 0.1388211552480354, 0.591240216853453, -0.6242981594181145, -0.642529197308702, 0.6241682649706592, 0.9173218818032924, -0.7713339476239216, -0.04474312736849284, 0.7562755708402829, -0.20514492996677514, 0.4986891141758021, -0.8129153466844385, -0.46558364185013446, -0.19977554939386755, 0.49081692204454974, 0.974110484383282, 0.4628022916317007, 0.7669586037870639, -0.6761913995484021, -0.4235782236735146, -0.20218427266619465, -0.7720249704982021, -0.44369859521722965, 0.3377181520960766, -0.20939498047557548, 0.843100687911158, 0.43328477298251467, -0.8794096436320327, -0.5985647856067011, -0.07570321957752757, 0.28821223935105467, 0.687083782960721, 0.6548998673226156, -0.1096835858364551, 0.7308368039249629, -0.02204926308950128, 0.009603267587698694, -0.9078520808295933, 0.5238465148740428, 0.9850091636909204, 0.13468477798909095, -0.661692531970115, -0.3029794239588588, 0.5855747274028684, 0.7905149852098197, -0.6896563635484698, 0.4366941118388892, 0.7379416126046319, -0.6399789839845189, -0.8756072206650827, -0.22796165288086923, -0.5168342404251693, -0.8884625028467263, -0.5357908309274897, 0.5661502645996535, 0.9438030880481372, 0.8223144722864646, -0.563017561634382, 0.6984689210628323, 0.5791605164823499, 0.7827402893197923, 0.27573722851225324, 0.9121502800667172, 0.461873954369727, 0.439042838357385, 0.7309717443811563, -0.23643576595910343, 0.7152960510603832, -0.6536255394981341, 0.34480796006081404, 0.5294549225689509, -0.9386786256709969, -0.1471228001236622, -0.666227575587452, 0.6528866895972352, 0.26141839240907605, 0.17721157774370067, -0.21779473804921268, 0.863790132550194, 0.6487409694244659, -0.6876009042173012, 0.4297436882549046, -0.7955699556053955, -0.9465495037931495, 0.5164521791236116, 0.8049370700183458, -0.8848836708166459, -0.9446369318815799, 0.26844064143728064, -0.4396664604204965, -0.6534263520514689, 0.24615796446013105, 0.7921669996798535, 0.06326415189281076, -0.12703554409562412, -0.12255411644226655, 0.0, -0.19415401110140373, -0.7507546460310899, -0.8962807231607208, 0.6617427392880224, 0.6157427103183855, -0.33631555125691137, -0.36836216424677803, 0.9994412047391477, 0.5755212730853565, 0.9947442287944017, 0.8123076971868204, 0.035883665505995976, -0.03742243650204791, -0.8007250429141617, 0.6733366553341817, 0.24036914519461394, 0.7649740168320851, 0.4660862707818305, 0.9011736137928685, -0.3567096637004801, -0.6512992323513072, -0.2807450703633414, 0.11647168405656672, -0.949705835859932, 0.23320614066119494, 0.10937971304977312, -0.03823281642930976, -0.44868189183538965, -0.8409929479394365, 0.23793002422174858, -0.9892841193176822, -0.37599864132999583, -0.01087859991599327, -0.9644270173855531, -0.32606672146213134, -0.4367794827769469, 0.5024988748353225, -0.356127064580263, -0.7541246174301621, -0.6705728328397469, 0.1690671215740518, -0.37628851292688914, -0.7839011378231033, 0.5457187060314768, 0.10301058992527334, -0.9662318943837962, -0.7407184646783382, 0.1533788428843772, -0.44926705213298423, 0.48406313962658376, -0.47786553803329723, -0.1763872667244888, -0.723947308775243, -0.22298557403467423, 0.6336007797771652, 0.16313309386388886, -0.38080672383083636, -0.5272380815743674, -0.6418605208385026, 0.8344050854847078, -0.05978874332466133, 0.20533463628339121, 0.3647918507597321, -0.02573162007775176, -0.10428682316750204, -0.1711074212463053, -0.36412835346099315, 0.8082702408089832, 0.5025529829848328, 0.7108173153780857, 0.36322905024524443, 0.7276851185545643, -0.7493039835499993, 0.30556938433269565, 0.4481237423136848, -0.5300585160144948], [-0.9550195899735903, 0.20566131311862978, -0.3844696554452238, -0.7197068984538157, -0.2551275482760371, -0.6436271939320388, 0.7181946521707976, 0.8109389716623092, 0.4566716300252669, -0.08227179719156141, -0.9423665953717426, 0.16491416270929915, -0.6775202675559122, 0.8204901892752692, 0.8252179947919505, -0.9601179298981033, 0.8682950531240092, 0.15347614133852483, 0.6947460591099193, -0.293953941923768, 0.951869893721216, -0.6582160187554789, -0.7250998288160233, 0.027804934417381855, 0.3995325398375462, 0.49840455632435776, -0.3216299564516518, 0.5464725300701834, 0.36255935590525645, 0.7142323101885075, 0.025359224624079912, 0.8053192313952526, 0.9319245705756836, 0.02962409160004098, 0.03126524761100136, -0.32493171334750626, -0.33632110542428073, -0.572153113524223, 0.23434687090476802, 0.9888472639402972, 0.9382726378074873, -0.683982641766409, 0.7192730966699725, 0.6604807430973321, -0.01078783629280089, 0.9755313208936907, -0.2281720880141811, -0.47814501276152455, -0.7190327929048794, 0.2319438503692426, -0.6129257839943301, 0.0627328843043864, -0.22592655197998668, 0.2651619173558928, -0.5667457121352759, 0.21269786182002703, -0.5768640168302599, 0.22713949280107415, 0.34082547338013236, -0.16808389249416766, -0.356316388620471, -0.3408127774888037, 0.7481178569845124, -0.21866666309785332, 0.2944145668919611, 0.34846343545153213, -0.9086102904254434, 0.7317202335560118, 0.8501171153183011, -0.779208706354295, -0.5158722874939479, 0.4128308042199238, -0.7278002485422375, -0.8969536437350418, 0.11187190459077634, -0.35618211365778474, 0.1639553243589238, -0.7538422569549261, 0.8624328946380411, 0.6108376051063713, -0.03541041560749414, -0.5669518855683817, -0.9630400128668186, -0.7307250673079204, -0.689897445092083, -0.7400692408443081, 0.5108454177965045, -0.08103510897128485, 0.4806259435643061, 0.5602953419572627, 0.20673933585799587, 0.9329025076275483, 0.04350533390250222, 0.09883394220909358, -0.7553368161016834, 0.11279007698504406, 0.29313878434762697, 8.606683176730634E-4, 0.2896932663549654, 0.5495999436337868, 0.7705336826387399, -0.08112161921761718, -0.4430167718865847, 0.19798264116193476, -0.5575863081906962, 0.28126649767658995, 0.888302684317483, 0.5958799051239987, 0.10421235565502762, 0.29417845778543716, 0.9789959625345148, -0.7447644508163143, -0.02690074236050921, 0.4060244205677028, -0.14069450116200044, -0.8885247480274854, -0.753980812293394, 0.9112822793097748, -0.39531678981763285, -0.9874674245641171, 0.9244715635027769, 0.2635210872101579, 0.7768014615610013, 0.1251156434396885, 0.0, 0.46241490221186443, -0.40001758255184106, 0.6162403577184161, -0.9632026052824048, 0.9487521435315227, 0.229704432603, 0.6567421515616505, -0.1043446247773705, 0.03215151059412902, -0.7142277693417423, 0.45413323502200953, -0.900660397685455, -0.7645033863686259, 0.9587409206633166, -0.5990851321425339, -0.7931400897608678, 0.4901576737820965, -0.72368424219974, -0.9094012495814296, -0.5020902966487835, -0.5096491773064591, 0.88257908724431, -0.14985444889572874, 0.9365854806151703, 0.4822492873217621, 0.5716043358908056, -0.5422988569996456, 0.06784539601228823, -0.9189256603101572, 0.07836795339420766, 0.48726534001474353, 0.7489626359133286, -0.4981868358554826, -0.234041615797681, 0.9425283284529031, 0.1735942660780807, 0.5561910882170751, 0.38966091763743926, 0.20117999104599216, -0.7255018562613917, -0.6877777597169883, -0.8160396853204417, -0.9986951776961348, 0.9883583007352772, 0.12541497221908648, -0.5716776686939578, -0.535876953465231, -0.6793732286071537, 0.6047525925465718, -0.8482115772463685, 0.20657432604705073, 0.9643160843166638, -0.29902171983717674, -0.34042846988871456, 0.9876284985506845, -0.14421184145479615, 0.17256183692260074, 0.09313813871768661, 0.1573869238130874, -0.5316318743847064, 0.03536608153454557, -0.5603089340509126, 0.7171662485409718, -0.38325713364136327, -0.4368375938504161, 0.2034856388276851, 0.9162462482423583, 0.0028761608014382656, -0.6481457067712171, -0.17297093370501382, 0.9509955575691627, 0.9320662671380098, 0.963668421556779, -0.3077789863311895, 0.07733481018318922], [0.8440792680519167, -0.5933766854342599, 0.43396644186922284, -0.4027407080077494, 0.37586623866784596, -0.07268838122358168, -0.8165962092293229, 0.4075542103287084, 0.6048904584092214, -0.04785369309751686, 0.3736480314394415, -0.7915164287807384, 0.6342066620312705, -0.3823291473474999, 0.005912492487862631, -0.8994237200082043, 0.3754436801209513, -0.136507301560578, -0.7443652335515936, 0.1959405382743047, 0.15198106607604833, -0.6077886972322124, -0.6635654455893154, 0.9494016454548755, -0.3623028157138788, 0.5526473480115843, -0.6622290377187763, -0.6949698855121642, 0.0021164588809343687, 0.6108116194558035, -0.2869335207528274, 0.3203042069377513, 0.5519726229840156, 0.7791082037459818, 0.4990941239637898, 0.9786100353430096, -0.4841554026120716, -0.06793461788016453, -0.1297232414149918, -0.24432957743350814, 0.8906904774285143, 0.3827799269941776, -0.43127174510777655, 0.5252538511852007, 0.4683450904425597, 0.19968494290809358, 0.8843429601548844, -0.7517497788529277, -0.8125007150879866, -0.5395555639981793, 0.7088871114823541, -0.4011581594246112, 0.9517643774749971, 0.7202991842406425, 0.48438882826102914, -0.6042527667716269, -0.5953207054615355, 0.18588030441726566, 0.38285499157340186, -0.9360028145856789, -0.3636653788628299, -0.4262412349990732, 0.26144485371014636, -0.7537742494456434, -0.7744540802313966, 0.21373510834884146, -0.6919646348959909, -0.1838893969736637, -0.2940694526714416, 0.40822030192465975, -0.8642627862368486, 0.2424962690932042, 0.37295302121783025, 0.2266728647410865, 0.12357041393002999, 0.3177516258471531, -0.06524276596149647, 0.4244881105370608, 0.5448587487086494, -0.300685654568398, -0.8885017142440237, -0.8586539742416766, 0.4225654417857496, 0.6600281300580906, -0.7784939154548689, 0.1551921375193661, 0.26103301122836986, 0.6526662232635103, -0.20965808123108132, 0.23551426697051037, 0.3158749471647644, 0.7307231858401553, 0.9313074666680259, -0.10331183384132081, 0.37856526960377046, 0.3104818099052331, 0.6615058236735689, -0.9757462585075272, 0.5374548344274093, 0.9816614374388877, 0.08475101219952808, 0.9197719043648591, -0.944394935659385, 0.3596796383982408, -0.4912731795063634, -0.11810064613197557, 0.5370709627608685, -0.8677605032525872, -0.6450213787441359, 0.6020526625017899, -0.6777950358484197, -0.7915358331372153, 0.7410332017593675, -0.9361304537983, 0.13685809984474306, -0.6184052825568964, -0.6344935685108217, 0.44434690760668394, -0.12933129799941812, -0.33677384638453534, -0.4376676742706558, -0.07666165858127116, -0.4317450349324823, -0.6090481397313432, 0.12849547147612972, 0.0, 0.13567865632624154, 0.6556618520868165, 0.33706876948066555, -0.2759328794510916, 0.048156010064309474, -0.3615997630922534, 0.041687933625060625, 0.5861519860294644, 0.8795509743516461, 0.5717993271542265, 0.12138680862575502, -0.017512620679451807, 0.07484084074540642, -0.8387177855955807, -0.9016731607699642, -0.8909582886475753, 0.8663159888035175, -0.4266814147390243, 0.886833822804157, -0.8530554766632412, -0.808340759494871, 0.46628389567116413, -0.46055885168143473, 0.4585743181186466, 0.032651763034251546, 0.6192989515867058, 0.9888004213260737, 0.5732936111717821, 0.019647729071238462, -0.7375231519758172, -0.2505169093544406, -0.9304200081764935, -0.7744277857511623, 0.10645786422341241, 0.9084245855903026, -0.9679224473468089, 0.43074115555405146, 0.6527080514923833, -0.35895861390934747, 0.41345403907242706, -0.043537053462553654, -0.15225150617167982, 0.4616547978433925, 0.2691739106133242, -0.0963934066180725, 0.24906200285341762, -0.1736964427308869, -0.393063655157853, -0.22642622842754578, -0.4912320623763251, 0.427152616062755, -0.6641649040603139, -0.38549986175596773, -0.18766452935644695, 0.6356116116714634, 0.5205880570723125, 0.4526645818837245, -0.6551787071642121, 0.5977932837277853, 0.015159133799182767, 0.9184706061460042, 0.09339686501730315, -0.33307996507642046, 0.16002284814951562, 0.7536663545862037, 0.7977035878833068, 0.39704804390123005, 0.9195867402442066, 0.6021967018123986, 0.9130144606698825, 0.6169383914552431, -0.5776451986872189, -0.20705431551440978, -0.16002775827388316], [-0.8043831067660241, 0.13098836299324224, 0.3946716051219117, 0.20208592111028945, -0.42518455789302045, 0.9624580294577447, -0.5593185345972502, -0.6481722024910892, 0.6265112933899539, -0.7936659556205679, -0.9971780180782319, -0.5666418086651908, -0.012530327310531497, -0.11560932806218216, 0.9584871836119082, -0.17643539644107786, 0.25245928398828354, -0.7560710614034223, -0.9014621162031953, 0.004637711265388811, 0.26528599940649866, 0.04278969336801386, 0.8559199901810519, 0.5315056624932357, 0.2876854398659823, -0.09098137643570037, 0.6254659423838607, -0.046698147865210426, -0.35441780549238566, 0.8296731665608736, -0.1668907835143758, -0.6238010256910973, -0.32432567755816044, 0.24687670024925068, -0.32832911785957, 0.5045452207868282, -0.04512494995137306, 0.7413000547410493, 0.4786177070407107, 0.31080283522399776, 0.7590809975071866, -0.6744853459329869, 0.9946847149815332, -0.4556887740849813, -0.3168665362867611, 0.5843254298375393, 0.6410284556199783, 0.27570993203659566, 0.8452477343595466, 0.5382893895677814, -0.8170589936954826, -0.7745624269279805, 0.2713478311939457, 0.47132451662508656, 0.6159350439536333, 0.9170393347259433, -0.42767650631885257, 0.6038164122483043, 0.5926783469078678, -0.8448298331808812, -0.9499969407261297, 0.3308071068477312, -0.675520069556871, -0.5698045279323714, -0.34767615336002144, -0.6387341071250046, 0.16822286906524608, 0.4593953347669191, 0.7137780349165896, -0.716570842365811, -0.8042382539560202, -0.6561894571596267, 0.35262239049935284, 0.27647375173656386, -0.9827433599819835, 0.06614620120938186, 0.25453409568126495, -0.5956575828216992, -0.8722828778318938, -0.03640609042744791, -0.8976052291651937, -0.6333411180727035, 0.7619024029957262, -0.29518603997156445, -0.3075023479460024, 0.2220066708545878, 0.6277495864746079, 0.37223225110151237, 0.9174736076119736, -0.6579495553284753, 0.8365484206151987, -0.39810321212501254, 0.8725443593461515, -0.8355071108527734, 0.5067510791643028, -0.588445192816808, -0.33094955777513224, 0.46466454166257853, -0.6125054184092675, 0.4353599235285792, 0.27626675094630504, 0.22341900250139024, -0.8310703743713748, -0.8771066172936588, -0.7828944119860834, 0.4652391232581503, 0.6794070627299458, -0.7423781761196089, -0.9767620059828028, -0.10706265232771472, -0.23200909526281088, -0.460577399309243, 0.8835225624583729, -0.3260779541958496, 0.7632852403098758, 0.16766675669583275, 0.35425809469816816, 0.19312013628129243, 0.8616600082441133, 0.13280982939131913, 0.9956940184954168, -0.9657749596311356, 0.03853776247292906, -0.16079317240661828, 0.8536115443428858, 0.6093282710185677, 0.0, -0.004058884341716862, 0.5070342165642838, 0.11210620020775486, -0.7543701544481756, -0.4315067261134231, -0.33307133582960224, -0.4336468502573989, -0.8493858856409999, -0.5513686915667229, 0.6949112376421429, -0.282576672954465, -0.8700965338892217, 0.9094000756034015, 0.6463850914713876, 0.8540269011386665, -0.959309010706181, -0.564158751422486, -0.07796357306797508, -0.9606201781698132, 0.5339972093489067, 0.6413816339350453, -0.0413799372621757, -0.5929466378332557, -0.7188917477969359, 0.45766780885929625, 0.5605692789483567, -0.8811597927470236, 0.5493325294182181, -0.7120524365307186, 0.2861255536813627, -0.15297401254516418, 0.5290354442544671, 0.2763608956746919, 0.7072820677274201, -0.632881000692791, -0.3300440507673701, 0.9317063893312763, -0.35952281914700523, 0.25110772895980493, 0.017226830145056438, 0.7792270888906379, -0.8995293079458819, -0.5264116419534675, 0.7464501723917725, 0.4860606414133406, 0.9426764941840622, -0.44989814799170813, 0.9153564138501709, 0.7868526224364862, 0.22939925756326263, -0.16250258218449698, -0.9231815188073051, 0.3991627563710567, -0.14353866543589033, -0.9192401833325716, 0.0518509696540399, 0.8599380698245662, -0.8852523476955947, 0.017166191942692866, 0.5925895381389326, 0.477313977601862, 0.8916478606976583, 0.6030492670045409, -0.5159776069024877, 0.26646332153967367, -0.29139282512154163, -0.4717403946863816, -0.378550486388868, 0.9692525801039198, -0.5871189989205166, 0.3761237369162116, 0.7243926834953898, 0.2456806494515611], [-0.22988094851916396, -0.5527112987556557, 0.15376549815108942, 0.036130275034022, -0.07607078105460907, 0.03997024058557708, 0.1457627255788203, 0.13517510766481222, -0.5598925637416992, 0.828404545004801, -0.11685467787262982, 0.8940415473318382, -0.07378322493373668, 0.42695980639762876, 0.5571347402785864, -0.9539564271321948, 0.5098753271399727, -0.05795703687702747, -0.6825390062567338, 0.15087913180265855, -0.654684117167913, 0.25210604730577035, -0.6651772956276008, -0.201717709277202, -0.949338880617498, 0.5928043422086171, -0.41201193398874425, 0.14604657998647808, 0.6760678217827412, -0.36748837752798313, -0.6013676138087019, -0.07687317795152038, -0.715534950887607, -0.9590200673083333, 0.8411230306276087, 0.755158398215122, -0.3015189819166122, -0.8577851608243185, 0.3188972429478223, -0.7546173823637761, 0.6392041043956427, 0.7863318258907832, 0.5802540003516363, -0.048863914194790414, -0.027079625789087514, 0.884602545324386, -0.20525268036067623, 0.6814583461690924, -0.08482273817020869, 0.6854113395444748, -0.6598550921737671, 0.5678144304203849, 0.8814525905824058, -0.30972337969997965, 0.7105336743772261, -0.023902525068288494, -0.12487406098570153, 0.03191067336980802, 0.8134611927605999, -0.5495714504074489, 0.05578563522124469, 0.9450283733449958, 0.6405631793631397, 0.8097113300712149, -0.04216128570712696, -0.9343390014264157, -0.9575890052005187, -0.5804610929175873, 0.7829470952503244, -0.011259675760231458, -0.3972187007400898, 0.02448040169834731, 0.1801361556198111, -0.4611505371850395, 0.9611253887482978, 0.4382972825549942, 0.8905827446071604, -0.33206539458692363, 0.9213943303048848, -0.43528328194617716, 0.048052117478063705, -0.21523351209081953, 0.9670922719351109, 0.2446926757049268, 0.46322835882187996, 0.5448042173302641, -0.8849203674557053, 0.24081099689985708, 0.528127190296551, -0.3155267877596064, -0.8777055323224172, -0.5915808176692972, 0.30546658751782463, -0.09825285455722876, 0.49303859746394596, -0.53153843911464, -0.5989977119181589, 0.7665571128758157, 0.9113367185314711, 0.3149206061713905, 0.5488299215646699, 0.04555124887808337, -0.12772264338087758, 0.9622590656877472, 0.04422283207958655, -0.5104005996589649, -0.5491364751992764, 0.36849706527305237, -0.5376580559128503, -0.40508764303285916, -0.06853519527926322, -0.3726563864036605, -0.815935623246294, -0.27089909372409315, 0.7378253202367966, 0.5782187971408541, 0.9359870100479986, 0.5080600027641988, -0.6890553081673871, 0.8445587587117391, 0.07993961658571402, -0.25951891659630166, -0.631110013618404, -0.9104217376168269, -0.07356120324194881, 0.292774972126153, -0.9910870491137915, 0.0, -0.018586382557678194, 0.4322422252779492, -0.24175802515268074, 0.3690525652526473, -0.6960321619207144, 0.49703426888837043, -0.526506798233402, -0.3772921633958295, 0.5781699662959745, 0.22733960668116504, -0.5654356265546256, 0.9565383139160955, 0.5492510465856606, 0.042759717320803414, 0.6283299093637429, -0.18600883539059776, -0.6586489887721445, 0.1528124789161054, -0.8906360523030208, -0.3099171136957741, 0.02791327901176288, -0.5969829287370647, 0.9503362071440553, 0.056738209063369016, -0.6537630359370905, -0.2905340794960847, -0.7939820423415043, 0.4017223550416644, 0.8731067627605666, -0.9495275195360684, 0.4205303934710647, -0.5632796697564777, 0.5043771863607764, 0.29209816710540304, 0.7352174742523105, -0.10507093739713591, 0.551113239397722, 0.04095201215550759, 0.7300482213480972, 0.5644459291393884, -0.9239546822595608, -0.765415937679885, -0.23956838867012542, 0.1421779699480017, -0.891241529387703, 0.47223252709487396, 0.7075129717956343, 0.2946235925298766, 0.8606001610371712, -0.9168637188055506, 0.648032129993624, -0.8986982893840301, -0.3402476403293322, -0.9888174857811747, 0.3421592121528483, 0.31203259139722417, 0.9185158336507411, -0.7149248693118149, 0.9729937598221514, -0.3068623355371791, -0.20326070260941131, 0.6166461513056818, -0.461769211531996, -0.15324427730475643, 0.7122052627147593, -0.553893923438795, -0.543679652259728, -0.579626514647912, 0.6323561680979657, 0.6863041605551696, 0.2502930562324295, -0.22091076227659023], [-0.6747700389292717, -0.9174151512506572, -0.24229990620802289, -0.20077418266011882, 0.4995126670600927, 0.7783530298265644, -0.4598865883941392, 0.6045220474703101, 0.6930602614363259, -0.22596546600391454, 0.1461450962107047, 0.8375760127117862, -0.43277376830362724, -0.35439138720950525, -0.8106359369138418, -0.599254884831657, -0.6190984413021872, 0.24787098614263336, -0.671653875001823, -0.5109550576296518, 0.4189894196318693, 0.04609168392031293, 0.5905848123793691, 0.4347541668055077, -0.5567675498461773, -0.6657770244393271, -0.7679656143964781, -0.8346658609827726, -0.8382079327050536, 0.35764804196331834, -0.6805803657180045, 0.11226913438678565, -0.9607027767578804, 0.34038040115511925, 0.4588753988398473, -0.679651174074311, -0.09332482820390609, 0.2712686818258774, -0.42411166493357233, 0.5028307210847103, -0.37754320734172797, 0.9474408551127471, 0.7303394537563157, -0.859395719311816, -0.4154303344521266, -0.8121269492137551, 0.1581072091480591, 0.6276556270699927, -0.9409708167467199, 0.543183144897865, 0.5120427756517034, 0.8878716027407714, 0.2358953029480686, -0.7949167799685368, 0.7008303223835601, 0.23184673114618914, -0.16564638321027791, 0.23357821966866732, -0.6964701914395921, 0.043245479370366935, -0.3576672693322409, -0.18095216175738393, -0.7040154358768707, 0.3046833399484101, -0.48914772292975583, 0.7708140528828782, 0.24982858741251857, 0.04120408587115043, 0.5104376156495825, -0.5982021739446319, 0.5769728569386012, 0.5093935620467318, -0.04202831678567498, 0.12961205613381033, -0.5039074446331426, -0.6666687528157114, -0.8178514477671528, 0.47186485132565426, 0.368291311257398, 0.2827596129158858, -0.1504489734495691, 0.23871554222352742, -0.9695045111613647, -0.22781855728104028, 0.3956575272724361, 0.34516654654090306, -0.49455996681877834, 0.4733200019185788, 0.5960230724425961, 0.16979688461315323, 0.6544344987018624, 0.9593197792825428, -0.6623891629040843, 0.37233414053408365, 0.7356928456445502, -0.47118314007152495, -0.049602175061228104, 0.4926525725362818, -0.8021254051549058, 0.4778182381933469, 0.3061243441935404, -0.46520615071179305, 0.2347368352075001, -0.18465527136349769, -0.5106381772285737, -0.6372456147373542, -0.7274296250908134, 0.5014901947922359, -0.34212876578541596, 0.4357304148354446, 0.9907486435280066, -0.07537016523349571, 0.6511603857086969, -0.4751804708829612, -0.06803299908043736, -0.04789868543902864, -0.43131821368922996, -0.5924909893991912, 0.29966431600522614, -0.2422416287870499, -0.902097785161726, -0.24107651405401942, 0.18172496176537067, 0.9526132965146725, 0.6108351830009788, 0.11216345529085991, 0.46413694036371345, -0.39093283415015967, 0.0, 0.10209660109122232, -0.7215972097667276, 0.6104676890963592, -0.32093041173368597, -0.4551315301585874, -0.7385305337688548, 0.46293031550106334, -0.09308637116268814, -0.9733382639155022, -0.1941092464475831, -0.6702061237106534, -0.29841710996635107, 0.6525176464862368, 0.8165922823860028, 0.263318947583542, -0.07481728213250238, -0.35843818772803204, -0.304671988573173, -0.9465771174607269, 0.8277747436607727, 0.4767400132939956, -0.24729581006705748, -0.8784192894106988, -0.22405301925362608, 0.44468185761098056, 0.4353448852556254, -0.01532346595369849, 0.4604588929845008, 0.4797247971115728, 0.9958559923362971, -0.018324425649724585, -0.6464200436171545, 0.5796378130151643, -0.23297485589753175, -0.034752105855585746, -0.7191055401155719, 0.6366076988078533, 0.1578219339853406, -0.8337879028070001, 0.3947648678707856, 0.10321328275539376, -0.3819935338019991, 0.0511045610932519, 0.8366758602139195, 0.5315088690146788, -0.8385579517969033, -0.8238940483645167, 0.5828631377937317, 0.9107142887572426, -0.6286678834246064, -0.2664808428291061, 0.5817229118421101, 0.34101991139236154, 0.4527557577707291, 0.03715285787772915, -0.49825584500111875, -0.5571012384007639, -0.40699927397400537, 0.3198389957274854, 0.2707705253737709, 0.9311877818654439, 0.14568597293721863, -0.47171322491064105, 0.5966147044824361, 0.8890315630981538, 0.2443369768646444, 0.46540218256765575, 0.22527013728043332, -0.6637412555735096, 0.9177847218479787, 0.14209020877211875], [-0.8501240207624952, 0.5686551309797638, 0.15350877253352246, 0.2517449988858542, 0.4157277337569536, 0.05659628441545528, -0.5539132913806426, -0.022234343171557258, -0.9619732270109558, 0.06074833375266686, 0.07376640181227545, -0.9779628866739114, -0.170624605977306, 0.7989942044321448, -0.6212853928535831, -0.02071923187541258, 0.54833027828595, 0.5527967411341375, -0.20830623974029483, -0.6575827735878339, -0.3923873772997928, 0.8877368551273392, -0.12272919623689438, 0.11305614768886096, -0.2441326294738635, 0.15195835271336344, 0.5723441726384957, -0.782442297416416, -0.7055196569176219, -0.029862464993700932, 0.27478413505363153, -0.001963006969026848, -0.19145218011456455, 0.6670146480356816, -0.07520891658496054, 0.03562520853406337, -0.6922835610278157, -0.7887990329931196, 0.9514669995719289, -0.05529013313752684, 0.375031017723757, -0.4680467667804846, 0.7026096142934382, -0.9939233144056916, 0.9602559883771982, -0.7173168875923293, -0.9271246376298643, 0.5516930661044759, -0.729415431635311, 0.17402389364915938, 0.13084314613690196, -0.9528820395456894, 0.9740930536733006, -0.8971348528466656, 0.43875058138173806, 0.8625875510943593, -0.6434839122552667, -0.3602441044769429, -0.20347854257989595, 0.730534883856867, 0.9634993166972454, -0.11381201153080056, -0.5918915667699391, 0.6493123505323708, -0.8357467977367428, -0.971030620765468, -0.42296815164502166, 0.49688817352900605, 0.5948777106619725, -0.9107670900122036, 0.47115257630810414, -0.49410866317619506, 0.046272781374010696, -0.8072047732882495, 0.3491427816359942, 0.606431540224448, -0.6029174105640687, -0.8013208879140572, -0.7308796687817838, 0.9335238325411079, -0.9240694475699942, 0.4055710508816701, -0.913173999070531, 0.8801060044088285, 0.31424273541998415, -0.011278510169082656, -0.4143198694682151, -0.4153255682272907, -0.2969586025521582, -0.6832880178604113, -0.7213008987813665, -0.9793848971720209, 0.6156198003104039, -0.05736559487197579, 0.6122078962802113, -0.675787193941481, -0.518162215957551, -0.12194462470090994, -0.5623348685665479, 0.03169732004671255, 0.4411869506449553, -0.16101550974913503, -0.45504088246735663, 0.002071396417871796, -0.8350948537718454, -0.3546202624907162, -0.9728199861118618, -0.8810928753742533, 0.050751475046756145, 0.7495529951257456, 0.641638906206141, -0.15247251963956776, -0.6135275771355035, -0.6796616263496527, 0.4743929992386833, 0.1581736413194954, -0.1132960468228108, 0.2666903697136176, -0.7909598613664806, 0.34501545580964943, 0.5380523492304483, -0.442302855576751, -0.24856481205748038, 0.6557878675559314, 0.9857627868132699, 0.6234655911242311, -0.7019899830977774, -0.2046209859234993, -0.24713476986821714, 0.0, 0.39724538021133315, -0.3653487519018035, -0.9441194390315022, 0.6618876984978752, -0.9497547048594566, 0.05898122614671908, 0.9182580126692199, -0.8876956678032086, -0.5645645722428199, 0.9887813112825758, 0.9686503946383522, 0.521661829486064, -0.2004696515584512, -0.03492002588517473, 0.9064256064734917, -0.7961508090029943, 0.3930253051834789, 0.6714839069972867, -0.7789606038694079, 0.8387266336208414, -0.6652536368176383, -0.12785956823497546, -0.05248289017600549, 0.6424086826330202, 0.9693643207581406, 0.7316917626614186, -0.19780010785040059, -0.834976685207963, -0.8945914442364644, 0.05679271421456744, -0.24290573053261943, -0.23595441548136642, 0.7671965897728925, 0.674575851031703, 0.3904448098002389, 0.9525716401681776, -0.05822820922367611, -0.415425504915498, -0.12529037133683563, -0.18849751119317126, -0.6484063021408353, -0.38826254798403825, 0.7697244884461087, 0.7238702913386181, -0.4561688818757279, -0.8504275397021621, 0.09643150451937532, 0.11317851895120778, 0.7165002646642293, -0.9921380907977442, -0.8477069926780472, 0.9639354606117014, 0.07694074672979756, 0.05930501961216894, 0.06827608370574079, -0.2867780618905753, -4.1898005288065754E-4, 0.6726510652588844, -0.24990504705223415, 0.9738566526582304, 0.5988293143717685, 0.5824580590969621, 0.8717892479374227, -0.41520511092589696, -0.6511820678191391, 0.5375425360422055, -0.24576549254058788, -0.5668843204780105, 0.5674541060039862, 0.11472933487207593], [0.5136210001150445, 0.34571532296230756, 0.8373399880032244, 0.36200441176570664, -0.17299472700258134, 0.15073695239015472, 0.3224914221149988, -0.4853792626812632, -0.2726644325799792, 0.7565989692978554, 0.6110408298669616, -0.7875094778720824, 0.6174211552386997, -0.9866896771319402, 0.07697295244898528, 0.20011584479412625, 0.05719881944832106, -0.7496941205176824, -0.8983346229324392, 0.380335407088644, 0.9098513978086604, 0.20053359703807683, -0.32088128137899896, -0.6538593123321275, -0.5308014130808532, -0.7523459916516937, -0.5179566918216008, 0.1352523535410015, 0.39669417604018364, -0.8117816073141497, 0.7188938245452574, -0.14745920166066062, -0.6761443867309513, 0.31397984226971754, 0.5904820208989376, -0.010808268357259898, -0.3307463357454459, 0.992565259359169, -0.725184962370478, 0.176529369163003, 0.8357350916454298, 0.5849883398121354, -0.4448485677363141, -0.30832138229844075, 0.7040528962118306, 0.8380692688778404, 0.01359691458084189, 0.7625631044593644, -0.04477239743796502, 0.32930129393523, 0.7678210078783303, -0.6719495732385241, -0.9818263494020163, -0.27470621277230856, -0.28905724517279086, -0.3960951014930656, 0.7740085341664715, 0.746315426155288, 0.6443366177170253, 0.5509273228469547, 0.0032624755393264593, 0.1056143455125158, 0.44022531995902714, 0.10146278558551702, -0.9538464293031743, -0.7404763575575872, -0.17443910836848553, -0.2935980199237813, 0.9045587247529328, 0.9600587343879341, 0.4256120855774239, 0.14893480018541094, 0.30363225617530754, -0.1713155305931322, -0.26236295034412427, 0.19448544045871197, 0.6360870232928171, -0.8091251035920644, 0.4424855871153639, -0.2794501818375994, 0.44578110327202647, -0.14302907199971804, 0.46227954653904435, 0.4097437204843086, 0.25793881293787013, 0.6103736007208123, 0.5855994253616674, 0.6321853666707444, 0.4463403994071371, -0.6398689576837502, 0.5328057267596691, 0.9109378231600458, -0.4841051530632332, 0.4272609117587567, -0.5971218613663891, -0.5340157763171787, -0.09442836067310156, -0.7648226388896315, -0.35582158786015006, -0.5035358771417564, -0.5351690059761407, 0.035988656827037335, -0.5065209753158271, -0.3566810023715876, 0.4404894850800791, -0.44889309856694437, 0.7297538506796879, 0.36271163449228205, -0.65385150296929, 0.7556901862730094, -0.6962223759135717, -0.9795011017678767, -0.16038771702325505, 0.8076976544899757, 0.25992640990615956, -0.9003826862343434, -0.6083238043735126, -0.6790898776968779, -0.6295612769661914, -0.1066146564740329, 0.35274504650842964, -0.9782051925117641, 0.22730821272292867, 0.6235855187967598, -0.5172650278229391, -0.002486750982159558, -0.8079333069733279, 0.1551950508487221, 0.23975140710886356, 0.9051275225776017, 0.0, -0.24009116135062403, 0.44310289259779245, 0.3046911839945232, -0.942939829567571, -0.9071584083568123, -0.3104729758798146, -0.17042321403590588, 0.013866604437934749, -0.2964224146095995, 0.7064671313496378, -0.1510584696817341, -5.619596759252055E-4, 0.3267743530063396, -0.2660667820609117, 0.8864838783101285, 0.9937190288470346, 0.4069749965523881, -0.8257359082815978, -0.020868148918957496, -0.8028074909950249, -0.6963982132887476, 0.16299626548357726, 0.7668716079958378, -0.24858778112948676, 0.5389952761235286, 0.9971825279038569, -0.15099497247290072, 0.9383502741177179, 0.4497672761137843, -0.9265441030110093, 0.1120960212816362, -0.08373548587511848, -0.5204259388333399, -0.8982733133144043, -0.49169454465921203, 0.3830809318936996, 0.4319382218999148, 0.3889620564478886, -0.8218125408085888, -0.7127373670919861, 0.9275093608265097, 0.3136641302212422, 0.9885045666221517, -0.7858341695708408, -0.015076385280180293, 0.5731481424904967, 0.41477047680151835, -0.31496150918942645, -0.45884131390281024, -0.06932283795458627, 0.7318532289022719, -0.8943809496044908, 0.7404732357577593, 0.280964630873183, 0.2701236342378881, -0.11024218149492526, -0.05821703564557934, -0.3859168122469332, 0.4198016257564141, 0.12076024471736546, 0.06080873842257084, 0.4087883017113383, -0.9543491296894677, -0.4990616243250421, 0.8133049279803415, -0.15486545570084687, -0.12545778207890734, -0.2944314031060338, 0.924142018718382], [-0.59890182201247, -0.6045412346372412, 0.3834756621384532, -0.12261043983287379, 0.5664278599509904, 0.8373672438962882, 0.7041377341118551, -0.4853562005288934, -0.5966532969026686, -0.08899269404156995, -0.45609788365299453, 0.4144056064478743, -0.7907057596497831, -0.27426576215898946, -0.24477928088049739, 0.7206198352128432, -0.09514845851180076, -0.137155408052704, 0.3278179990730399, 0.26247008212561607, -0.3371465189135323, 0.9597822826720481, -0.16057067600491992, 0.5742241466527531, -0.8071501456610721, 0.8201826663116496, -0.6135914123369841, -0.13562088289457264, 0.385212025708072, -0.5183428781510921, 0.9755042639583082, -0.581046254158357, -0.47741955652162704, -0.7919716845541824, -0.12192298368095988, 0.28995613191065606, -0.6110392782522536, 0.9171745105987432, -0.3097705202611394, -0.12931079160561088, -0.3564463383532186, 0.22877810595480463, 0.5779388593180019, -0.2684817807209434, 0.1898761096706676, 0.3204038475462174, -0.03380828330774155, 0.2242361129178272, 0.24404646819283293, 0.8031563794484828, 0.06430896960058563, 0.96946057829006, -0.004807895867892764, 0.7094619653802232, 0.8000619749540112, -0.4887923384429369, 0.35176146388422014, 0.20187574840752176, -0.8965981884837111, 0.8436841554702508, 0.893726598052609, 0.8318565593444887, 0.5506416768450388, -0.6625599750028082, -0.30118699708257357, 0.7066559820662819, 0.655176854540279, 0.1270793229183973, -0.44782259154849613, 0.13161562585914166, 0.5519628096263376, 0.7638838944495507, 0.8927579785635096, -0.1313935270730031, 0.21286574740987452, -0.06404842596684279, -0.19337281325531053, 0.7712906109964857, -0.41135552131602626, -0.9342875185463719, -0.07763068465094669, 0.4954866680631749, 0.8680608492445185, 0.03534769056653997, 0.48072947839199975, -0.7617644065538276, 0.3679294901409469, 0.5659362436527906, -0.006822151712020386, -0.8675546514711865, -0.395949353696627, -0.10630074143890877, 0.3955291264186316, 0.060424890772546425, -0.13232262461333244, -0.39153886062563137, 0.0489850916039698, 0.5123088578352002, 0.5347087996828563, -0.5418619541451326, -0.18040377018992415, -0.4091880484572379, -0.8945208769226916, -0.957169506708563, -0.6358817088219089, 0.36894653350113216, 0.07134692621980387, 0.42571349825518423, -0.12614663398016757, -0.7675563603513555, -0.3674711970629181, -0.489008161160172, 0.5510383797611103, -0.9905584072784726, 0.8146781412909148, -0.2773753042686131, 0.900726655787661, 0.6719795891458902, 0.19029117631501924, 0.1153369216753295, 0.8757553595573744, -0.6324530567512259, -0.4022487754795192, 0.5449191365552482, 0.4280225714012278, -0.027698101256745655, 0.2647120841752677, -0.4540508147199971, -0.13381402330569703, -0.5368541259682742, 0.6662968911507339, 0.0, 0.7273676603895582, -0.5811607563996901, -0.8096737461958614, -0.6000688053089738, -0.7524676343309917, -0.27715221309971527, 0.4370507720191741, 0.8198945147048251, 0.36255916813602185, 0.20040693144666144, 0.8583545840165396, 0.17128456875269427, -0.8378975143840401, 0.6995233629745166, -0.10618695676852385, 0.4823543564651067, -0.8261578672710719, -0.8526176637498082, 0.14857425572429594, 0.40793574106677055, -0.6360867408991235, 0.2716485112624156, 0.8874554823108198, -0.4899233219257817, 0.46553420035238724, -0.8305286174246156, -0.7504426711966155, -0.5254128804159668, 0.6643253303004253, 0.5185277801391284, 0.3459357020624385, -0.8533163403751698, -0.6804078434554162, -0.29488756341089095, 0.5893059918250556, 0.5778421394635036, -0.568156460601859, 0.9749814555589091, -0.4797900169198772, 0.09187337663690598, -0.7091451813953022, 0.13396537349331483, 0.5007399493353231, -0.04349453429871897, -0.40711628926575294, -0.6107179450463629, 0.345009317427011, 0.5578722422154601, -0.8874378033652663, 0.9768764136049473, -0.5654829047802443, 0.21667277953077502, -0.653738400450605, 0.15195879732264395, -0.9965939864285709, -0.7677233357973943, 0.7775964528287109, 0.9422008554043766, 0.2545696138647231, 0.005473505736522499, -0.5565097800235839, 0.08464310821916432, -0.9929818838586417, -0.5432966865473283, 0.38292567542426115, 0.8874336184034137, 0.11160844759906197, 0.19651067101933095], [-0.5395904091881509, -0.9378393359251713, 0.31144921204768106, -0.8319626565848215, -0.43114910105477633, -0.8909414944998137, -0.265688422306934, -0.9489791362946249, -0.2898005177317655, 0.1124492465631417, 0.6604566744512612, 0.9382448381931909, -0.9825213234268946, -0.18392655160468907, -0.48020641947923415, -0.7365271584983402, -0.8424147308430407, 0.7107281859938823, -0.9635563115100443, 0.05045805210238341, -0.3665231781059852, -0.6914247278036616, -0.8854683307945728, -0.13512864795019564, 0.14613794000059088, -0.5642616768769495, -0.3900594454662014, -0.9766506907233736, 0.2300156402766187, 0.6594858486157418, 0.04397702606859255, 0.08678287787574646, -0.32455647995271475, 0.42574470105415485, 0.10032894358428868, 0.47422285103859263, -0.12942066611904224, 0.9883332980728687, 0.41932476875005653, 0.012373477491804286, 0.26042213593358277, -0.745449487025641, 0.5699784700769044, 0.6784152454528123, 0.09249914145312199, 0.699023625053097, -0.021133298724538063, 0.23481139263931405, -0.0996550173761146, -0.718551557877352, -0.5653291501395505, 0.5543705491396445, 0.8642791719475678, 0.23626933782557225, -0.557530052373755, -0.4682125139022648, 0.17656352892670624, -0.19416608052501538, -0.23700898144777538, -0.6434632814995485, 0.8238069329210826, -0.5237646477332405, 0.6235929471810395, -0.03710957443844154, 0.234484240750928, 0.22169759537362088, 0.4538750611922717, 0.8870481182592296, 0.9781247089890124, 0.46678939404781783, 0.38218482631282114, 0.8386782083390854, -0.11257476417361079, 0.8143062503892373, 0.045750346305132084, -0.9989404852211679, 0.9714470830724242, 0.16467127968683082, -0.6398207262832432, 0.5872254579577711, 0.7827292732149651, -0.4544492359037917, 0.9383472836785394, 0.8751075829555788, 0.37625954593781796, -0.32877672585800766, 0.4007813836574574, -0.45192363828638915, -0.3847215464403537, 0.4272664261658785, -0.10166102285915168, 0.1629501973483658, -0.6573561099062699, -0.46293405124900544, 0.9582435699019547, 0.6247474521464773, 0.09602318018385714, -0.5973288338546765, -0.24852827226346053, 0.6176226261720867, -0.6134188313372235, -0.24662178275366675, -0.607125888131246, -0.5397623475486488, -0.432667174288514, -0.5238042510405803, 0.7940170287901802, 0.16466653655233565, 0.12462226907399199, -0.22140225424134607, -0.3540647268681809, 0.9776762769687182, -0.7127040331051631, -0.04693923262320765, -0.7020140808686626, 0.9854361790185644, -0.21287012676759298, -0.7602693807351835, -0.9159953610000036, 0.47453780443322646, 0.2920206086836148, -0.2613869419173471, 0.5871455358381934, -0.17566418448591992, -0.8598991210591371, -0.827483073839709, 0.30692328772855904, -0.9006424484123434, 0.2315189817066421, -0.4284392966140438, 0.7837021084109437, -0.02386281523042344, 0.0, -0.6672347551928735, 0.8283585741497146, -0.7638448767945782, 0.49930344969469176, 0.05943340907425432, 0.7792918743956243, 0.928902974960188, -0.600345911849933, -0.7957007942304499, 0.5591230506763256, -0.7839734545017192, 0.49506932462226616, 0.033838016907931534, -0.25178241704266346, 0.44185519517774696, -0.3719751140453611, -0.6138721869525465, 0.3421087387634063, -0.01251907103284311, -0.44954961068281674, 0.558560641812164, -0.7953975789994412, -0.44234376537840037, 0.699892806412048, 0.6261161871458216, -0.35893676789858153, 0.5662386421384511, 0.4852339905376932, -0.06362640337419401, -0.1156076459931592, 0.8378370300592348, 0.15358887374271357, -0.22207346064525657, -0.25293703895585984, -0.2841541778663881, -0.13264634065788083, -0.10453606842300256, -0.5370213268252886, 0.6624127827290212, -0.4578772158086961, 0.34176967801139635, -0.7556632774044747, -0.18624405207612882, 0.9484581116934001, 0.1339716752679989, -0.38270101420597125, 0.20342138380742703, 0.058800189782822976, 0.31816679507149925, -0.24059496653209989, 0.7379660216140491, 0.021454601627308723, -0.9283918520877996, 0.6770568122477811, 0.14751084324828612, -0.1913909650222736, -0.235120262959172, 0.4095056189794153, 0.8720614585859063, 0.738628354522614, -0.18858152002935546, 0.11080054524055583, -0.4896431435999411, -0.1418552632839276, -0.3849206666464202, 0.46141246555937787, -0.5393483199892717], [0.42533738788627096, -0.3963375885071301, 0.006765775874128632, -0.34940983158730043, 0.2805610107926808, 0.6630477842196052, 0.3370574806791913, 0.11646245609249628, -0.3884417000865281, -0.723334501727267, 0.9918792484646701, -0.4172381493691715, -0.031393625915009826, -0.11880054390493888, 0.5940619977037003, 0.9391877087388962, 0.7277566992279161, -0.158897145926705, 0.08588535473324344, -0.30903791479055487, 0.56108529673251, -0.925877834042006, 0.16397478231403806, -0.17820686044093725, -0.5488225966627698, 0.1483919111152061, 0.5246527607130262, 0.8229133393126893, -0.7704910093501902, -0.9918090700576552, 0.5161835832845028, -0.20900230019809563, -0.44977710323238496, -0.3199569434756768, 0.03566927972544209, -0.6837857176935762, -0.5905647168205703, -0.11233860357115355, 0.6682065311013523, 0.34186047463785174, 0.9449081653536524, 0.024185014810955474, 0.732504219133199, -0.3048274519805505, -0.4105288503254463, -0.322512382519055, -0.846613446547577, 0.32822492994227703, -0.12460275296906542, -0.9869207872757935, 0.7408444631714142, 0.8894562331563125, 0.23611470394765477, -0.9921319408240037, 0.906637554743366, -0.39467602677579605, 0.18029082540776353, 0.03838495570867706, -0.5003607982322975, -0.5917051739013077, 0.35619162721331343, -0.20325626148019404, -0.9991703848500915, -0.8201922940077655, 0.5569503995219502, -0.9769120641203508, -0.5594262219737873, -0.959827196770374, 0.8217860763849498, 0.7971106448245004, -0.5558041382332057, 0.2312938000720366, 0.43979085031710374, -0.6275193413745639, 0.30183003185038637, 0.4175826697089864, 0.7923305497007724, -0.9291999131873747, -0.43545408429224164, 0.44007334112881, 0.8019718365617383, 0.8369613473579092, 0.9037707672805, 0.5427524640711452, 0.053504212868441536, -0.5476158516521314, 0.8705074733991334, 0.10450592581956686, -0.021138957629390775, 0.4978556343972069, -0.6336153275321763, -0.7074917160701544, -0.4977433066454173, -0.6278808380747853, -0.8660846616594873, -0.22217655153395865, -0.12044686505041491, -0.8419565065769394, 0.3865726490516077, 0.45217815145887785, -0.8891279525387694, 0.46444421846795736, -0.09485247428530386, 0.5141741237481317, -0.26261529974585684, 0.4122595430495233, 0.20858338944037347, -0.558905228448275, 0.662455594913244, 0.29786572758718477, 0.9292498222945815, -0.16459473876316144, -0.9082914746367332, -0.7755259758529536, -0.5969967739646445, -0.49604489038899824, 0.3196166452202094, -0.8871972242310637, 0.034733139656926815, 0.634511086216236, 0.4232181229312768, 0.5441899978364235, 0.4684510066094407, 0.40442754981474915, 0.4649148659984732, 0.9218291331697386, 0.8818063145282695, 0.680940761025429, 0.29767908745032745, -0.363057609064126, -0.995205543646442, -0.8748953727709203, 0.48948217108698233, 0.0, 0.34205581179097533, 0.6601075211982912, -0.11949048107033722, -0.054832350630134696, 0.3468948760517985, 0.8384232772022995, -0.22353074738443235, -0.8006080785552048, -0.9657916958094719, -0.48780159064207385, 0.5017711109176131, 0.5553878903721845, 0.6113568216720162, 0.11061333028310205, 0.47212765602447004, 0.6555759266232966, -0.84593389871058, 0.5503066230134173, 0.9177814805860598, -0.6221633669496276, -0.8831552598744492, 0.3979294754125795, 0.8559870823124998, -0.42383712985571975, -0.3224718857323423, 0.2131924406678185, -0.4269290071737999, -0.9214642801295716, 0.05621319841782846, 0.758463389393297, -0.2386021226044417, 0.19568480216515982, 0.8498563068631377, 0.4252617897338937, 0.979444482109173, -0.18370097257924822, -0.40378220725505165, -0.5206228662881114, 0.1136087645427557, 0.6437629910578782, 0.41947528039088544, 0.6305114351468619, 0.11402228422771654, 0.1545328538367985, -0.10152329854785958, 0.14406624226384102, -0.7238727483439449, 0.4965871135392983, 0.5414132232029145, 0.9850005597125064, 0.40922092664602916, -0.8504947355092991, 0.8759296136632913, 0.366842786866165, -0.6276038015717651, 0.933216221728854, 0.7705524313942773, -0.1826288195094632, 0.8972642051399027, 0.7497082999650622, 0.005952318552251867, 0.08857427879647561, 0.704824393179279, -0.07066814767574581, 0.3353471011904554, 0.2966324303753989], [0.08831451091360076, 0.36292132820118117, -0.257480877482837, -0.1431158983964409, -0.3617199853791562, 0.3125849127714062, 0.25511506573893206, -0.4584031307627596, -0.4476748693155381, -0.5857532201290083, -0.834732322542598, 0.5375788865363387, 0.220722658193667, -0.24998544059802086, 0.8109516391539762, -0.8398530846686045, -0.6847586901649738, -0.12569077890150382, 0.16205769021736494, 0.04194281063626937, 0.479065256857113, 0.4391266944351142, -0.48096357685812796, -0.8735412906727253, 0.35674706449401405, 0.11183690471244168, 0.5906239359854177, -0.4803842599510133, 0.16032307982421412, 0.9267458463802258, -0.1759969888173143, -0.9505156858516741, 0.83586437527127, 0.9691066421255539, 0.48995561698683465, -0.5530842807320266, -0.4091426144637833, -0.6035796473679427, -0.044832528082470624, 0.8793722906871941, 0.8541556354849082, 0.28474456566124595, 0.24367217477216152, 0.2413869296769935, -0.7714961658221082, -0.0709958702784268, -0.6740986732576064, 0.9065451650182159, 0.10342146034655131, -0.9112938132567268, 0.19304191361997325, -0.6017279118712628, -0.23898416614079454, -0.9391878766965289, -0.48565779779882656, -0.08074770785071816, 0.07520544338711588, 0.9438231515297213, 0.9753362497482934, 0.5791698954274032, 0.7266017978512411, 0.48059435236184345, 0.42665062193222414, -0.5058714136749407, 0.36658900126573624, -0.8845136034414907, 0.6090213307983323, -0.5892610733119243, -0.40529615892631154, -0.9139115048940631, 0.40739529446030365, -0.5857875264242085, -0.06418605887405171, 0.5261412997748873, -0.5571561710263948, -0.34746355312926, -0.23535228670159958, 0.208912837612232, -7.834803101660626E-4, -0.045717714440540735, -0.3013206274672253, -0.9782522253602506, -0.6999563276039251, 0.3594873875467326, 0.8655872014327062, -0.8786223987969521, 0.661590373129999, 0.22407455526855724, 0.3741477160467268, 0.6247446925130051, 0.5297876460200293, -0.6935424709809801, 0.6979650087884977, 0.913359591646, -0.00992538378518426, -0.9765749660766723, -0.41202123829980764, -0.5248695363506437, 0.6349060218708356, -0.8374223986993867, 0.3384092523189668, -0.09744872301072904, -0.6001986395279362, 0.6834594385951778, 0.35414695877627267, -0.05909877291266685, 0.38294592649644676, 0.9365056215456424, -0.7205202745072672, -0.7021961838118853, -0.4290527324003379, 0.8876492224300867, 0.3746742207523155, -0.1363589318391525, -0.7787572493429025, 0.9249090163030227, -0.8084424400878412, -0.42814418606269666, -0.8061795625261936, -0.23091841687988057, 0.22552723761886662, -0.5810230779301349, -0.5231883731924354, 0.685619714632526, 0.7534009221677571, -0.209504373430764, -0.6196332933504223, 0.3106173135899375, -0.19038325286635116, 0.0583277089072034, 0.6044764713845796, -0.7733311927422961, -0.4605012373411166, 0.5970805277877524, 0.0, -0.6468007840398109, 0.5587389354139554, 0.23395486823602685, 0.6964553982465762, -0.29251823673999544, 0.27456734976002317, -0.46995460194422245, -0.31501776502348755, 0.23776738767223304, -0.9195015862906846, -0.19661918262809785, -0.3545933818028981, -0.9558282726606431, -0.40461538784236173, -0.15246814798537822, -0.8215734689097325, 0.25182646460138636, 0.3110759813365087, -0.9346095227932028, -0.42615699810020136, -0.023846799837179855, -0.15706607497417302, 0.4794386205286545, 0.2519122397716582, 0.5272629119326901, -0.5057271281498985, -0.5368729090823561, 0.02827644305073762, -0.16157101321648604, 0.02317764015575907, 0.26824627323878136, 0.9162780079796251, -0.5559405458598672, -0.4781110834572977, 0.02813724321333222, -0.17755902473950513, 0.8220660377310749, -0.6549501113432254, 0.5130104260866655, -0.9702334972052977, -0.3585340275075921, -0.6125704713509783, -0.20112996044744724, 0.8379589542123804, -0.8184968173622944, 0.45520905523366695, 0.7012422945488777, 0.3618034842305824, 0.06965503689557218, 0.378093673426688, -0.29771131305515186, 0.9277039466989232, -0.020048299762373656, 0.28430889291760386, -0.5692732260733402, -0.46855734817466765, -0.7886804364862652, 0.6337506519465306, -0.648148765637073, 0.30086098305966047, 0.4387828894618009, -0.8966850239229032, -0.3478292418631157, -0.12463429343182031, 0.10729394030544248], [-0.44329997728480586, -0.6197906868593741, -0.9313356236165653, -0.8125547915105711, -0.2719908752748925, 0.529344783674764, -0.4197832544570901, -0.6145593411734567, -0.6822433747003673, 0.02947332297004812, 0.8974495403829865, 0.050842138964780625, 0.7402544226245904, 0.38686014802660673, -0.5915739691180453, -0.7173712811948676, 0.8902851310997311, -0.3096734888010573, 0.22077626565271302, 0.04821148785224705, -0.6493117955294787, 0.7871702549723985, 0.36957605378869474, -0.7132642155683766, 0.3387296840594356, 0.7132460136076773, -0.09385507020928774, 0.6552674424427516, -0.644713395999579, 0.7526704125845551, 0.19869860407601525, -0.7229195929414198, -0.04465415322815791, -0.45085634160394483, 0.9921940767644131, -0.030941759358564136, -0.6168309769282607, -0.859431931198706, -0.05135012237099357, 0.832676228655739, -0.29480858801951637, 0.5880305710458194, -0.3619454379060725, -0.8219004975473023, 0.8149929570886643, -0.931188048664042, 0.08524218031947939, -0.16549512589552107, 0.7936511447279211, -0.3944964679450138, 0.496943887302598, 0.1844264574560417, 0.0691409144943198, 0.2249147909874094, 0.72176440215983, 0.6255961003334707, -0.5659936292107939, -0.2058489819379936, 0.8826544087342316, 0.9893776051062899, 0.686471805800674, -0.751730289671954, 0.6976294749411147, 0.8038867275825845, 0.9801662896792172, -0.9850245458109517, -0.9263370410633582, -0.6206176666733132, -0.14326143382517298, 0.49615169732413755, 0.7497001822864489, -0.035999480213335655, 0.3125494801958344, 0.7009871188195222, 0.9939308170711154, 0.8262183573966266, -0.9861979861758219, -0.5699362467532725, 0.45932395349588306, 0.051034284203749, -0.9291838626703719, 0.3554500527387112, 0.08556547593603891, -0.07417983823598373, -0.6287688286397228, 0.8480484036484084, 0.7515452172073571, -0.6213161962123788, -0.670035753846459, 0.5913702279637341, 0.7181004074658606, -0.5047780362072429, -0.7435000798179592, 0.6849600087511745, 0.2868955273749123, 0.34430469575120703, -0.5637346250630588, 0.4923384411842493, -0.6758129831616648, -0.7866459865114543, 0.2445456818442835, -0.04618271869718327, -0.4639742331188299, 0.09063848493583704, 0.397894703903116, -0.8112175610183607, -0.40821135796396835, -0.6369556025207834, 0.1631957835029263, -0.6617607060266337, -0.8873740959428811, -0.9470342139867975, 0.2031030027958156, -0.6210894461132328, 0.6570677316548752, -0.5576091521820112, -0.23807134035190836, 0.33071114447288585, -0.3030242801985017, 0.5446414868499332, 0.4037702305257096, -0.49101735232700383, 0.999735521111728, -0.23518103124415757, -0.910629907886638, 0.9740931571194729, 0.36729166474183983, 0.18475634191076162, -0.3457337416903443, -0.5943640689886502, -0.9573086517849265, 0.2850884550334334, 0.3379956478264312, 0.6690782399619495, 0.8543930610464319, 0.0, -0.3590662471200412, -0.2591373241574937, -0.34790901690790443, -0.9622782339644382, -0.013872729608351397, 0.6107649274943305, 0.4754366901299878, 0.16374240697070563, -0.7925682753783916, -0.08444086143262752, 0.48988782034362344, -0.496463126760454, 0.7522071692600505, -0.6306043115947508, 0.7336294463989039, 0.31420941307176764, 0.011628265580030162, -0.42675696235239835, -0.23886154098763135, -0.5766966807421114, -0.40253735449503547, -0.4850961684939832, -0.2603812299628012, -0.5518684434753762, -0.48151234674767873, 0.622074491479254, 0.6290077127115636, 0.917738411873648, 0.4361149534766775, -0.8035989239633523, 0.5642425552060097, 0.18451954679532556, -0.6006429131996316, 0.3856146595738601, -0.012151487650053916, -0.20977919661092193, 0.24933066508904167, -0.5721748019935637, -0.2368613842944649, 0.4391535184243034, -0.2864156630448149, 0.27812671032694025, 0.7853298439707288, -0.970888130379898, -0.33462878216824143, 0.5611906317720561, 0.13218889473279227, -0.9737819613555698, -0.3280829165114634, 0.329157379087887, -0.5983973460051399, -0.43846861812780347, -0.928141823198966, 0.3596568271833833, 0.592562927492525, 0.998616234807465, 0.2057665521838501, -0.6895490569764604, -0.5895104785740877, -0.8763494928236946, 0.396348048899668, -0.28000083729324965, -0.10296533323960855, -0.6137793404184635], [0.8493449939702205, -0.7045574460084709, -0.9753665178490851, 0.16007240552798607, 0.4977788169148294, 0.09042485189058347, 0.6804029906160651, 0.1100562131395646, 0.699276005320469, 0.715672325578935, -0.9010810487309662, 0.7927643043638295, -0.8501444348903631, -0.8988074472350311, 0.5569018016819296, -0.4915937417410525, -0.33691771732284037, -0.8386298083614956, -0.5740198882833971, 0.633962694838168, -0.45835873195935317, 0.9676195886510681, 0.38824956806430055, -0.363910281132116, 0.31837304799828914, -0.541121996115578, -0.9673699917634273, 0.5727144917909248, -0.9560133442075129, -0.16556091317376165, -0.21852199295753927, 0.7568113696097218, -0.27953335710659166, 0.2029282803433572, 0.757494303978548, -0.9571699715187811, 0.7971130933471477, 0.8864197866459569, 0.9333230711650189, 0.6693893913683342, 0.4948953151284998, -0.18137845027681498, 0.6882156696510391, -0.20991088258863422, 0.06557105010283149, -0.16709912972107865, -0.04924792223897656, 0.7303611752079069, 0.13598705082740725, -0.9764213366936465, -0.5257370756180775, -0.39215593134235127, 0.38377104104743753, 0.9993850993715894, -0.9728022272275876, -0.7644980539088053, 0.6990652005640541, -0.474763022708109, 0.7728453619929188, -0.027508077265606667, -0.060925917567487886, -0.10194623900609656, 0.6372374566953847, 0.9254809739653425, -0.36013004864793907, 0.7025837927439413, 0.10086888809257566, -0.5210937451711799, 0.9110494831000782, -0.9684184441206458, 0.5814801980393858, -0.11176896957437843, 0.814055715369778, 0.33719089728412177, -0.8467654508201594, 0.22025322112183043, 0.6323707559639693, 0.03275263191886735, -0.11236508632714193, 0.2678032857113668, 0.4332890961646245, 0.4500729464108011, -0.21384056665261353, 0.19189274372823983, 0.1390441054946605, 0.019043059612978253, 0.7828270386772302, -0.06656296049280241, -0.6672684250469676, 0.011303652960294786, -0.6295927063617297, 0.5965615723139577, 0.47925497878402723, 0.12432377732675959, 0.9729794431848677, 0.8127030441044816, 0.846826745880507, 0.09784087120192564, 0.6140558496607509, -0.278035502253581, -0.9257357993106929, -0.45941732539236035, 0.6962006700701557, -0.6013792790724137, -0.4227845920676496, 0.2550507268616078, -0.515771137087748, -0.9537785455244661, 0.14178653785643758, 0.4816618453366619, 0.6600074684842414, 0.47727054880540254, 0.8133701327005978, -0.9895218365359466, 0.8610029306787299, -0.26680911613571623, 0.2186359054976763, -0.049340671821778814, -0.16542635673809003, -0.6318326977460162, 0.783404320001833, 0.08023504826778827, 0.25799126392998195, 0.3579635588272858, 0.3856004512608502, 0.6433208734337881, 0.4158311857521655, -0.6894728878723084, -0.7775869599123129, 0.937848184482373, -0.6741640183410031, 0.7431599472090258, 0.8030222121206987, -0.9151198713909394, 0.11962559516298277, -0.7276545509710997, 0.0, -0.16859292588427066, -0.7914421543445418, 0.6220396970920459, -0.7555029309703865, 0.5839859560508907, 0.13506873139310205, 0.7012987380265856, -0.7044809799560825, 0.7615104010662728, -0.6456599242229495, 0.9855044355958633, -0.404132101029143, -0.22074040044602494, 0.5665164117355432, -0.2921611402292916, 0.6740073431900384, 0.9307889876969211, -0.6061659061038358, 0.821778738360011, 0.16637441838034706, -0.04738754582065763, 0.546993702880507, 0.9182370506965423, 0.469079585193509, -0.43586881646265985, 0.6969125369861879, -0.4498225454044473, -0.22243087749873758, -0.7464259056397637, 0.6278900595434058, 0.600569201155678, 0.30332871822643637, -0.653444119350715, 0.36807961855493176, 0.3324533442977109, 0.8953809476250758, -0.7586199184343012, -0.29029830870014517, -0.3978561156128373, 0.5856240108066617, 0.5274408225412219, -0.3350233104829905, 0.09278911667867118, 0.8183665188156293, 0.16197712653449114, 0.07911225124797383, 0.4805292719472023, 0.21664391734797372, -0.44542332432256804, 0.16653927462292906, -0.8290677306945726, -0.09050548480111131, -0.25423445893496766, -0.8200123065636651, 0.15338216184620523, 0.6607347183763013, -0.43552140285746854, 0.3095559664811862, -0.4688435568039304, 0.5364046506319706, 0.30778689715449925, 0.5073732123770984, -0.5291065622322411], [0.466156414616931, 0.6386194345604508, -0.08030956459957483, 0.11953520868704803, 0.2232192918993523, -0.761923361796379, 0.20755974069875527, 0.07627318615181888, -0.5657982057690856, 0.6765621436906699, -0.6579704945976397, -0.7698290839925781, 0.34156315139742865, 0.5682371463551477, -0.07623742810564837, 0.8328217478261497, -0.5950737099768393, 0.2325424706075503, -0.8352459313164009, 0.7569812301219687, 0.5070903518373726, -0.5248509895781333, -0.7900385293126753, 0.3948959583661442, 0.5697893888686558, -0.012857950453154743, 0.9232099707179255, -0.5400052157802677, 0.7694555095657951, -0.38391444683137244, -0.20950373459377314, -0.7426713106216933, 0.4976768571157073, -0.6464891032298061, -0.39035863071816235, -0.36597530966852276, -0.3248212943560931, 0.26948865936884037, 0.7725109978398896, -0.8676598663169757, 0.01463090036567527, 0.1996520262487551, 0.758800552913774, -0.38694784896147594, -0.9357136409918341, -0.5929755716693617, 0.3291569769686118, 0.01583702455228808, 0.5748036183482221, -0.47761752358349296, 0.9542447488902333, 0.28469549644792136, 0.0289286307757306, 0.8895586672562077, -0.7783172348061158, -0.8730967568155097, -0.43367113956395564, 0.12863342100391728, -0.3888644604776845, -0.3221466209638053, -0.37960725652820115, 0.2586131620072145, -0.7190195755057254, 0.9455449515657699, 0.38318472283690497, -0.4744046289059989, 0.314735429505816, -0.340356557907477, 0.25116307600582166, 0.9663664782299728, 0.4203789131647584, -0.3416137196429323, 0.13640740273358776, 0.8473833352524736, -0.68548491028176, 0.8188550224207185, -0.6377129887988495, -0.9933856527270315, -0.6462799357378208, -0.5901434706336679, 0.7865010440094096, 0.7496768488257082, -0.6153430930669739, -0.22322330881331398, -0.7348807201231058, 0.4994441694206617, -0.6053025962461787, 0.19694141983625935, -0.9667729811553603, 0.36464987765333756, 0.39650353203902955, 0.10379851289521991, -0.330907935193985, 0.23113353383872792, 0.22598583459555655, -0.3011130524992438, 0.6413779107729485, -0.09850885400405707, 0.7160363303344877, 0.4176784014722601, 0.6522560981097343, -0.6986468621716493, -0.7932725010233974, -0.6294172023365228, -0.7482702741826253, 0.5848328322328034, 0.40496405677397984, 0.6667455450680597, 0.41826110662283966, 0.9573795279437158, -0.1132726302700775, -0.5637215582695452, 0.30548116326884345, 0.2653866132448701, 0.33001430331916315, -0.45072486777669973, -0.32692962620709376, 0.40500568954914673, 0.32813257144011176, 0.2738875377162977, 0.3312695067627798, 0.6269760264026447, -0.7026944558660002, 0.19550818542489168, 0.8496539967833203, -0.9478316097984112, 0.24055903207537055, 0.03521904114067409, 0.7016557305176223, 0.7917058838995645, -0.7039403415792471, -0.7904631011593299, -0.89843201396294, -0.9966120161592502, -0.24967051206583624, 0.9026077555070895, 0.7678377737373057, 0.0, -0.9753293682421682, -0.05393231692063716, -0.16227478077123192, -0.19073021363054465, -0.5157225569563244, -0.6869070000799808, -0.3993487855278013, 0.7410341481973786, -0.9286959177063439, -0.8951243608733774, 0.02467947954137517, -0.5392438787131304, 0.3275465794406054, -0.33402901983710565, -0.050805737000485296, 0.05432738363781375, -0.8023537896102695, 0.881835027220041, -0.5368235494494673, -0.6946345697749445, 0.6474648844468802, 0.13791448625393654, 0.7780565047952153, -0.453741099535071, -0.6902249714073307, 0.7113508087614444, -0.31599987208049396, 0.6371936880581281, 0.9330071093786796, 0.38117790946513264, 0.6283454233564378, 0.08098023111345087, -0.1864066968393192, -0.7192722132916802, -0.49559013868062074, -0.6708403628428532, 0.14110090718769341, 0.06958331231190629, -0.2011365389454134, -0.3581132721519904, 0.03852619926103418, -0.5008879261797241, 0.45965172723864023, -0.02151799835560908, -0.41561252561582496, -0.029790970393923644, 0.2708407156183883, -0.40730693068362434, -0.15556777482613682, 0.04180606644165552, -0.2557603040975882, -0.9889992917041619, 0.6519807512757949, -0.9442003682460138, -0.4873528826822102, -0.26821195011437027, 0.46874026707039307, -0.9489362013720757, -0.45437910132879833, 0.824574415539844, -0.05009828808105188, -0.9215663967505219], [0.4569747695423696, 0.11323480602729119, -0.8897562661830871, 0.22287884892048804, 0.09775335154925702, -0.38332280806970576, 0.607070814597602, -0.9948361357298141, -0.8581557616558724, 0.7480541704097252, 0.7727247442328573, 0.3938322464405113, -0.6850528196613472, -0.2837474956496766, -0.764670169546853, -0.5049505903364493, -0.7654064723451659, 0.939930859739349, -0.14940813914767448, -0.053342305668294454, -0.8308965613269952, 0.23391739820180169, 0.49750337307996295, 0.34191211146589606, 0.741711346068179, -0.17180070596587704, -0.33117180435556626, -0.34550639674582073, 0.41396100418701764, 0.1842409309649906, 0.32797710406127845, -0.5363434184044678, -0.2931691503433984, -0.998905865065512, -0.8697020256944261, -0.11117998327884648, -0.34512794752076714, -0.2692161044764696, -0.4121268677736176, -0.2788753023007766, -0.45650891221033785, 0.170158323948296, 0.39263523035636716, -0.5415296994392744, 0.451256397048337, 0.6342119086868523, -0.5888824161110893, -0.6352000286644095, -0.7796166648893339, -0.92604364392966, -0.2856889062559329, 0.47014287954350165, 0.44562077628660823, -0.4443610861521845, -0.6297061838119049, -0.7402078785199064, 0.4668807479934596, -0.3571867347395834, 0.32804063946204143, 0.15270824450685727, 0.9747338078170236, -0.7271147325109613, -0.8647865180048331, 0.323683593163707, -0.6900885819951523, 0.44837179459352416, 0.08716049569516038, -0.3913403626519816, 0.9478614322497101, 0.6670809835575433, -0.8320462393808608, 0.07261935645007211, 0.3359088344496619, -0.5068365002077315, -0.5997606125161798, 0.40996158655473347, 0.06533506603321637, -0.8690871284682717, -0.1763371842674435, 0.4890184777698863, -0.7734979211020232, 0.21587885720597488, -0.49870330811966324, -0.9270759488373097, 0.7303431334793429, -0.7913120982814796, -0.1079354206267138, 0.9956345680473799, -0.7247956354415757, 0.34495773909846816, 0.9529650071071645, 0.1445582338483622, 0.5284564293416971, 0.9175182310377294, 0.8807081824795158, 0.6108929144440174, 0.6353278305701644, -0.9736006658162699, 0.8896250593725297, 0.3962216183572185, -0.05771921589591811, 0.9809882448095217, -0.5690768785691063, -0.7837442196693776, 0.6058683294254896, -0.08373793160112863, 0.5754786765804281, 0.8257905945002404, 0.5846964572979689, 0.7701065301180055, -0.7972126216725188, -0.7163722386253848, 0.12166830511108451, -0.9679771367738355, -0.6632088573163055, 0.7755091496750939, -0.8896511237703313, 0.9118205966952446, 0.8295896793216073, 0.08242569216867945, 0.1906335528801797, -0.17840991314838206, -0.7929053300695825, -0.00660660525390222, -0.983085375456398, -0.31777069808005964, -0.30515294651969715, -0.6724203761516963, 0.9064014233683617, -0.3763649575346244, -0.724791333048888, 0.47982961027641213, 0.9660122686394212, -0.9314122730476604, -0.20375331607938696, -0.3227488348118843, 0.5393117104301615, -0.1322360333228394, 0.0, 0.3526386181413348, 0.18748211363527045, -0.06632633256100906, -0.8309145253571726, 0.47719374474096443, 0.10704693430383716, 0.5078997063238961, 0.8312054951192898, -0.061378379636208624, -0.747807278601228, 0.36572374038551425, 0.8116033053587368, 0.7160997637891755, 0.7155532823711921, -0.28316278174052023, 0.6865758239637485, 0.8043668987739858, -0.8438078179470152, 0.7869623146244265, -0.53469886786214, -0.891460890809745, -0.18446670878407878, 0.11554708077296572, -0.11392236630089592, 0.13884689205813272, 0.3794866288454033, 0.6454130229577224, 0.7579179430967047, 0.6107248578010913, 0.04270698467344669, -0.02813060128088618, -0.4500112359639401, -0.23267028498506637, 0.2361386799757157, -0.07006066290231638, 0.8755706191855188, -0.06970852940889305, 0.5310274636367358, 0.8985621872010825, 0.5866308881845945, -0.5135863873585866, 0.6343157243596695, 0.6075376069251974, 0.1849125571335548, -0.28183224006413665, 0.4210379141658065, -0.011153864107673828, -0.20071146766792536, 0.5234119642514972, -0.7904120947789532, 0.6514531113842135, -0.2986355306790913, 0.3207723673119458, -0.16750832297840534, -0.6964213627410443, 0.2743173113621442, -0.8497014859146319, -0.6451814792534205, 0.22962429364183734, 0.7657519660455134, 0.20001810155340238], [0.13655318839163888, 0.17330136652563466, -0.20515853209862778, -0.024985035552679502, 0.8443417439057976, -0.6794744109924571, -0.7339001612412095, -0.8277666981073579, 0.10093597830486956, -0.7028105478337807, 0.23870195020830676, -0.21329547173320806, 0.18672985461152591, 0.3724318164962288, -0.3394824446969624, 0.372545026226631, -0.40083081909709684, -0.49060171276265785, 0.2123839594021466, 0.32950317035251064, -0.9856610042901477, -0.42998098707785637, -0.9093335859450098, -0.8951441352080767, -0.2672276479405724, -0.9098818856057702, 0.06937043964280876, 0.47045774754972536, 0.27055019613001985, -0.7809522327843301, 0.4045592841974792, -0.06928486579577231, -0.8088183897729715, 0.06701599170598116, -0.41341624512335406, 0.8913275712539566, -0.6185725089533287, -0.420519523100229, 0.34497732322096897, 0.7715610987171932, -0.5516649751300948, -0.9909857533855024, -0.47737043370513077, -0.46253498117755276, 0.776687412962539, -0.340976612103598, -0.5672824865420998, 0.688699302809566, 0.9669998274930593, 0.84248058103189, 0.5042784818196784, 0.42068949856785065, -0.6235027407398219, -0.45093438389021867, -0.0846798096668171, -0.2523532016100747, 0.16131487063492567, 0.7702050950639494, -0.8610247675677554, -0.21152375997349693, 0.07270823197516907, -0.19716265887634044, -0.23473213524315328, -0.31595978386233914, 0.26789152903293645, 0.7700346984172899, -0.556358587300706, -0.3184358742465814, 0.35794384157506465, 0.061794608761822634, -0.7970317759672136, 0.04602192474770739, 0.05139970782456893, 0.3115744731457326, 0.06714697517425172, -0.5017130275607986, 0.7976199740208096, 0.7837782717145625, 0.7377251856092755, -0.9481807031901526, 0.4092341169689988, -0.001397607332273454, 0.6643019823638252, 0.9851844038114961, 0.9848605933393153, 0.3550527353910953, 0.17595613083172612, 0.021960220086950866, -0.7285284951064499, -0.4514012002698724, -0.8749103259470346, -0.5971794317150225, -0.07631925069428935, 0.5230883909409854, -0.3575416743416837, 0.7037733005030766, -0.5115755448031225, -0.19691843514342078, 0.04255496038995177, -0.05671772038103384, 0.49140652529772777, -0.014495746148308397, -0.19309520474021324, 0.22464426792261172, -0.8242489009486567, 0.31197553406636946, -0.6677380299682087, 0.2212288592406415, -0.6095864515477296, -0.4883501136052115, 0.8249897926027172, -0.01770096002622923, -0.44929963601737577, -0.6493910842405115, 0.37583492488872716, 0.9721764501632115, 0.4215394664074872, 0.6065018547570749, -0.4372022962519071, -0.18223518585492893, 0.7787732419428566, 0.2774075676016201, -0.9181935972249857, -0.03406946145398493, 0.05242512847826308, 0.3277776365667253, 0.20373560136150792, 0.8234083673502688, -0.08888792752101993, 0.40562900665352, 0.34456214241893, -0.007446903418704354, 0.053319959397175376, -0.24077040406182548, -0.8991308219264613, -0.9241259540574516, 0.0605298744760685, 0.8521465721952188, -0.7241584567570707, 0.0, 0.4377714561337842, -0.06548689286211529, -0.39265991386713606, 0.127303190694384, 0.8466988924845378, 0.45827590123865036, -0.5712396447504562, -0.3366539242251847, 0.7410757994643196, -0.6906126541677557, 0.7953369725417156, 0.16532691895489227, -0.03365514974992667, -0.5416073065796656, 0.8085687788634963, -0.4994230319269708, -0.3326082606473406, -0.17902002710535903, 0.574818258931229, -0.3037473347233022, -0.6502882637025398, -0.7147658196148734, 0.17201390633372804, 0.0719829283608775, -0.2885390799606238, 0.7506423182158528, 0.6847450923428202, 0.6124325637263215, 0.9467795345270773, 0.26684975696043045, 0.9376559508063733, -0.6584687844175972, 0.8845322603041559, 0.013004533660722517, 0.3631308984057984, -0.6064476058867445, 0.4146032313985626, -0.776226778761631, -0.31680651665303894, -0.23113914637612276, 0.5317302620361029, 0.9262580334994059, -0.5161963396784639, 0.3149289564407083, 0.5442884767879017, -0.5565757715433228, 0.7946756388329734, 0.7967282346097138, -0.9496953201223037, -0.4207724066148404, -0.08539648437503256, -0.4338638216114765, -0.33792206408913983, -0.5095342061677688, -0.04840726874368073, -0.317559558261558, 0.184943112488118, -0.5355556100533088, -0.6880036311906328, 0.7732541622545108], [0.8028691138637718, -0.8143362093797291, -0.9161555798207512, 0.8241708295352519, -0.9536902580781235, -0.5843427222301054, 0.4806859807948878, -0.7445143068002362, -0.9802444794096983, -0.9715040362013296, -0.785000997533098, 0.10678223307769419, 0.5859681260815794, 0.42727942677411224, -0.2658588471177412, -0.8893498824487052, -0.9261653412461703, 0.5191336202789163, -0.33896036885695935, 0.5898365671240642, 0.977814452468315, 0.02237422932120925, -0.6180890502757859, -0.05049059718989035, 0.042483016304049936, 0.5826189050833583, -0.3036523932004007, -0.3403645938810895, 0.992271152247775, -0.5614770252033989, -0.9601796780646865, -0.6762561873139412, -0.6833130851176763, 0.6838561160799537, -0.9988791379240727, -0.8653226666642133, -0.8991880105893686, -0.3758252760430494, -0.46476625190858734, -0.5119345982452375, -0.6978575007657297, -0.7003107387935712, 0.05820164682857354, 0.1743129972216313, -0.5853087624928335, -0.44690111954631573, 0.7006396210261152, 0.7339788462175842, -0.42009049613802696, -0.15372128480080938, 0.5184242615723649, 0.32431339177616647, 0.6192814765018626, 0.3436996816453528, 0.4164567103084633, -0.4147066691155168, -0.815707910901009, 0.4160550226923734, -0.06757381976053023, 0.7137864701104752, -0.5077165194918689, 0.13394795644434754, -0.3808242079379869, -0.8958776150329677, 0.8119856837574069, 0.8933878611111759, -0.4463051031834473, 0.6435270778096707, -0.8167315028201614, -0.9060493767385938, 0.5244050224871692, 0.8636851649680621, 0.9036857568440055, -0.5473056022704565, 0.2833029751498619, 0.9568802194279515, 0.9830963226197569, 0.8729042237422451, 0.8938416386108738, 0.6000622082153342, -0.27314403388005415, -0.2352503034724287, 0.19404320465350455, 0.4253857421008558, 0.8042383017407109, 0.06017391909094094, -0.5830062315469, -0.18925192945920344, 0.7625477471747057, 0.24820496928764602, -0.8990627338385504, 0.5242074242820254, -0.01823705849709678, 0.018001026635491746, 0.88414982206156, -0.383844659746432, -0.6453624428365115, 0.05516556637265957, 0.9171367962251629, 0.8407041054319389, -0.6018102802498553, -0.3025653573948244, 0.5654426375526136, 0.6499187374787507, 0.3283680948075687, -0.047683097600177415, -0.8970678725973626, 0.7298376132661588, -0.8547821370242688, 0.1119004451159138, 0.9423104161912568, -0.3164370783498234, -0.8288401689004856, 0.6208695272797289, 0.4087750071495708, 0.5880061422027101, -0.8421903222343843, -0.28790346738727335, 0.8585941127223846, 0.17005598783346065, -0.6402296934396075, 0.4116167737000873, -0.10183737425824146, 0.12020409988285863, -0.9585160249323197, 0.7509794809626129, 0.13620142076975217, -0.398414390420883, 0.41423225128738395, 0.40950276368755656, -0.6384545632242762, -0.6082904236456819, -0.8420111578343463, -0.21310447542236366, -0.6057392094704719, 0.3629562699578135, -0.17347239227375333, -0.05509770258245417, 0.7471191473029373, 0.30194847721606277, 0.0, 0.7488982848751482, -0.3747604509886, -0.9296361775164543, 0.28917380678178506, -0.09564776846000722, 0.37043992471661036, -0.81927147760098, 0.48580413132156375, 0.052654340518682785, 0.4874153603696849, -0.5675960633427435, 0.4555158882013337, -0.5483864932257583, -0.7841248829474368, -0.4276468730091132, -0.16487937395862406, -0.3475130980065648, 0.7500291580639282, 0.3852803762587693, 0.543837520141456, 0.35885679809812476, -0.6996400361420911, 0.044280101158857166, 0.31184223549540224, 0.8562237835403599, -0.9132752667645552, -0.7034470164802844, -0.5907309151252058, -0.8538139105294154, -0.7119393636094853, -0.5618564620567725, 0.025808609830419327, 0.18190037236299772, -0.5550158840904398, 0.14627512348775396, 0.9149424930946035, -0.27333480811791566, 0.4431456650612977, 0.4568252358021059, 0.20841622362133716, -0.9591043377409547, -0.9473319748007853, 0.47115221118902517, 0.4653543925174308, -0.43640462003459723, 0.7403289745484558, -0.943901089964946, 0.5149944982704595, 0.47052625855853947, -0.9710922932136261, 0.033914732357043675, 0.28605723920352744, -0.5434918858549749, 0.90143599694654, -0.8758593342808554, 0.25199217968924814, 0.2560821074371422, 0.6591801658301222, -0.20955976984432612], [-0.7867702328156165, -0.32919579236486873, 0.27536615793154184, -0.11640179990110777, 0.06459800567806728, -0.2474340407822111, 0.7183865438630714, 0.08412926415823496, 0.7065395021849257, 0.874171561348047, 0.24720523141901407, -0.44911349957712776, 0.09852091382348482, 0.4862041445846679, 0.8728951074338827, 0.9287875235888352, 0.23507337798348527, 0.6063270714162399, 0.2511466520373591, -0.9846848484196034, -0.7673950945004129, 0.9376587419868592, -0.9975314777922839, 0.775461285536708, -0.1740969259883387, 0.934347270576319, -0.21769519263218062, 0.2877845541583559, 0.3254158382907544, -0.05298062887871113, -0.5478834540251094, -0.7797674621933368, 0.07817933862809356, -0.8904745066420128, 0.9539183694080542, -0.8309721419384253, 0.6390123081887731, -0.07178916589684792, 0.6814386545964026, -0.25068498874261214, -0.9641151181013339, -0.5060804398162657, 0.09481041701126292, -0.44866860332837266, -0.3563397296620425, 0.20066823401896117, -0.6359427095134449, 0.5374339964736983, 0.2463491810549343, 0.10421671578045344, -0.256973253916694, -0.9248590730777897, 0.11471720302046551, -0.8957052403173278, 0.2174843767847734, -0.9773343326910537, 0.04695888997465558, -0.22537719978945958, -0.09948553241379376, -0.6974990057600592, 0.8370642851782208, 0.5183229794371043, 0.7507669236630341, -0.5256269563191225, 0.9346278444254359, 0.7607891519576162, 0.9273333797761116, 0.8204338848426023, -0.4914953020045245, 0.5216828811187189, -0.5017127436067741, 0.20778961285285757, -0.8853907242606094, 0.7816255262444842, -0.8705067593096598, -0.4770440784499663, -0.9021929915498685, 0.5749887919784178, -0.018213635033137887, -0.49067754723936163, 0.786855255462158, -0.42697666732299, 0.186294904433828, 0.6857286790665875, 0.8418473004101226, -0.878578795032968, -0.40910136442124867, -0.5876916946439079, -0.07719313478720746, -0.536023235873055, -0.7985719472926796, 0.2169804693163584, 0.23462085708482738, -0.9225797152555564, 0.6132466949166391, -0.7576991531541826, -0.28428181208668635, -0.42462493126313405, 0.3645677490347734, -0.9077189414513702, 0.16515736965582062, 0.19644967695934845, 0.49742227201001765, -0.10347167514890976, -0.004571588546574912, -0.6213085866831949, 0.4159933606446853, -0.6972087354182874, 0.20407709633147952, -0.02527589801252894, -0.637743051502194, 0.7035391125462276, -0.48830724445127016, 0.9109459013652497, 0.5717942393309785, 0.29195396337033674, 0.9127799949548376, 0.27135424788809037, -0.47343604545397233, 0.6900818037837042, -0.2789708073426769, 0.9650052795230721, -0.7402582118492584, -0.13320618419060382, -0.9759899952179116, 0.8172834339646518, 0.9355680524816787, 0.420044640891196, -0.5218271864553135, -0.18614895099630235, 0.40707000129951787, 0.31338885377156944, -0.5961269859059548, -0.27308299411296777, -0.447402418890233, -0.6473814188300153, -0.5692206656381888, 0.5192965104830474, 0.3905873168190088, 0.2978334374996443, -0.030283842515872905, 0.0, 0.8321242524379004, -0.4077359865117758, 0.47044104808682086, 0.40581116598663636, -0.1205482445581545, -0.37388935858459726, -0.3205879102481086, -0.7913086388346793, -0.3344870690951731, -0.11379838686932042, -0.12589298910883007, 0.6057070513756426, 0.9564769163449878, -0.867531998662793, -0.529341392761556, 0.08058037533541151, 0.9938317385630449, -0.33392863075665824, 0.7913334080172407, 0.5823092256945999, 0.06249393698206762, 0.4762448464114757, -0.046721538401802265, -0.3009775263087304, -0.8449411229905128, -0.6585513780280157, -0.6780671852569242, -0.35059305530225315, 0.21032577913425832, 0.6045920251586727, 0.5758225135700998, 0.6249619982756585, -0.8485248312826479, -0.15458824631310253, -0.2885016568286578, 0.996083979852322, 0.4543240215114679, 0.4481570735518614, -0.523237907769277, 0.3659262459383903, 0.14680479478184094, -0.2190392214538328, -0.5431112719927746, 0.9273161356633604, -0.24352408381394008, 0.056557439143695154, 0.17025550762207486, 0.6805285131542895, 0.04197690547993704, -0.05646839712161267, -0.08857195986012023, -0.7624088842447081, 0.7638581150817292, 0.16969099211936856, 0.7853107983068419, 0.6279092547771343, -0.536949003039634, 0.7694059741980976], [-0.6703432873066248, 0.637537091498193, -0.3379347842490257, -0.2081885258789118, 0.42057461353313474, -0.16081352601542176, -0.4438398932582357, 0.9147856173456674, 0.16768527990461402, -0.6207257214909196, -0.48845263269121175, -0.8058029900975539, 0.602309241724905, -0.6500735389594472, 0.20618490129310962, 0.2814505278054251, -0.24475157761953437, 0.447227652192403, -0.17458570317567368, -0.7291687567202811, -0.1330781330489812, -0.407875302206242, 0.38789133704988177, -0.5714860188645572, -0.8687644961091958, -0.41760966578479786, -0.3587616295284881, -0.4450157486295523, -0.6218665633518254, -0.6757601547530367, -0.8322857430902049, 0.7255848854781626, -0.05463587200718312, -0.14500642873400005, 0.019178903058019392, 0.28239948363666456, -0.1520121314584877, -0.7817494367839872, -0.09649397204100563, -0.6502635505412133, 0.6506103746349112, 0.27640273458923303, 0.6103748368098014, 0.3850542121572553, -0.2005745235883445, -0.4729532163888168, -0.17081971175931376, -0.08940501311169613, -0.7968558388693288, 0.2263114546861149, 0.6412387171793998, -0.01074109238408072, -0.7662929021272551, 0.6713464360807762, 0.12253658435466885, -0.9738166928568466, -0.9838449574370125, -0.6725356372792664, 0.3434060776940471, -0.803365110206103, 0.5879229369199621, -0.1525731091165572, -0.47274919121411396, 0.5630712445110841, 0.23070842591806562, -0.1269799431009604, -0.04838338357666472, -0.6593818619176328, 0.03404661366042472, -0.8545762465385924, -0.5595342846626137, 0.7816515216324824, 0.7526142771974766, -0.994182424158548, 0.40102444683055793, -0.7896320399930958, -0.2109863207567615, 0.5737204755589982, -0.4250987660108314, -0.3005936949724042, 0.7976105672274039, -0.13625394297116133, -0.929882468635425, -0.3421405955924013, -0.05863536301537198, -0.23955956855987282, -0.16149460750251654, -0.8028498795564785, -0.8349387399732349, -0.1953277362593695, -0.6314869019973863, 0.40703929138239214, -0.1661486038096176, -0.7341388172757313, -0.764924363584073, -0.30144476151521027, 0.7640586895339172, 0.792729026697981, 0.007500397032592421, -0.15737069446998908, -0.8885274529627631, 0.37685654248601397, 0.8094367570340479, 0.21250532453683468, 0.8114153793194658, -0.863438941669231, -0.5535365165336237, -0.555427203810289, 0.9310797829210562, 0.930968191179095, 0.35708749881953317, -0.8747460158978642, -0.8583386235445747, 0.22597074863443645, -0.6844207580370676, -0.5521090320197146, 0.7607121951904801, 0.8141764111102487, 0.8103147546268425, 0.5986253515894311, 0.6249795326721035, -0.882368256312269, 0.392672040554376, 0.5712149256604109, 0.890745038420655, 0.3226917379577803, 0.43403189556316213, -0.9398215312338454, 0.9937118563163256, 0.6184086461252527, -0.6227018375517583, 0.8491073895291796, 0.7845378336567626, 0.0659807941638515, 0.039061748435319954, 0.15770210384264582, -0.5756487184956205, 0.7340548630967612, -0.20788927416166092, 0.14770133966453458, -0.592605566535263, 0.3298225321218171, 0.0, 0.9208767071644584, -0.38689343541745, 0.4438543703604456, 0.3110994862132941, -0.34317087388815315, -0.4832781548810188, 0.15358571629108186, 0.8582237206210983, -0.38153146199769794, -0.13713633971026562, -0.960910297691538, -0.06871508806284576, 0.7041039614732298, 0.9109085753629234, 0.39403265742183735, -0.66613731046788, -0.5654003995597627, -0.30414184049611914, -0.33309734902048516, 0.4672770824301795, -0.054980709452210785, 0.25609683667404326, 0.37852636359316993, 0.7408128634897235, -0.10703348095879761, 0.1860943218210256, 0.9484008211332962, -0.36745393570432183, 0.1530771021228301, 0.08109651536179618, 0.9186510130334484, -0.595101557589097, 0.8798402320818348, 0.4235368636058592, -0.8008230964096232, 0.5192386219720677, 0.4751902739908629, -0.23635933786235697, 0.04951593068919968, 0.39774923414604646, -0.03312989889013118, 0.24759054987448503, -0.19555123869492141, -0.605475704208521, -0.9212216045386921, 0.33059124282468266, 0.9004513378212966, -0.4325910054291868, 0.593875907832849, -0.40739157668852455, 0.3262463923416108, 0.12953964857074474, -0.7356204708989411, -0.6947342902076477, -0.5246617378647429, -0.18131827598323103, -0.45095961444731136], [0.2650329837976506, -0.2782967570445056, 0.6350201884270161, -0.6051175372921189, 0.609811094209143, -0.8743792659610388, 0.23836577360358202, -0.24294054999218706, -0.004181149341229595, 0.3139915137419682, -0.5407083857347457, 0.8569402732001434, 0.9265551888469341, 0.603918368727689, 0.5598371785952825, 0.4507117947378745, 0.1270240407989518, -0.7982679324155217, 0.561649911503904, -0.9704137158781867, -0.5875912816146063, -0.16772484060080117, 0.3577487779903066, -0.04848022902633087, -0.46160226108865254, -0.8181161618774069, -0.24944735226038484, 0.7320984325827311, 0.7265128240546257, 0.7301746536906484, -0.2202709677850032, 0.7817198867083548, 0.2755115881099284, 0.5564580553261085, 0.7026345749242346, 0.43068190456581834, 0.9021028087135383, 0.29764845831976094, 0.1374725166844537, 0.6150787316420332, -0.488519225180029, 0.9041848576163616, -0.09075189002458717, 0.33094360231422026, 0.4617841837732648, 0.970192690083588, -0.22958715569866417, 0.42968560544731393, 0.3110101611228311, 0.27353956180063776, 0.5167662315949995, 0.4149168194924229, 0.2979833247985202, 0.08393567842987837, -0.3195054990495898, 0.6255815135964218, 0.9125715558665772, -0.6528377052033036, 0.5117315129415445, -0.930046934015103, 0.4248587674223645, 0.35570395534550725, 0.5196328740797687, -0.6263593739366959, 0.23829508867675986, 0.8791353301031435, -0.20578134285480498, 0.7564355793676105, 0.03869348000673134, 0.1161734077277885, -0.7804500461417008, 0.1654504782368602, -0.36137564636649344, 0.13237058934884938, 0.7562539050185431, -0.847748022906526, 0.21767134780714814, 0.44935468732858563, 0.08031990752114804, 0.5384523494977691, -0.15240163514049065, 0.42920091715986763, -0.46282393464148974, 0.2708976746857834, 0.04600896666819132, -0.3218131033551095, 0.25500856056976673, 0.9972478948566443, -0.2317112399596275, 0.8747568228101428, 0.9328656525581493, -0.7129975447172274, -0.9777884503526915, 0.15281882151288406, -0.6117546129449116, -0.23008873313453582, -0.08761598299031159, 0.05964736421395567, -0.2557736652612468, -0.14184048293352935, -0.5405555433338047, -0.222991409204097, -0.3269122553084931, 0.5036659704484545, -0.557278749781799, 0.4537224301691629, 0.8904811796848324, -0.5991979486591983, -0.7266185709296311, -0.2893223304615107, 0.3492370654664705, -0.768935071168448, 0.7785576611336527, -0.1619759510520491, -0.010709179261204183, -0.07977661615813902, -0.9261709673764307, 0.9750992768402897, -0.9473250264861213, -0.593825040454331, -0.15407834114026375, -0.0793529210007391, -0.35696748091652886, -0.4871456795428599, -0.9622481432649377, 0.3137327104952192, -0.5299449483035426, 0.8694175972827756, -0.1802902789048948, -0.497848660516375, -0.7597510967957246, -0.038814265924640656, 0.27771944318804676, 0.061666731552495024, 0.16795324512732224, -0.32190814301154225, -0.4943611563633792, -0.842151439747896, -0.238309118748399, 0.13966625043658332, 0.10792907092970139, 0.44461774094449313, -0.013996503103801627, 0.0, -0.37297265600887886, -0.6291620489739718, -0.7845310257178892, 0.7899784164263104, -0.6670793726923796, -0.3883097403214224, -0.9145740810330991, -0.7399893316658845, -0.05963600836094396, 0.7198131495091902, 0.17270427233153374, 0.6830940426264149, 0.7121343603220034, -0.26391198557302964, -0.037757091458725744, 0.5771492079136098, 0.822756776335148, -0.5441011110428935, 0.6632935773282072, -0.3874673467870442, 0.1003621939856214, 0.9777783085663128, -0.7246704197963008, 0.23151177233691578, 0.046210875400122475, 0.6572440366174053, -0.712597612893894, -0.13806994668099692, -0.892829572476783, -0.8271446220449221, 0.22062486895915656, 0.1906134214662747, 0.9715088172510216, -0.9550499207401346, 0.5085393498180681, 0.021071664621255648, -0.9031962290411644, -0.8917776198016312, 0.28976666836954745, 0.7060711591480902, -0.9360752680295974, -0.3954962580112664, -0.165359913573085, -0.748275481456419, 0.8102093985176362, -0.016040311836011734, 0.388578380908039, 0.7524184341446876, 0.6879966711910499, 0.08101696315697482, 0.12943826901326716, 0.4265147047495965, -0.662712689067952, 0.8161519219457016, 0.5166584367286149, 0.6373779898274898], [0.8313932955449597, -0.5738219652341827, 0.36564772656978395, 0.8772845187084164, -0.9926716218381029, 0.6934267674580212, -0.35295784463254987, -0.5179549453349528, 0.8343302438101998, -0.6973714013521513, 0.6136799377887867, -0.37421439715783866, 0.8600898560931067, 0.3990276780737536, -0.2294938730401792, -0.6159125030360098, 0.5033018975451413, 0.04351269738059971, 0.8966402764810864, -0.6603996717865912, -0.3553792434006169, -0.8315573056338026, -0.3059315843995407, -0.9949589782554971, 0.0788294584335032, -0.05703729114650602, 0.12875376396957217, 0.8404660394414323, -0.8087177035425357, -0.2699148202855497, -0.6017334410546171, -0.27272378839007505, 0.5626021548506484, -0.38608900220701803, -0.8949018747514381, 0.22443654191137785, 0.7445436137290058, -0.16790796942800212, 0.15467484825000355, -0.06604533980289706, 0.08178737218129428, -0.9061072228877538, -0.1203508285675432, -0.4481427373440725, 0.030325297023680697, 0.887929353918798, 0.9663881600852253, -0.37716194235115585, -0.5387437506935164, -0.4599592947052502, 0.7501129784740936, 0.7248571523907896, 0.4577556310648154, -0.3863402080387668, 0.5526429216223439, -0.7604558140538897, 0.14830209907039804, 0.7420713975320092, 0.014187444126785742, 0.9796485017958492, -0.03232550275977908, 0.14632666730120647, -0.28377399924955626, 0.27449828677366983, 0.8744823667822976, -0.7960540422471487, -0.45051950715850864, 0.6457622113593748, -0.3655003196761346, 0.24651872389603113, 0.550026394433456, -0.43716872500602877, 0.8400689884117025, -0.19529746911031265, -0.4214837924175707, -0.22006562631430704, 0.30382509466456376, 0.9142522358845759, -0.8250475941512239, 0.28448408095080024, -0.7776140036223678, 0.17980501495705603, 0.01851134177996716, 0.7842165575240725, 0.34406809750458334, 0.26870136150494517, -0.5274896121560773, -0.867166781601775, 0.3503678018547627, 0.4012090138184916, 0.11322656677630683, -0.9365643517816225, -0.2514375664046147, -0.7314564849294085, 0.8984108151921817, -0.32099669633344763, 0.004774405264844628, -0.9094126561085414, -0.44515686475913374, -0.17893442311918006, -0.6617247124209442, -0.6346794592945453, 0.8275118034757936, 0.8085704600602386, -0.03939635108834394, -0.18431847242864285, 0.894068288451769, 0.8295697731357274, -0.9084097992963567, 0.2818797636009085, 0.8854801234399772, 0.4392079454802793, 0.9209759825789032, 0.6014139099119906, 0.8710015303000291, 0.4769776055161301, 0.9627257572297121, -0.16658521976069407, -0.13378352393665982, -0.42548380666573205, 0.5587192539865846, 0.6766109644559255, -0.7667221510087003, 0.9911272101973205, -0.7341335437281118, 0.2758432652465854, -0.8117246830897475, -0.4265984842261883, 0.9313854138831212, 0.9047297771574534, 0.9391664782118563, 0.728143615384544, -0.9051255684509474, 0.37042399148724203, 0.4247752493001533, -0.4643630267591894, -0.06003169115038065, 0.7118195703706647, -0.73170339584962, -0.7996294621557016, -0.10818461466220564, -0.008140452731607128, -0.8841000085027255, -0.6553475424250439, 0.0, 0.9873466621935161, 0.18285735420813576, 0.6666747269781548, 0.6523729935570535, -0.14315614114737807, -0.5129106091601858, 0.007069434577658962, -0.2622990083200505, 0.00555785485475746, 0.893348203832564, -0.6519024060626242, 0.8541078495927541, -0.8126583550317297, -0.9076350294297861, -0.26019104678522265, 0.39865969457921313, 0.2234297999432877, -0.7123178914226034, -0.36703698795232986, -0.8079222159247874, -0.8680220703139923, 0.4448277607657287, 0.6836593737166907, 0.2805319881407684, 0.1767326381775125, -0.8138084415432363, -0.8889445236494642, 0.26972634960060105, -0.34907378184693694, 0.9292228729720942, -0.5592964389913839, 0.9867112707022452, 0.5137091100002165, -0.28536580859689264, -0.49461191446048414, 0.26442908616775385, 0.5000938203817706, -0.8665067093490011, -0.11292231007638254, 0.17982122984928384, 0.42069992753092755, 0.028845685564782952, -0.434708637429158, -0.7974820932097091, -0.021499830617738525, 0.5018625029085286, -0.9890613730421836, -0.4450664677402074, -0.7467233580454049, -0.9411054588668115, 0.4547100449524559, 0.41170712982281166, 0.5552801683276607, 0.16337502424969585, -0.5541351335748457], [-0.1252687496131375, -0.0030225688346785518, -0.21627293132332026, -0.5355838903268857, 0.8906528778866694, -0.46965125837358457, -0.7612377717924128, 0.6104222637329895, 0.40933829085940254, 0.598394789809189, 0.9018672494529798, -0.22920880298348556, -0.9791021238290551, -0.7938322071772805, 0.7735535759627683, 0.20608094788552367, 0.4053012237878262, 0.23543077326756867, -0.11143479694078984, 0.27335403933515545, -0.2517130583581504, 0.18651681793611607, 0.8302700894386064, 0.3324651839582813, -0.3666164505531291, 0.8774743066808612, -0.6949613579368952, 0.20662032296738575, 0.18378243044153808, -0.059635026992347795, 0.08178491178489167, -0.21862237071864654, -0.9643123850131516, 0.07533986182221186, 0.883973474059474, -0.6313533049988704, 0.7927706236582128, 0.10961451685842571, -0.2615194437374688, -0.2673867921223805, -0.27253948907034253, 0.1295675390486497, 0.383435001131774, 0.6733866581108705, 0.6387442128734662, 0.09056904249994524, -0.9908794482633148, 0.7404829695476731, 0.7071180395009775, -0.32199916116172966, 0.5313832204518474, 0.3022832650568954, -0.7417797359451348, 0.1509661519124681, -0.3045264645637653, -0.9523855306698568, -0.2291660665123636, 0.8031663355231697, -0.8845023432456538, 0.13531852242119946, -0.07925209589942495, 0.7746353159021884, -0.6949291682936893, 0.6123096844262259, -0.867079671483419, -0.6386797471662635, 0.9923256516848742, -0.883244260986811, -0.2584582498591621, 0.9637019977363717, -0.4718333628739577, -0.700440037581213, 0.8320670188900334, 0.4138827375706833, -0.6662373331666858, -0.5818546084719953, 0.004800670530305862, 0.7978290242225741, 0.958615497099707, -0.06394520043673291, -0.783581556605863, 0.5974149700858407, 0.16209050204110875, -0.4454826457906469, -0.20432181352246537, -0.7262353637081942, 0.27836508829065276, 0.09635523050069028, -0.3034992546498263, 0.33231336391055444, 0.22608711130147507, 0.8827576098452576, -0.8437249725246427, -0.33734293756501055, -0.6085736758760354, -0.18040314764577903, -0.33619025874032005, 0.13750050377056922, 0.6994299879600883, 0.796902974244593, -0.054721271361474866, 0.5791385637713351, 0.9977677561024347, -0.9731246041682595, 0.5719260354868219, 0.7277934211705266, 0.4223152848426104, -0.2450201026044012, 0.559003576490767, 0.11659967518779424, -0.7516090035269636, -0.47453838154209094, 0.5133705435041807, 0.608756905152158, 0.8598592581084457, -0.3475154442576607, -0.3929907323582986, 0.8916224546550902, 0.9602268578133966, 0.39695716815319027, 0.7806429653842148, 0.5311391924994118, -0.8048366489004521, 0.9770613254939777, 0.3945313754018509, 0.24922859254065455, 0.9115172478235787, -0.6332148841631495, 0.8208603291955565, 0.295831027623946, -0.5890859314607362, 0.2659435356637774, 0.8732011189450204, 0.28958534599282326, 0.8055809016388795, 0.5147123906084443, 0.13805565491577387, -0.4153367593774637, -0.9667272310992705, 0.4810956445025889, -0.18301772458213095, -0.01641737704182944, 0.8695507110497072, 0.8185764260347885, -0.2874395509841392, 0.0, -0.756898913176288, -0.314454326051965, 0.9012215779004484, 0.7612270793371232, 0.46798532961111694, 0.16059684611479708, -0.41947732899762524, -0.5645023704980019, -0.6698275940786094, 0.8695162645379471, -0.9961261530111842, -0.2514377585538765, -0.043108071801583714, -0.1085188869891971, -0.8161907219462914, 0.46532972221486246, 0.968228102511383, 0.6413828597636209, -0.6941230483163756, 0.4837446112141719, -0.9049675360901752, 0.7985402916394988, 0.029677925195443322, 0.22630136215038332, 0.789146698511646, 0.062142382998277235, 0.5883765066733087, -0.08810919036756748, 0.11571696640448392, -0.6695927672386397, 0.11403709924958383, -0.3877573824812406, 0.002851754622499092, 0.3104956624423716, 0.5797194782741846, -0.67873246425378, -0.18484315605633594, -0.11363310801981186, -0.21156224208094976, -0.11995244481979106, -0.91368584526095, 0.1385831945376359, -0.8544091763916022, -0.4482220649355264, 0.813984624278524, 0.7962084526046287, 0.7951049636895446, 0.5810794192724782, 0.8635682542959842, 0.567403019229193, -0.6707653789016139, -0.6895782863396849, -0.39205970402862134, -0.8322427796546419], [0.7351089205950969, -0.7733760403048211, -0.7256541870490385, 0.033794155270885806, 0.6379411132122887, 0.49551452550450414, -0.9900416981487126, 0.4561020933707609, -0.7735424841429377, -0.31730294563303785, -0.9528590495169451, -0.4862230077617897, 0.5826752981393413, -0.4350574096085347, 0.7712415268107544, 0.23637104469246384, 0.6669544525841384, 0.3279894500242493, 0.40191720337569836, -0.5872585409806246, -0.7062936227091974, -0.12246098860387322, 0.6026543630332777, -0.4231663789925131, -0.23056075451892077, 0.386440443223776, 0.5419384629912902, 0.8544893225920365, -0.02327467911836134, -0.9926960959942324, -0.3577602529070423, -0.4477129476314987, 0.3824130757896771, 0.9386883007742999, -0.815570264945537, 0.4620883242416183, -0.8667487066294615, -0.13382731578727625, -0.22061593565743598, 0.8751305458479501, 0.4919354399147109, -0.7811838393658941, -0.8861120768448472, -0.07605483485445319, 0.20867097884323837, 0.24638360071311904, 0.2790454626433241, 0.32181829812930274, -0.7129153460634785, 0.5890330186452739, 0.48397568955690096, 0.0963475077346605, -0.7241120005646118, -0.45483443888803343, -0.023928697503126095, 0.8050124787231956, 0.5103481397137228, -0.22969380884982638, 0.9454925156535605, 0.9579638426349268, -0.5467807203058381, -0.6669411989030027, 0.21754340623082546, 0.5979454639900807, -0.799791039204887, 0.6340193224690818, 0.7093258690488684, -0.02135805516304079, -0.5372372446094447, -0.8707934707977827, -0.728196208175049, -0.402119644073486, -0.8093379456279186, -0.7120732623731019, 0.09711567143466149, -0.020644950480705804, -0.08353432873125821, 0.8925647783559385, 0.8443418949881847, 0.22247956459243468, 0.1831430975128332, -0.17821188524393516, 0.02785171303990741, -0.9544283465536465, 0.32332606881879444, 0.10732669937436978, -0.8222908387609995, 0.8184356209772399, -0.3661279377099702, 0.8603686931416967, 0.6704923115107668, 0.48548933894240176, 0.5624493816107317, 0.22973891231644505, 0.8204715728124896, -0.23025911724313586, -0.541013781361956, -0.40576345141120385, -0.5258589663888924, -0.9891069011707849, -0.197834847629216, -0.7617071319293418, -0.686294187629056, 0.4500824064711022, -0.7237947580698767, 0.5441840155532096, -0.6362259421864138, 0.714274555786202, -0.13521999956344088, -0.2302679143421802, -0.4028497430583404, -0.3133776398719663, -0.6112079631091027, 0.7298682088391872, -0.02408956692912234, -0.842246097880595, 0.5865042370538553, -0.4482039310651069, 0.4846613612064805, -0.2301959829701905, -0.3887893925948811, -0.23917949401927419, -0.4233986510818484, -0.2136838701114654, -0.5354160092836446, -0.4794320949187061, 0.3601957760794505, -0.6785552846825744, -0.47872739758650007, -0.22318254049301256, 0.9694550331206131, -0.9093564041000766, -0.5440810098374369, -0.8244942535848891, 0.28416910323948574, 0.2595290052527721, 0.49235319666827904, -0.921317521208173, -0.23473180699568785, 0.5511784308641994, -0.4319586682214829, 0.8333012037112721, 0.9064848827765513, 0.5076967005781965, 0.22052995860410562, 0.5852915690220768, 0.0, -0.09726312395220904, 0.18957272488254517, 0.7583702297845671, 0.11083435787062834, -0.33935331238067956, 0.982506022645731, 0.41613634454582504, -0.4087561495968186, 0.7065361625093398, 0.7127640367387493, 0.48848629270509236, -0.8576684984492589, -0.3653338913820401, 0.9431505136959693, -0.6314904793301408, -0.3366234602564955, 0.17533485255124148, -0.06213580468727975, 0.21990744372137128, -0.5413023942819084, -0.27263793587542806, -0.20644025451224457, -0.8444674210388801, -0.4992318198287251, -0.28386415251953667, -0.742726072361706, 0.5584719133384473, -0.1485317141881588, 0.5905510739673665, -0.9242852215144679, -0.46006298007410806, -0.7471456659913291, -0.8116217968292945, 0.3032779666531602, 0.9256494903681705, 0.19067038459196617, -0.5688704441998869, -0.3154528191967987, 0.5781367056175415, -0.5062028658314517, -0.7263382438480193, -0.6120643881256034, -0.8393475642910704, -0.2161068155412691, 0.20154612339811484, 0.020593485345343776, 0.1953646379642513, 0.46791192967248874, -0.1320212673917056, -0.8157074291152346, -0.41688355918604936, 0.5390575126496051, -0.20488942364291796], [-0.5555131682962533, -0.35770212327186934, 0.4315883980514399, -0.21482135100405242, 0.5153136028396252, 0.8967749458058933, -0.7623096989511811, 0.3818443839537944, -0.09031216568316847, 0.9109413644627908, -0.5324326228343046, 0.7299696473469333, 0.7350975864201217, -0.847522041745028, -0.6419973585707557, -0.5054943192378534, 0.8396513334332145, -0.14648177080251545, 0.04527779883550864, -0.8438816421752875, 0.7887880543654446, 0.16956515249770754, -0.8479297081381796, 0.21403380181845044, 0.1715962907712787, 0.0724473153489662, -0.7571109702599386, -0.5488781084222931, 0.6908892417849504, 0.5440771713072845, -0.09438555146022942, 0.751091611079127, 0.8767553133561796, -0.046493479837871776, 0.3381160615317045, -0.17483625020603277, -0.12151898655450588, -0.8899265431516468, 0.47925560936564526, 0.48686072070798714, 0.6912536208169819, 0.6607643287999296, 0.10775701765848078, -0.8070454801077329, 0.8527253530974994, -0.640194452920096, 0.48111915312564957, 0.2296655052266039, -0.39697257698267685, -0.6068688820792072, -0.8447111180492968, 0.403512553480315, -0.7510472850032108, -0.5524000898190833, -0.021860667902243724, 0.8795409121968858, 0.48993022346800497, -0.0717274134308532, -0.01690025816717311, -0.36136929246171423, -0.8183692084550185, 0.9130686995491462, 0.8132416988027555, -0.9526660028276541, 0.812809274473935, -0.49289905921961763, 0.7486600673624246, -0.1497269593850199, 0.4746483772197212, -0.02008889263939162, 0.642194071440914, -0.6579858120748161, 0.35573804448757684, 0.1255383631371132, 0.9255538897531863, 0.36048545335790405, -0.12984001347673924, 0.010543822804774727, -0.626900700746039, 0.8328981548390444, -0.14502859989537686, -0.2813936448109293, -0.8921587612966408, -0.41200906971065954, -0.5059940020806966, -0.6038605490498885, 0.1484240618823771, 0.6773716317414269, 0.691764872305213, 0.7748442716605872, 0.7007495248100803, 0.803051872145871, -0.08022630848396761, 0.9833410178463273, 0.21801929924625463, 0.6881421925342841, 0.5429299115648676, -0.9131948895552375, 0.08713188469602606, 0.1519835570854684, -0.9883639520977658, 0.8161664657492813, -0.8596070456963989, 0.48041229306305455, -0.3725366663415661, -0.5546116015164986, -0.28550951191593366, 0.9180450573882446, 0.7300827897566793, 0.15776466388141674, -0.6280855481546501, -0.866222146372625, -0.7714029979159391, 0.7915649249317029, 0.2724159837067641, -0.6076544932518853, -0.7135483456953187, -0.2604086854437475, -0.297073216081547, -0.2626564382003569, 0.7931424290165785, 0.7491717458169198, 0.19191948406661918, 0.8383876751516242, 0.9471896140599785, -0.8725132495498222, 0.2250396501466716, 0.005661020984792486, 0.4876836802726954, -0.1303477626045173, 0.6684828690976945, -0.22619922185423613, -0.43650092448174416, -0.26006623401467355, -0.05179311856482438, 0.5322471358710184, -0.5079887937798286, 0.5296003342430347, 0.4027791300214376, -0.6772182619464413, 0.3809529861611798, 0.4091847526024397, 0.15597820897937553, 0.6652397349052794, -0.5121425624871692, -0.6272632684797446, -0.5149945976094796, 0.0, 0.18134749254886584, -0.24780636795867594, 0.8877196125725682, -0.14523848718844756, -0.9648072368311404, -0.1978973889069917, -0.1256990167039218, -0.1724294530315862, -0.22734763769034116, -0.37871257943367653, 0.42114819181208896, -0.37315844610731275, 0.08736401251218773, -0.9839442117065436, -0.9078683550686457, -0.5034136499974575, 0.6603779179636433, -0.7948949831115666, -0.5932948675777094, -0.421681469334813, 0.27793252834799675, -0.10226434126608641, 0.042201361606903465, 0.1122868347952588, 0.6122082097869366, -0.07954912258035951, 0.5562404197779502, -0.43741182683531554, 0.01779544101020214, -0.7269957967628984, -0.6421329409944228, -0.8912865270962376, 0.7407597198347644, -0.051484994491367786, 0.8929772920012768, 0.8436259844489369, 0.6667396376038788, 0.7528916392257479, -0.07194456712675978, 0.3737763073999787, 0.7054680115122525, -0.1208500577433933, -0.5598773332586571, -0.5819628553306997, 0.7117571072572593, -0.939792501201788, 0.7542766299462953, 0.4083186032778907, 0.08099378015099101, -0.43471115994233656, 0.2164497918652264, 0.6726482801425062], [0.798383690279117, -0.26388451451771444, 0.4995268868144569, 0.8351618969415053, -0.5179891250245663, -0.6466998821489092, 0.772633863792648, -0.5169081599978667, -0.14112426197636396, 0.13159071876440898, 0.3954495763999746, 0.4592720349271884, -0.02889588234184881, 0.856167208508229, 0.6444774810041021, -0.2099823881174998, 0.5630819054941092, 0.33317331437890374, 0.20333018490775978, -0.8649444723701498, -0.7647154947306247, -0.4894108795092591, 0.06253598664454363, 0.49854980685066463, -0.9875627291599967, -0.19103851335837985, 0.08765769514284849, 0.974810357092305, 0.6854372307774468, -0.595018387356943, -0.9598247083933851, 0.24995803493745217, -0.9277264635295774, -0.2003002904154363, -0.9403273168930417, 0.4138749625536422, -0.5026783999901612, -0.253933749240161, 0.688287937705715, -0.5234690747067492, 0.3591069500366866, -0.3775960766320965, 0.42530229206587844, -0.29654569844846956, -0.7687709699862899, -0.20508736753658185, -0.611708690564366, -0.4552073781781576, -0.7551215567036844, -0.7797259282281992, 0.18132761444840884, -0.8545347976477216, 0.7600606245675228, 0.39962745474978023, -0.45445618434972856, -0.4278875114618286, 0.17251511158596644, 0.8017550277008767, -0.19523024688104074, 0.27040523181337606, 0.73272540333409, 0.29603959132817836, 0.5471964567552645, 0.36206413057845976, -0.1385913877122511, 0.0863083244475975, 0.9283704362124214, -0.007446978886512801, -0.8989752808446871, -0.42957889770747726, 0.9965674003926699, -0.5004319491729765, 0.9079610587012732, 0.630368266798166, 0.4180034189323547, 0.6404351791966052, -0.4304927844238646, 0.07577411308722692, 0.2204571672308271, -0.9658819653879025, -0.5814802899606906, 0.26841634695028227, -0.04603410813779574, -0.02644642411054554, 0.24400325533229617, -0.18243608268562705, -0.6815932636486894, 0.4160604713376812, -0.8516950333048869, 0.12031285907550204, 0.514847770141015, -0.08668589802463034, 0.4758868557790077, 0.3921859433372652, 0.11611770294391643, 0.40460583895247204, 0.048198018027169276, 0.5484342489806724, -0.43415781710323564, 0.9829186586206462, -0.022239938230612655, -0.7720384083830414, -0.7938354970961063, -0.6696984830817683, -0.3023536554076731, -0.1029371049763077, -0.9917815274683346, 0.44567198207459024, -0.02335104875442595, -0.8757572360374768, 0.8601073202636194, -0.4316638895723204, 0.5740013281716074, -0.27655439680849847, -0.254044798202435, 0.528780623904177, -0.8766947238439866, 0.5333395045987648, -0.5732214450223874, 0.7394994150769778, 0.7285312939162696, 0.48298911174052805, 0.9456456596042009, 0.6428490689952024, 0.4784971875452748, 0.16534853230271884, -0.7420393061331991, 0.3844642765140458, -0.7701616618492018, -0.6409870307036944, -0.03546049661100503, -0.6535166945854598, -0.8558039134762803, -0.4905394552674629, -0.562682956969953, 0.7117734758514582, -0.2536921973796715, 0.8045745444285137, 0.1150576879835361, -0.7188049724207246, -0.005598278751920649, -0.6990990863324404, -0.8642575511680515, 0.27341311535046, 0.039029558015271304, 0.41040030435226926, -0.6203378731858471, 0.15011008361876943, 0.0, -0.884087318623223, -0.47258297847163333, -0.6882860847513508, -0.5589258988737587, -0.27539610009091997, -0.790761784829447, -0.43915782430921735, 0.6897548465617038, -0.9126879005661654, -0.41763450269693636, 0.6293655740369117, 0.3376108415875878, -0.6572155487004425, -0.46897033663404386, -0.8568529379285723, -0.31251698260001626, 0.8541911141218415, -0.33103994739718856, -0.5776812328795955, 0.3363020881706389, 0.8891548987876055, 0.5963107102751624, -0.5954238012325654, 0.04285750026509172, 0.6284960528044437, 0.7977436537601281, 0.9368820734668486, -0.6716283644133392, -0.33455786173329405, -0.005541495450212208, -0.41534039436912273, -0.7827415569252245, 0.04202278006978033, -0.474361104421672, -0.4122728645800522, -0.20751696473793602, -0.16003204612648214, 0.12559080702188252, 0.33748262236604454, 0.8371445784810725, -0.9683855067913663, -0.05629637304554991, 0.17951885842518345, -0.08402802366177542, -0.8456798095676128, 0.3209902423269899, 0.7380871592074825, -0.9624216138154791, -0.04341026095287703, -0.536770642299556, 0.2736092766295748], [0.41156360199650344, -0.3783177815881842, 0.6868909325692765, -0.9220655671296378, -0.950317298627285, -0.07464595002718899, 0.2301412390280111, -0.8977358128344479, 0.13213448972041286, 0.2082832136420567, 0.21850412368048056, 0.6610109980913879, -0.985732719749361, -0.17919453341087976, 0.41487111255417286, 0.33414751792138375, -0.34126658146694, 0.5496661523646464, 0.4939239488456897, -0.5941415984437417, -0.9358547626343507, -0.23039732569200844, -0.013902665591963626, 0.3961560765447929, -0.7286060997334767, -0.5494684920330815, 0.5315863406027406, -0.45433326692353804, 0.6709620981887099, 0.4971798139304193, -0.8233129695903154, 0.2014204811821929, -0.09812580504380986, -0.9875642941548839, -0.7515473081577071, -0.8469887724099996, 0.8713843852236776, -0.06488734563769794, -0.03718269286359832, -0.018401808005357623, -0.14883375242422137, -0.7722369112232206, 0.9789537245767461, -0.0422387920290872, -0.7367150044109045, -0.9802922171880133, -0.4390392302194914, -0.14205974760622264, 0.3013137339029808, 0.7849295088902821, 0.891205642560573, 0.693028937813196, -0.8414264471442712, 0.3641677240745831, 0.4236032050794345, -0.5645947020925592, 0.43585219412406917, 0.11099124569587837, -0.9102925133102862, 0.8987912219920782, -0.07087405838271166, -0.34029773419536813, 0.8968862482142514, -0.5689839957090455, 0.7591230837825129, -0.46774535172328413, -0.627353243611364, -0.529570849856789, -0.8569755748821744, -0.3864916597835071, 0.597218694658723, -0.43516717922482284, -0.6858585663130732, -0.714763083154415, -0.32566327590543875, 0.4062175817580851, -0.20889412591720946, -0.0754785689203965, -0.5162517651382528, 0.59232461376365, -0.8687444237241511, 0.006940420468169117, -0.2977874230803188, 0.47339084579981283, 0.8936268932204783, 0.11133467318358847, 0.6556921436813163, -0.5870098159643067, 0.6852208093500689, 0.5638589887154464, -0.5632765852992712, 0.16265180635775023, 0.47528394199808566, 0.6122835290339839, -0.19255431611632368, -0.7755408101838328, -0.7607696617410338, -0.3979661373167531, 0.04507227752700205, 0.5396417142645453, 0.9854098737151422, 0.007183550861699306, 0.6931275181734462, -0.5688059701716843, 0.20934510927400662, -0.7726693867444485, -0.7940699058709249, -0.14033493892821314, 0.8404532879616389, -0.31674877623773057, -0.7063640041717765, 0.7663237312920121, -0.4679245286246434, 0.9434986563011811, 0.04327519721967077, 0.8171616122451173, -0.9140374811838459, -0.3953386470961784, -0.5538000416783511, -0.6072701438098826, -0.2481943115789622, -0.47089629687484114, -0.7556410670212812, -0.3334297929992216, -0.7691509945400337, -0.6116220005019379, 0.9924168830510933, 0.007119483519483438, -0.3715752125483922, -0.3497609607530492, 0.4126165734341334, -0.0345470890004409, 0.06871254633706947, 0.044226586764197995, 0.9461797475197355, -0.27132971202133405, 0.6048315194088565, 0.666816864256385, -0.43942965574602333, 0.6932114861674539, -0.8764855702226633, 0.8765300369029605, 0.7729406141125306, 0.8770629548375002, 0.8622405220155716, 0.24324240262556085, -0.0033430612971456775, -0.43088609125894783, -0.731557172829669, 0.0, -0.4367008723950361, 0.9700512836808333, -0.04285897977539421, 0.08605493034766787, -0.3685963292312453, 0.9861659499186208, 0.989295007704009, 0.2376062494247917, -0.7759066164915802, 0.4457447566723718, 0.47799952737213824, 0.24076828529261185, 0.6085191183967749, 0.21205399764743005, 0.24689795136483683, -0.7019215665107168, -0.3322055118908931, -0.5067262251211675, -0.1545383146961674, 0.6537491531151596, -0.849226633850813, 0.10759020233886685, -0.06061413947447214, -0.9173138397187706, -0.9060565588908489, 0.2278069573207573, 0.002641801900977514, 0.21349293534261826, -0.6321095123787104, 0.3126804322901078, 0.13158142121863592, 0.8364160324324927, 0.03148440785062534, 0.5876122795111192, -0.6502236731309465, 0.17469967717925772, 0.9587111250365976, -0.6696656849834803, -0.35921954094999187, 0.3000844928219064, 0.5262322553857675, 0.007916703937922653, 0.25495106417144076, 0.024273455349708595, 0.5329567194923248, 0.44075439660645865, 0.9001449337228469, 0.4689386343563744, -0.9005578718190312, 0.054347160871875744], [-0.4189209024876661, 0.6023448014763724, -0.9519292221289493, 0.8607940169559383, 0.9547510076770092, 0.2665474518265383, -0.16258410588233585, 0.778558326662542, 0.3900710668395484, -0.7808246576822842, -0.5580116103183872, -0.3288584790441782, 0.6091031542579324, -0.8591549158796086, 0.2744063336188731, 0.15695450649930853, 0.9186262864092416, 0.08374794225501847, 0.6325701852644656, -0.7232474723333835, -0.7461203864224151, 0.027432627654461195, 0.1961640926952466, -0.15454263382503175, -0.679253793850819, 0.5046845764565979, -0.13130346932641856, 0.12760541716867624, -0.17964149865603152, 0.6789221548792885, -0.023094639463310473, 0.7149095303725124, 0.7243856560574773, -0.4972727130049881, 0.5033545435788174, 0.7549792157156043, 0.7733795538334534, -0.721976993905098, -0.6015032739425279, 0.4053204316729506, 0.21960073679660064, -0.9075407187774185, 0.3290792502518587, 0.07164453722392827, -0.5752665987807255, 0.23956823290031148, 0.045726020190826944, -0.06356812733866413, 0.7327501898577407, -0.5126973731148623, 0.6418160802399544, 0.9674787716973843, 0.49184515747289304, 0.6613848485882796, 0.5039137387446517, 0.10686321703655266, -0.12478898519752146, -0.7648786816125779, -0.16570340432473185, -0.21109388240967975, 0.025735192992597078, 0.025851174080149253, 0.1685913309902285, 0.48417554342623514, -0.2923289551110866, -0.9446443611552067, 0.8063749966870837, -0.7384240133581756, -0.2160014779996371, 0.9272745658468993, 0.48977155308085263, -0.12034591596387201, 0.04170670293001377, -0.8660382303076601, -0.8683748324752274, -0.02136779931068622, -0.844907686184156, 0.9328852332876716, -0.24832821728523324, 0.4577959862372518, -0.2994251059109647, -0.33363024166902244, -0.14309392645344166, 0.3005339260145945, -0.06493430156309876, 0.34433166324292874, -0.8120237452171479, -0.7942301582648679, -0.8628209951179573, 0.9260620679098259, 0.5651673462994871, -0.7867545423432842, -0.6669608360958907, -0.0017010101340375616, -0.5802610827012005, 0.4906609336547152, 0.6539145868459357, 0.6450164483148744, 0.14893832652633687, 0.4507810888250019, -0.9497883307063983, 0.16092406300591255, 0.7797391719727871, 0.24507734005404846, -0.02402189989616965, 0.8165060983862802, -0.9776460743804989, 0.35609007063668563, -0.5248443530535687, 0.05163489398527843, 0.12048157880998578, 0.14608839079438551, 0.6259675400977276, 0.9906560844440593, -0.7560231217978357, -0.6406613497490647, 0.08796786706918147, 0.17463083911795474, -0.00929844627987464, 0.506301258178413, -0.8068153676444083, 0.6813156608247806, 0.6204667924685472, 0.40183760739379126, -0.46105599598793856, 0.8369075954036429, -0.864718315664655, -0.01783935275150661, 0.7460057604784278, 0.6895798650474161, -0.2870873107038465, -0.12763168690341709, 0.5099951480787652, 0.7666403192682414, 0.4501695201117457, -0.8273576811614523, -0.11275987286751277, -0.09029501104369131, 0.5054748696285258, -0.6954004057851579, -0.8970409222760043, -0.4584598339511894, 0.978859382207854, 0.13083640272399988, 0.05654914932393029, -0.2190645231145807, 0.7486842366601116, -0.001138686654924781, 0.17895131219289429, -0.6711567686932782, 0.0, -0.3946662151380289, -0.5235034953536197, 0.341378317557852, -0.07599278994964265, 0.7239327943447587, -0.5546891047738081, -0.9237368496155838, -0.4154382272989401, -0.40490383275635233, -0.763457866538741, -0.058993761669524636, 0.08669108513733836, 0.2826945853800762, -0.8528172406553107, -0.9386092083028919, 0.2596234346278137, 0.5172733309684707, 0.913773577487476, 0.6601940078162742, 0.7255929857557484, 0.5500747231209804, 0.9504729980478985, 0.060351323805985846, 0.40864418741564124, 0.9171124641230026, -0.7164028358564916, -0.7463079537263544, -0.8945416769558965, 0.4471929314892844, 0.44743731831757594, 0.3331894191115823, 0.17369880257883175, -0.1057234682409085, 0.6968936412818592, 0.5486295215203236, -0.08430411445438324, -0.9399768198517233, -0.9638986557069167, 0.27355168132308116, -0.10672446797058277, -0.3169851526643386, 0.41803233432141473, 0.5300562594550786, 0.35375106267478085, 0.4116897923309111, -0.2064888218944836, 0.6959973699748943, -0.968445052834874, 0.28614586717508317], [-0.6568897162276823, -0.228223978160212, 0.3225756556913455, -0.5453591788252887, 0.117013389546474, 0.4101320167187632, -0.5359512255390984, 0.7489980430002452, 0.18510468984398076, -0.6544538934343398, -0.2846205709329199, -0.8929872926669149, 0.3188363898076778, -0.16886928734915507, 0.13381143937269457, 0.37848016291466746, 0.12112001320346488, 0.8581483235644174, 0.0011011497653932167, 0.9866487478218233, 0.03727841762296147, -0.06092619049097414, -0.4521318915167003, 0.6999391371499879, -0.5538590683151046, 0.4207754096877405, -0.6356570576758065, 0.6383300659110049, -0.11018872234276711, -0.5152601332732081, -0.09793912091064194, 0.07500640807334924, -0.30740896899378467, -0.2867424227180726, -0.6994783969614176, 0.7760741090918486, 0.5349300981851635, 0.8505235841436289, 0.3660654022080394, -0.9494009795642999, -0.019514537364562434, 0.23953216330014349, 0.4693768046633018, 0.5557463963209521, -0.443346949846916, 0.03653148507684012, 0.14704704704007487, 0.9774708673122661, 0.896482599555132, -0.1522318554316422, 0.9090730334503734, -0.06774693372787377, 0.05827241376210579, 0.29072989704939944, -0.512769431123572, -0.34692293737682944, 0.9560402023641348, -0.34414875090136854, 0.5279247904814761, -0.6152425137624418, 0.25669142780770304, -0.03272228436633684, -0.46804328940769224, 0.42741172156266805, -0.862743288415994, 0.5536199883782742, 0.4456043979640507, 0.5501630457334712, -0.3753327470700063, -0.5710464928363022, -0.5146658470741794, 0.25425421071123777, 0.5785500087993165, -0.07121703053822648, -0.0204064585174093, -0.3556143949701318, 0.7219130332327799, 0.4747365423671037, 0.26035282822678263, -0.40146632218080724, -0.29948664556818105, -0.9550967228933576, 0.35459250625882155, 0.06657813079518249, 0.4543200897236863, -0.09217464853018997, 0.9631731454542429, -0.7642840144436078, -0.2764603223642541, -0.35571557733393333, -0.9594386146198581, -0.3690249309612057, 0.7608027789747418, -0.8355190843827245, -0.10684166794412042, -0.685335975994922, -0.35733840158362207, 0.010908695631198118, 0.12914818069115253, 0.670002271049494, -0.8729280975941587, 0.9549624579284219, -0.4166718224405159, -0.7573815261168086, 0.9203561681239405, 0.7915632257871281, -0.6734549366497558, -0.967994750509845, -0.11099154811723944, 0.7541959672028931, -0.13029545208607174, 0.07507760795092255, -0.590682710032931, 0.9780313749644582, 0.06728801924798744, 0.09497801251977389, -0.6510643230606425, 0.7061512086125696, 0.10622955858665528, -0.27482020278201746, -0.9647648957281993, -0.9312704547233317, 0.9182108348265312, -0.6323016441357345, 0.9097941433408396, -0.5645666305445594, 0.8275072552752838, -0.7305132513319581, 0.5630475403427415, -0.8645750261980496, 0.41414269400847203, -0.6360025754109411, 0.7298230239296648, 0.3387185863842943, 0.6938615666406807, -0.9112721843565881, -0.7133308614743576, -0.6427514105365484, -0.4755167097867443, 0.00819152836047854, 0.6732185239784505, -0.3022276467683245, -0.9818360505313879, -0.708789462366755, -0.9271704087534836, 0.601409339730204, 0.2187858241983558, 0.5123244554797266, 0.4400405639641367, 0.5032767353554826, -0.6198157326431692, 0.0, -0.3601698615177731, -0.7527414459094774, 0.29376919776372623, -0.8099187378423498, -0.27048953219711547, 0.3284349841076304, 0.14548457720181784, -0.5310036644729892, 0.06022318568140883, 0.8552914447777018, 0.8507306293759944, -0.3514444707542135, -0.8435230098470963, 0.2718536861165579, 0.10510127875388742, 0.8122612111521523, -0.2808518389935175, -0.8239070032187727, 0.18409938498658285, -0.6578506879736492, 0.38263202751967595, 0.28227230066750253, 0.7499464370669973, -0.8217319488059327, 0.09122150720737054, 0.7878970561478129, 0.10677548220804067, -0.8048036796138636, -0.2239205428318256, -0.1481695712501876, 0.10410933207320427, 0.15128684362359102, 0.3308556395766802, 0.9147552236392875, 0.4557528359618954, -0.3174082796496134, -0.8014100631520098, -0.7084542546208596, 0.45759904691796827, -0.08548009404135337, 0.9979564153726665, 0.5144107377356311, 0.033541386720012056, 0.41197390911420273, -0.4693861650368574, -0.4573892917590243, -0.22624033830728285, 0.5684459047583763], [0.7427206679849228, 0.2063338232511145, -0.856233609225455, 0.9237579667579201, 0.034041934259856355, -0.9686596519286521, 0.32562912671702904, -0.1792051184297918, 0.22804687884613495, -0.913196977404912, -0.6757064405843389, 0.6099281699328378, 0.7571098822345723, -0.953810002299335, -0.13686116685635397, 0.945060033856302, -0.018544493999249845, -0.6245781607267373, -0.9082163160692542, -0.7390559725547949, -0.43307983157364216, 0.9712436754545377, 0.3597705677154299, -0.14384281657649844, 0.14774087494338595, 0.26168796991424936, -0.49942955986302273, 0.7144958916591646, -0.6384422984998965, -0.777607955728763, 0.10682759441862766, 0.021997312268767777, -0.2756969410656689, -0.4279790858743382, -0.49245556657349665, 0.8449994195969759, -0.2546918748704612, 0.8127033395783725, 0.0036293895056560554, -0.05432629699288127, -0.001094295628880193, 0.4389928584098577, -0.8056461815299281, 0.5409567627892766, 0.48722605666829155, 0.3054261215500902, -0.8334972302475221, 0.22461719830318594, -0.7785395753944797, -0.7503322385672588, -0.879048383163977, -0.9568869631893206, 0.592390436082679, -0.9885361367195222, 0.43831968515840414, 0.4263582868852944, -0.794674130014811, 0.858094509186561, 0.37925132021269836, 0.8327659437356556, 0.8523113328266798, -0.6117439520982177, 0.12212216963170563, -0.026874811051717407, 0.24075167498368866, 0.20524748296669704, -0.6566066504854604, -0.779163060569849, 0.6241015802009819, -0.3911770913390078, -0.6190143473547511, 0.47528462370375424, 0.8383521511357248, -0.6516572392550388, -0.5570402938812438, -0.28185175450178357, -0.12176790856895647, -0.9478129415533838, 0.9915833324892904, 0.0629299216785868, 0.7978461272466071, -0.9989479737633271, 0.6002584397227735, -0.4618758678651633, 0.7293240311481355, 0.7592759942185274, -0.438747486702626, -0.12641331230831265, 0.6513851247514284, -0.4871886075558247, -0.952834685533603, -0.12536119386504962, -0.3643373850577958, 0.7371186438297401, 0.7679542956334737, -0.7520248521541766, -0.8295719285007739, -0.3136079359036319, 0.7007190918780373, -0.26212101063793036, 0.6696700219106038, 0.2672068424651439, 0.371268919550122, -0.0863188879446779, -0.42131857216151714, 0.8961387356381656, -0.1678330756719555, 0.9007637607787982, 0.4809924509405352, -0.7399028549331328, 0.012024770779443417, -0.4122112850462516, 0.8154502437498417, -0.48920058069342587, 0.730457708400027, -0.43446529814315293, -0.9727725659112028, -0.05888833021970363, -0.5696170620818681, -0.2843816937375143, 0.5806129203683397, 0.166148818461471, 0.1193290639830551, 0.04806044559230993, -0.39119864707896257, -0.7252130885966286, 0.5157638023796791, -0.029915631210450044, 0.12486002288295106, -0.47469149625053575, -0.8591162858661303, -0.838211145996363, -0.26134878270057915, -0.2257028486266306, 0.669928471190302, 0.33100726908020883, -0.509064714513292, -0.7870245616747, 0.34545301335293477, 0.5190574066299392, 0.6791645647920754, 0.24880877004334967, -0.3129351671005116, 0.27195406583375425, 0.6240109639756355, -0.7672496718943806, 0.0954060076715344, -0.3279887216434738, -0.8311772973395761, -0.7999211504633217, 0.06223079973476087, -0.733660301868404, 0.0, 0.9394587956674829, -0.3580367132500999, -0.6233788223434049, 0.20661678046862364, 0.5830863014864338, -0.7311288303552657, -0.9734474178964099, 0.8955524941454838, 0.10557684239561538, 0.26942909241489565, -0.07881922324664892, -0.19318715272084575, 0.6945278321338828, -0.2196562679912364, -0.455606124543271, 0.8754251058711977, 0.6443584419232331, 0.8858447964610505, 0.37491428236096347, 0.10817231549271789, -0.30542883670048004, 0.941092592344924, 0.23917560108829616, 0.4779047248475441, -0.815408677167444, 0.3329325528359013, 0.1301913699460413, -0.06871520257804553, 0.6229871343977842, 0.5208543225700812, 0.8059690073740962, -0.5608115714870832, -0.9799389685240436, 0.2854108877156487, -0.02721984402059352, 0.9248152483613161, 0.5721150749865336, 0.6324832587049298, 0.6995649413850151, 0.2564785846874895, 0.07624198434947105, -0.19292738986436153, -0.17118413340914085, -0.5493901999729871, -0.9150170286923678, 0.12625709722988598, -0.06995488754827961], [-0.4330308424239384, -0.026381691557787246, -0.1397589885553978, 0.36745976668785496, 0.09558928164959779, -0.1476959008349008, -0.9023449474810816, 0.43861950113747006, 0.8280436370587609, -0.5976347176793393, -0.4059914973340035, 0.8481530524147396, 0.5216820314061852, -0.02950696184616608, -0.4123844907403742, 0.5078471497393147, -0.9719113005156428, -0.38673502157968453, 0.21617427541459988, 0.8744918656413478, -0.2846379938344672, -0.15784257248541533, 0.9115131181646172, -0.23444014115096712, -0.25208271312814023, 0.4334564459154837, -0.31362856547191575, 0.7283137734797582, 0.837688561919395, 0.303773418079188, -0.20555723098663536, 0.8849510467350303, 0.9510758040401373, -0.34445752241209315, -0.38879332640854436, -0.7804190825831563, -0.9332366083170065, 0.5836688582814364, -0.6105895280852194, -0.2397229283434148, 0.5218513132200633, 0.5975185477223575, -0.4013224213609303, -0.07100330381777953, 0.001222989101272498, -0.9543155937671068, -0.9159669035048776, 0.56347511973183, 0.8112240385400511, -0.5123162887772574, -0.7704378584087916, -0.09299109460135857, -0.17091991380764227, -0.3870553962094707, 0.2848035257791892, -0.5606800704188211, 0.6733331795713555, -0.2618113687541037, -0.3199965158127034, -0.415129285169088, 0.012841769249801738, -0.9365829833903909, 0.28792922583187086, -0.02493647175059288, 0.5753629377626004, 0.618573033855454, -0.3012403630708662, -0.3942897399545344, -0.031914672497207475, 0.5298301458227295, 0.7570911854205888, 0.2912997177756411, -0.5083440574216658, 0.4967567200747276, -0.43480497085289427, 0.7141863745449468, 0.1811696645623968, -0.37617190275333834, -0.7913834933846164, -0.6640238390043731, 0.6806636133425354, -0.16974613251788573, -0.3013746224737477, -0.6477180903153328, 0.7400897492585474, -0.16721612115059226, -0.5057850725137567, -0.7417410543391347, 0.8162772081104008, -0.6428181712933063, 0.23311578437736324, -0.9863188871300144, -0.8861483467567026, 0.8203426760922057, -0.6530007841197674, 0.5985064810059557, -0.3964926545971186, 0.22582421110992157, -0.1761621705215859, 0.22703318445789122, -0.9700981024138275, 0.8097948280051912, -0.8635999746099363, 0.4916660607237302, -0.24693484853139913, 0.4645939145088138, -0.9183791670061823, -0.6405843045721, -0.6789979686342253, 0.6549686738499805, -0.45635282339917516, -0.5732881480598095, -0.24876414639902578, -0.2532522731344269, -0.143327483321678, 0.1016688373991419, -0.10458619833597416, 0.8302235596239596, 0.8212936270259035, 0.40576648903048307, 0.6664304859512706, 0.5282714579334751, -0.1961323965896562, -0.5454061842995257, -0.44316501270783615, 0.9647918997803409, -0.27784307811795217, -0.4585147535409646, 0.0030976119109449307, 0.34317577325035686, -0.8295933967031048, 0.5508234343735203, -0.8239217315443081, -0.5443754309756563, 0.5931138923877635, 0.3428603159002146, 0.2916158460544247, -0.484704186247217, 0.24339428957647513, 0.08265025817608462, -0.28489512829030006, -0.5322621805300434, -0.09281785206806603, -0.032157496639815264, 0.4148208134593159, 0.4586810586056076, -0.31028669617719595, -0.7800068042608845, -0.5236809309969304, -0.5885119081590691, 0.19626322504547744, 0.08060970391526934, -0.6436958489377946, 0.0, -0.019189817156347377, -0.2166156377286903, 0.6429713933849348, 0.11582929214736692, -0.03373188424225493, -0.12766065194266463, 0.6909017953940191, -0.38965809832524534, 0.7717697782736064, 0.7695898346071246, -0.8210977396850618, 0.07631785652944179, -0.32687321517848766, 0.007085379468225739, 0.9060060488980808, 0.4582187462026328, 0.37048369369340883, 0.38663048721643567, 0.37835108328773726, 0.24553593620764036, -0.5753364999910962, 0.7133518750297247, -0.11146684417829, -0.8937372230011091, 0.5501788532637344, 0.37646939858826634, 0.20341068415007468, 0.39684176520158587, -0.29660215927157685, -0.8299747316891575, 0.4599108053774248, -0.5159827445384122, -0.9118099402145194, -0.45768749787453156, -0.8744293947538206, 0.6284194137253152, 0.09653155736391161, 0.2484767873531819, -0.28107064518993674, -0.5435931235885396, 0.7889108480267333, -0.726841683831593, 0.11375870197022131, -0.6893421899916343, -0.42111668698222227, 0.6963466992986183], [0.036644313768214865, -0.49884605845212904, 0.7534490055897383, -0.1834113333096683, -0.2941822142456181, -0.8522330794895117, -0.2933764184440457, 0.9840348487866615, 0.27376740106567987, 0.8811505858334578, -0.9917733848261303, 0.030404320020360975, -0.2379552441220698, -0.02943910756299295, -0.24761431373715426, -0.35535048754803156, 0.6500049152343998, 0.0011156494707413867, 0.11457816547908428, -0.3359495499306506, -0.1863907923272572, 0.4855000431172327, 0.5539212658602521, 0.4910921517491358, 0.6165485393973715, -0.7390303215948535, -0.6132003790069975, -0.9723033895845121, -0.298045202087025, -0.4213677298875176, -0.7404125945630256, -0.08720041521356192, -0.5350554933199234, 0.2093012149442377, -0.6398542017584476, -0.41824513103186467, 0.710455510130813, -0.7610961578771795, -0.3215399604609619, 0.07503831722152676, -0.37650340019954776, -0.036487754711203246, 0.825908201532251, 0.12465262328585136, -0.7442281565244151, -0.40886478117507363, 0.4874491930738585, -0.10567549325839831, -0.8239764007155623, 0.27896604007264414, -0.9835574245357641, -0.04607737066202078, 0.8166878867299419, 0.07030752309607391, -0.021794924707165597, 0.33171662575606264, -0.39180124022814566, -0.8559931450210008, -0.9546548307634111, 0.24963050077049687, 0.4658677704708081, -0.025580131286407237, -0.3068180792575619, -0.5720467059311738, 0.9200370069567034, -0.5324596057767097, 0.1672514694077314, -0.5341161185854126, 0.626399868197838, 0.1696202173895358, 0.8184758497636413, -0.3070691075802696, -0.8638096492549179, -0.7888027061827887, -0.18566892720717143, -0.9760172019577493, 0.220576524560955, -0.9515216531618993, 0.19065270482958452, 0.2559324981856137, -0.2869742330486169, 0.2929298880710163, 0.6724839378868348, 0.5133895504973174, -0.9430668710746164, -0.22027724803439153, -0.7193504028684143, 0.8141860749899195, -0.7637356317337758, 0.25503677489772425, -0.9194279250792636, 0.16899713705936725, -0.744925070412205, -0.6114632887152354, -0.7886548532817816, 0.9834694021012811, 0.9841246097378873, 0.1383463279845818, -0.047346754132572944, -0.1690223499414154, -0.5831350347008764, -0.48315260215783473, -0.5469468095483019, 0.6248887095500866, -0.8723361125998863, -0.26958587586205396, 0.6009458463992934, -0.02771246096957869, -0.9986661799158505, 0.7225412996114138, -0.5404942358932991, -0.5290193643864787, -0.29981808925863795, 0.06232953504828931, 0.757111566997761, 0.4681437659500769, -0.6131104115764074, 0.25998271641513715, 0.6818073972372112, -0.07670940349621236, 0.6848938928094457, 0.7500343330960626, 0.24645112214583653, -0.35627615622777076, 0.7885688913773072, -0.8875531471163041, 0.7035262305893755, -0.7090187206008833, -0.610706933350535, 0.9188846136284059, -0.8788352136855149, 0.22459631146026315, 0.9837175223353845, -0.5370369161263029, 0.9861658100419866, 0.1504177813119354, 0.5875544858675179, -0.6647963357605193, 0.41285792384246256, -0.5398348336899963, 0.8698577318984562, -0.12076244255943291, -0.7771461593373346, -0.007054859246274248, -0.37698730949607073, -0.6173202788411507, 0.9419016880166737, -0.2636060521729888, -0.5335600051822014, 0.2936412307552003, -0.3128909403122446, 0.9389875621544954, -0.7522036988109855, 0.6627908796455504, 0.0, 0.25310850896233106, 0.6951145695858658, 0.12080326105410832, -0.9611698547108138, 0.2923723872810806, 0.8844759844438363, -0.9923984545292162, 0.18711903334965285, -0.03976807633220081, 0.7740070531619472, 0.7799907618188746, 0.377436351400676, 0.34644864151204136, -0.2920583933365337, -0.20036861925309446, 0.32481643992135134, -0.04006297376593859, 0.830471226561164, -0.6253291239799077, -0.45117580823640946, -0.7640439991370795, -0.09551798131564393, 0.2254684156191913, 0.01942659524579393, 0.1335622179491498, 0.6492349375897, -0.21793893482770987, -0.9313847740390115, -0.27817971458731017, 0.01984460870041893, -0.6307067549126868, 0.8807096977613651, 0.19972731058703053, 0.7100247811452944, -0.7172995175508419, 0.964146538477409, 0.7367826820159005, 0.474960433696505, -0.07438460181866802, 0.9457227064271563, -0.9607725559488414, 0.9503442117398313, -0.7662934390431737, 0.6870058891718314, 0.3672760763583167], [0.15882266998909222, -0.14541751208584208, -0.8874885467769407, 0.5330745928658092, 0.6323828257006079, 0.18841552774741221, 0.2341516623664952, -0.15511480051523852, -0.44444267669003645, -0.9976057974147281, -0.06546292402014853, -0.5921171760465855, 0.5501710987600088, 0.9630994560678929, 0.45196969175835844, -0.399830882731242, 0.4119749381672515, -0.4418215617871042, 0.4181904790251516, 0.831265883889323, -0.011398651831842743, 0.8334110689123906, 0.23380068254337583, -0.012112684267894025, -0.710349298263653, -0.791335080203118, -0.06912590663400886, -0.008205347847563882, 0.3720513526510292, -0.19964153612755697, -0.9741995145631828, -0.529372899100186, -0.7300934674189314, 0.9082380740715243, -0.8944837896301676, 0.6319693279523928, 0.37340506741444623, 0.7912287117396404, -0.26752900084667086, -0.42749701885756686, -0.12278319019020967, 0.6970255754101149, 0.46726470661533837, 0.2679878628551957, 0.8500804900036947, -0.6765015977383833, 0.24423589145146707, 0.6000611307150572, 0.4645385321819455, 0.5168233223573035, -0.8709113628293808, 0.33815926369132976, -0.4423720827538402, 0.841530954256219, -0.9107533567482737, -0.3029936591380753, 0.9944812984617317, -0.7367904524126576, 0.4430336424053476, -0.9499496505385625, 0.6144765239451762, 0.5458603629747738, -0.5287745868162796, 0.8896292541513278, 0.34803465273173595, -0.5656228402132109, -0.4541607842318214, 0.9024718855160581, 0.6496024494791373, -0.633240773044605, -0.361539063108574, 0.5956296228381239, -0.6674572366259017, -0.03222163572573811, -0.2741718302013323, -0.7652564355869098, 0.3043312391598807, 0.9267504075130606, 0.9378961294930723, -0.9727098241600216, -0.8256139056676428, 0.7589834910956192, 0.6345976909780473, -0.5919545040005174, -0.9082818726836073, 0.7054809780412192, 0.3777821920864026, -0.42336748866856055, -0.6357506753014568, 0.7300518212385778, 0.5005941004389776, 0.6869878209620572, 0.698694118545578, 0.126819478176609, -0.9213629112167137, -0.9908460461355364, 0.7409073988724868, -0.7804120245053734, -0.2814519527879136, 0.350381433185434, -0.23234918966122842, 0.19113591968835464, -0.23071988583816938, 0.4406398132863161, -0.0076879254265307395, -0.4159346654291467, -0.617732685351237, -0.060178465736246745, 0.9021589753977992, -0.3927153776986081, 0.2268853153419923, 0.28787983837911946, -0.6337545108078717, -0.6609573695223512, -0.5859461505605432, 0.30912703149807363, -0.7960740951662859, -0.3236318225287944, -0.3798516129201104, -0.14842754349430853, 0.9500050794830155, -0.04848879513121496, -0.674775868165874, 0.9156403580719021, 0.3621531533084983, 0.7831002046319857, -0.35948156835183465, -0.06134518764779928, -0.9777923416021366, 0.46693334725739954, -0.8714727112830203, -0.8020643814129167, -0.4687104109444904, 0.6012962152215, 0.03660419444228391, -0.8123187578078919, -0.30813420780236433, -0.23659857283092434, 0.8602524517096293, -0.8378574689912393, 0.29486576433400247, -0.4027431623449169, 0.01601761299100546, -0.01780663728282761, -0.8786231487044025, -0.9193454027347612, -0.23366463452664066, -0.2899976930228343, -0.6302092077005863, 0.7049941880478066, -0.37667781462630523, -0.9405406125841884, -0.07198038300468768, 0.765187103102271, -0.17514705443556577, 0.0, 0.015684513647162168, -0.12237244313127293, 0.19946501185547794, -0.854836063715916, -0.8836875779501163, 0.5372186218570691, 0.23360474983134205, -0.7123582854680817, 0.6327637174954979, 0.32154618730950846, 0.7208998456785891, 0.5541253717955847, 0.9609836697902143, 0.43091254418170033, -0.5154502415035911, 0.33133935455912655, -0.14362818934882404, -0.6716602618222043, -0.819581228301363, -0.46222574527847304, -0.8526168246599171, 0.5500631009929877, 0.06858821695679596, -0.07452425469790835, 0.9094527064978641, 0.13654373323520597, 0.1688171046536222, -0.6805697574613743, -0.37125251269169013, -0.29086538789314953, 0.8742688768443423, -0.6199314732663621, -0.18585528669078322, 0.5897069907012766, -0.5272694420382202, 0.21771464792496453, -0.965103015783169, 0.1251403276976779, -0.8183477628376319, 0.15263107436338408, 0.06521076781940738, 0.07976988610003999, -0.6712820817974054, -0.5722172548007505], [-0.21021054864150446, -0.5198185206516506, -0.3956827237933045, -0.699211743374323, -0.5028203599212544, 0.26760683525383566, 0.27575483059827843, 0.031735796921658066, 0.9456821158146216, -0.8015783810031265, -0.9150838413327849, -0.661760491805427, -0.6670169368618033, 0.959148988503993, -0.1827352759593306, -0.8727245072861178, 0.2804885091932865, 0.13228925632493627, 0.4947864955013799, 0.5855889861400339, -0.681700007138871, -0.6695704745132345, 0.27806593346245445, -0.26833339765984765, -0.22550450008125877, 0.5465752662977046, 0.554885898164901, -0.5186388427503703, 0.8650048239009482, -0.16833278335328816, -0.2629668598441952, 0.2559263708814057, -0.17786212363404452, 0.9976458491941309, 0.7682882348381566, 0.5109374250367718, -0.9689530450264681, -0.8621888473060759, -0.6615983036521591, -0.6555038773791002, -0.6233543714770735, 0.0523859551571102, 0.42098088767807096, -0.19839322727357844, -0.9414815083458754, 0.09433025461241651, 0.13213047889544516, 0.3974970447586783, -0.8370347936517222, 0.8404590017089011, 0.3061720979517195, -0.1425798213502245, 0.15067120554214686, 0.9332353915536968, 0.7653438088506141, 0.6289945381662347, 0.5635799238181081, 0.08189793861424133, -0.1014133825841983, -0.5133413813283583, -0.12200881160254284, -0.5805404075740044, 0.2871070051806688, 0.570972212982475, 0.35395383223534105, -0.6078099704379458, -0.6779076977378058, 0.18200447163732503, 0.06772346683057551, -0.30144992071014176, 0.12562270287746902, -0.4628768848492193, 0.509469888296145, -0.6424073974630584, 0.5535415331749698, -0.566635709960984, -0.009736498309771191, 0.8277484431883688, -0.6388855068197876, -0.7264513669524859, -0.05673699989700731, -0.7042593249638736, -0.2790921363784704, -0.5351248783619811, 0.7705304425907022, -0.6708724597557651, 0.443636874979235, -0.9957630896772203, -0.47800471911627707, -0.8175234963177149, 0.8761907357638088, 0.166090893525092, 0.9956185001165407, -0.04487903667096438, -0.3865083324952965, 0.19421983513475727, 0.07244247778722235, -0.36431901933637256, -0.8118701854504708, -0.13895096084997527, -0.669801315317285, 0.03566364227878882, -0.16670981059696466, 0.18348975205170426, 0.6172720853378322, 0.6589030025729055, -0.4218074042704232, 0.8343338590520069, 0.12834598668168096, -0.17818491269430603, -0.5390893942804698, 0.7346720476896393, -0.9423767309122015, 0.4659111039776007, -0.18170915127975262, 0.4888052566431569, 0.806310674035273, 0.22744406581725807, -0.13430060676155797, 0.7969090530472704, -0.9582928697890294, 0.7771853782047953, -0.46290117633499506, 0.7947063059440407, -0.60663297712425, -0.2238328491530106, 0.809139963727185, -0.044929269080675294, 0.6646728287268893, -0.3732155923131222, -0.9564558304901425, -0.6456919668218346, -0.4644205582095793, -0.34756748668361115, -0.3833089986815703, -0.5069161690054991, -0.9842367195852353, -0.6504915222696404, -0.9804497882214778, 0.15591160651282499, 0.5321283222476458, -0.25325091912583964, 0.776632386797947, -0.5911236366601214, 0.1395694387009594, 0.4270310175843157, 0.11374900691846968, 0.5905147722552417, -0.41850498909395184, -0.27240440062791027, 0.25687992701386375, 0.7057441269727309, 0.05252442096121901, -0.42160983681918074, 0.09663609587375555, -0.6409713612168784, 0.0, 0.1348198953280777, 0.8888900848954184, 0.383304059151808, 0.41396574927290053, -0.99950662623153, 0.6933488439833313, 0.7027190239920755, -0.9230512050919908, -0.05278520954856858, -0.06892623987815005, 0.05597203927777228, -0.6291979861350101, -0.7866433165865154, -0.5821735246080562, -0.9065197200488921, 0.20814939503709629, 0.0038326537217419077, -0.6407311699400811, -0.8634407057239561, -0.35897487813569384, 0.4636636526882709, 0.3960833811366613, 0.7431446112557825, 0.15930759044903353, 0.09268389617548456, -0.30602698492369207, 0.3690759944754267, 0.7256227040212875, 0.20903153461601076, 0.6416428989746756, 0.43333789591249405, 0.6466190085078312, -0.39586250712432647, -0.8947928130504412, -0.3844134349782433, 0.7690778339820845, -0.45772742605665284, 0.5247495154824555, 0.8401926044473955, -0.8492375201686255, 0.5657575215459134, -0.42941169740539875, 0.9224677903385223], [-0.018933593769368207, -0.03767088349785275, 0.22940368756261864, 0.9523424018601108, 0.2281044987162577, 0.30572174392532836, -0.996499087468038, -0.1882143597389585, 0.5874867939285342, 0.7202190130043324, 0.5937390430961409, -0.7685274282265699, 0.7999678933002909, 0.6741783598726399, -0.7428167946406299, -0.19994225137694022, 0.5020989752576477, 0.541641687898158, 0.4765490014966829, 0.43749827347314185, 0.015669133799737445, 0.054383969060298076, -0.08470812545352735, 0.9997149834475001, -0.8533696768190289, 0.42784204802240144, -0.08382653448736366, 0.6591916475838129, 0.5184794998967965, 0.964933228236132, -0.7955623020393088, 0.8888718044881512, 0.6638997346295725, 0.1759255117701004, -0.2479894072556914, 0.8542636496221965, -0.8844928214950545, -0.25008804048424804, -0.34945374747319025, -0.2907511969075329, 0.07354657923329033, -0.5193902168608673, -0.9923286843983414, -0.007220752421107646, 0.05224984670134525, 0.6031879311790431, -0.9821899203504829, 0.8040187893147095, 0.3521402407749845, -0.1752089912720931, 0.4167047841528546, 0.9212993757866326, 0.9891913098663789, 0.273134092170602, 0.29434837206134334, -0.5393070303851855, -0.9888165293188553, 0.8151679220423509, 0.3088395010458964, 0.15389414444983385, -0.7932761401847179, -0.9465020273167164, 0.7544131621750412, -0.444931047837293, -0.6816891705668171, -0.7366489587308285, -0.5232366779897981, -0.6838631895547256, 0.15145644812698977, -0.9370286974571795, 0.3679653521235713, 0.2537829533819449, 0.5077348663909149, 0.1308606891645634, 0.9456262985337345, 0.6070291384783515, -0.4349049675272685, 0.3485337050710895, -0.12845363859173853, -0.2225019740798564, 0.14792352113830987, 0.6406413455683351, 0.4580144866217011, -0.5546620508747391, 0.8618516364470836, -0.07334218398392833, -0.9650317156526467, 0.6334519190521029, 0.1939910656613113, 0.9031801734625853, -0.4018025030674781, 0.5904684357558949, 0.7130765747267427, 0.8026528337674275, -0.15746579190985854, 0.43405697942196264, -0.8262977916495675, -0.5896277412980917, 0.3915910443840511, 0.9714994799859167, 0.23650661475703827, 0.5146792696392195, -0.6900602687644539, 0.46854080421137523, -0.23116182789387452, 0.321778451454918, 0.7720139141778597, 0.452348704147143, -0.06494968547379831, 0.427203018991932, 0.8529140394377981, 0.633799271676438, 0.27363763359975035, -0.9808907222413987, 0.9939035374295906, -0.8762451087829806, -0.9424121359336306, -0.5228199786454233, 0.4356471951117187, 0.9230684777750235, -0.33257140987591716, 0.3872136480722175, 0.9604714070976565, -0.7010384150402076, 0.8507082424699581, 0.6844585689895903, 0.21104459640440565, 0.6536564329249996, 0.15171393998714322, 0.2446149290360755, 0.6689624649191614, 0.025974634754414083, -0.9496319088033993, -0.32285146752275273, -0.1499731144948937, 0.39251073454745034, 0.778746119549907, -0.0013210768771239056, 0.08746004970633581, 0.5579881853576656, 0.4605741718391658, 0.25143442428742135, 0.2503475667704973, 0.766473509424612, 0.10761853035468016, -0.03897937625415615, -0.4308431298017854, 0.35962531193536074, 0.15236728499245733, -0.11690786899769967, -0.14775731388059055, 0.3851507556262441, -0.764350785145941, 0.717995935467334, 0.0740235311178381, 0.055875793331946255, -0.4880826787005277, 0.0, -0.871248217489685, 0.0039337303030668735, 0.007438906368608, -0.18238354331552187, 0.36715370679090786, 0.5001776236104956, -0.07053635656278678, 0.5068121700932302, -0.14649891273018412, -0.2541624890136607, -0.20901732660025996, 0.7393858511823601, -0.06337426913692323, -0.8117343460158153, 0.8654769945275835, -0.2585148161326587, -0.8906889281503076, -0.9943455864417592, 0.6912827336038296, -0.28038653429685767, 0.08410277304770597, -0.651143740912995, -0.15831360488691626, -0.9856494471758745, 0.8706336724777823, 0.2904855589970361, 0.5320565210053956, 0.041318078701991556, 0.6656254528749714, -0.6313170501579057, 0.17060959775123785, 0.42547731866762994, -0.8529673597458214, -0.2277805935656536, 0.21297889830589245, -0.7450505413122903, -0.7012955065303104, 0.7983749435998724, 0.1908176273080877, -0.19608676349510978, -0.5005133187067943, 0.8073697028957301], [0.4208831513095066, -0.24764948140155663, 0.1675958938364852, -0.11301574274807846, -0.08890375656938687, -0.08740014064776047, -0.052060874785571976, 0.6596553416338244, 0.40051731875240737, 0.7555784272498147, 0.5573539354438013, -0.4848963900696108, -0.9864089292751304, 0.9996111762072644, 0.09787437921008335, -0.1588749298986507, 0.40006141194593536, 0.809139218333621, -0.40308258440644207, 0.7580314493078815, 0.7978125174176007, -0.3678386145307646, 0.7975809424935079, -0.5241366080854506, -0.2152760868459178, 0.7692829783244013, 0.8566176078050043, 0.5863294347842081, 0.5935420528661726, -0.2898471290845144, -0.4672344729251574, 0.9383212669596341, 0.456468256945219, 0.2635026529425655, -0.9097436444258717, -0.049288016002168034, 0.41358253787796295, -0.07638003527507098, 0.8763363590115005, -0.8497720485999289, -0.8115538786476246, -0.017116325263949905, -0.4003473305704026, 0.4844895562718796, -0.19897268706208937, 0.16937000380762934, -0.8720015609080671, -0.09443841837209477, 0.611342202710002, 0.24458679915242665, -0.4544014864824344, 0.5312738161578792, 0.10013634982441966, 0.5602088379933525, 0.9774290853886956, -0.34138220934446806, 0.5268245670349478, 0.21913793630125, 0.6603009064356553, 0.7221510392755861, -0.90093339564099, 0.4079685610005215, -0.24300055047264535, 0.711854713322605, 0.5780868106990664, 0.4414845884625185, 0.4746446077254274, -0.86582396066692, -0.3683943106827323, -0.3010527137968182, 0.35595653480157363, -0.506936049437289, -0.35395233430335726, -0.28504368986315076, -0.1646360503419435, -0.6015153863367722, -0.5447078887045635, 0.8504214646365467, -0.6750797732296971, 0.9450738912511334, -0.6885291709819721, 0.12302677097545778, -0.41554329392088474, -0.14787599259435158, 0.8163614732378206, -0.5970220955981917, 0.04808738857069117, 0.4857845731463766, 0.7342613359215309, -0.296007073383596, 0.1355649225889055, 0.48393411346845383, -0.030972911577569873, -0.6382826201084957, 0.6947889956852871, -0.4209181608683876, 0.09097979051128902, -0.0602110042234929, 0.43609998485816237, 0.4055720838424086, 0.6591084321520966, -0.9075959444374477, 0.3233006353889931, 0.6291895951465245, -0.310719433548144, -0.3993221124003914, -0.9123579903864107, -0.544638267119899, -0.8232257987247069, -0.32227236617652655, -0.35944051097083896, 0.35191642938711, -0.8413759882857617, 0.3073339191290698, 0.14280001793904207, 0.12273217364174704, 0.5250290699597648, 0.42724071429809807, -0.008526216845722301, 0.46665076807565153, 0.7708091204899248, -0.5470627933666135, -0.18952455282258152, -0.2422407205198236, 0.850787094855034, -0.5825750952176347, -0.33390215984366867, -0.47618059175055727, 0.41743627407387085, -0.26929708631683713, 0.5974007580765661, 0.6313124913065675, 0.5576069259867613, -0.2218747353019599, -0.45701250284447426, 0.13865838420864507, -0.2765784399276987, -0.5924503427916936, 0.05277526206111749, -0.26669863233123503, -0.5035829413648665, 0.5823330802608604, 0.8280590616654699, 0.08445808586656911, -0.841031793194092, 0.3208397569510164, 0.12602002087188935, 0.7525416761388795, -0.23259081075929844, 0.9983158164839043, 0.7380756867545335, 0.602438225775451, 0.9945249136789338, 0.3136045764911779, -0.5217831446994523, -0.9199940318302373, 0.031162143748044935, -0.29537833729630636, 0.0, -0.07409249837063547, 0.3569900129406456, -0.9207157835452193, -0.8649983254639484, 0.03892999876865599, 0.48694428288367875, 0.9363334156568515, -0.9167319681222548, -0.7812059307947883, -0.6486668879159267, -0.20065782124605014, -0.16067311130003858, -0.8226641984096685, 0.011069530864829646, -0.2760686746137173, -0.20544688866931238, -0.3541124846898174, -0.745922444698252, -0.31562364922984276, -0.008307895959214884, 0.32758785170699367, -0.6821506318382482, 0.38413376620001904, -0.22047046396913617, 0.444600552899896, -0.1217060722411829, -0.8723847540614491, -0.39920346359056236, -0.7130392968673109, -0.23049907796659475, 0.4541337799331602, 0.3363784135038026, 0.7784316416166277, 0.3830139473202363, 0.5497385143829112, 0.5139120047410417, 0.5546750326429215, 0.4341011853246104, -0.9913472016468465, -0.29562326810937, -0.5507770302422372], [-0.44931662695284325, -0.1738637136214345, -0.20366997575459722, -0.5495322135449967, -0.9798812982494447, -0.654689241176964, 0.002614440343342128, 0.0327183193304863, 0.15210959369083898, 0.9354727391118984, -0.27811559335056457, -0.18290662974452587, -0.9478864015139941, 0.9440005221808412, 0.8219560329623845, -0.6026929009442095, -0.6203303456655653, 0.8075552316543475, -0.634711118650302, 0.8380582139409358, 0.7521640548893533, -0.052773196644360754, 0.17355989967797347, -0.8737159230649412, -0.6991245736701084, -0.8629389873386362, -0.44998099261205615, 0.4579350388098611, 0.3177840293809102, -0.8290095553563746, -0.9378736525569349, -0.3467478307450169, 0.9556020145471051, -0.11856380494502217, 0.016540199513033427, -0.8079378509920272, -0.8705622636268673, 0.11666146236620811, 0.48380876008383034, 0.48506229132122547, -0.647306312927812, 0.4765098904221312, 0.7303699208198928, 0.5811305641456488, 0.9511049419302111, 0.5532399228061817, -0.2968163522514773, 0.6494477465969157, 0.5991692186617654, 0.7975219850503434, 0.7139744511211807, -0.7971633721501936, 0.4822166867944109, -0.5567248328848173, -0.10056286448902196, -0.35877276133817504, -0.8392869111306742, 0.5938928305978006, 0.019481505590401405, 0.48071509551123714, -0.8480332692917152, 0.37372940986072445, -0.9315931120943619, -0.5349113460703101, -0.22959927603229224, 0.4391431193182922, 0.6755507514346692, 0.5415724203253711, -0.9740208715778369, 0.4655034147642383, 0.16438422867740554, 0.74382184924192, 0.5574694949846177, 0.812454050333959, 0.4718748872067673, 0.28437931838104347, 0.1397308212773014, 0.729271770334879, -0.3887085772021983, -0.661073288334231, -0.8055864397079562, -0.2994280262774225, 0.38157352852280346, -0.6470928331859498, -0.849653297652563, 0.7696576854337851, -0.45102649124899497, 0.5405013488998718, -0.034365351177124914, 0.6635465191910377, -0.6042310959481769, 0.4985949927533502, -0.3482054948855984, 0.045555763210728184, -0.46619338192921234, 0.7256189599892742, -0.9025216267814911, 0.41707478363545003, 0.007069425083978453, -0.20225288328868807, -0.7814146526870147, 0.817562606107882, -0.7799266521350428, -0.9883375908993988, -0.020090391312527656, 0.5025510963765545, -0.48305810524812864, 0.053723506310722646, -0.6824987825844295, -0.2068795541478523, -0.18926962622219023, -0.5753508472987681, 0.9540193107560844, 0.19648140305122652, 0.41463161908882573, -0.08815830093117949, 0.14872222379742395, -0.39791597904147724, -0.2951199007687815, -0.16593150197677975, 0.732821319414787, -0.031674723492697954, 0.5474004923126721, 0.9181483665601711, 0.9193897620172122, 0.5327331949029546, -0.18971713495464448, -0.5312967009917351, 0.4692643766661049, -0.29677865481727306, 0.5419774161068254, -0.4715151164713791, -0.04439043482238714, -0.1300744165697345, 0.5235674906027048, -0.6193595558414735, 0.730092607696111, -0.7141742806484888, -0.2047548134196655, -0.6997605993215168, -0.460014418068041, 0.5406622688846376, 0.1661872273877847, -0.9771839371835433, -0.8206621226856408, 0.33745933849495313, -0.5283927591994397, -0.48794570941057036, 0.030609218890087275, 0.3060091396078979, -0.672314878417299, -0.003827635240327698, -0.10361406621098856, -0.2773140767671547, 0.42725196929041864, -0.37531060784799464, -0.7553110771310627, -0.893640756746761, 0.8270752735044178, 0.0, 0.29857893142882763, 0.2768020241189415, -0.010477704166529822, -0.3373903179079287, -0.816280957491702, 0.8845967121278271, -0.630817046219311, 0.1108064985858439, 0.6332012520619623, 0.23335492947588765, 0.0770193969860975, -0.8830643308842361, 0.21316067871167443, 0.816028035621293, 0.6513157118545054, 0.916260320394424, -0.6865249099894517, -0.9766459515783883, -0.31662714050968477, -0.6533873642953127, -0.7676082979075209, -0.6417835346899914, -0.3264690729770783, -0.4318602061757184, -0.2629452231997649, -0.4200690977861232, 0.8986503072548297, -0.05308279976979935, -0.7488837235484285, -0.3099768575758015, -0.43956323983125145, -0.2529746223324709, -0.08143612136024125, -0.35484589985367454, -0.3764616556208622, -0.8600481824773893, 0.8662110767722273, 0.07740048780006492, 0.3287393381179884, 0.9930213086219268], [0.735558294631544, 0.44806275097300796, 0.22262298487995547, -0.28567596658037453, -0.9483362599665128, -0.26965652694308684, -0.48260237311293586, 0.5958058631050542, 0.8307477253343962, 0.2844469163723884, 0.4145315801587872, -0.6636194826912996, 0.37158230189203834, -0.9039097814361927, 0.9141093870113135, 0.7933227586616785, -0.028648438661860842, -0.4568053893189681, -0.6986575240472226, -0.9803537378690761, 0.02601822960447131, 0.6869838936138921, 0.8305957672286013, -0.033290326644987545, -0.875268302655142, -0.6678797577298488, 0.06127752418778676, -0.4306283039008796, 0.5183967008918928, -0.8298035783473889, 0.9800985303396179, 0.5271774887436709, 0.4716609492961974, -0.18883883324630646, 0.12688432397549465, -0.7861002052111214, -0.8266549663696738, -0.5193815215399487, 0.610479862553545, 0.34200077903878, -0.9444248900862682, -0.9371017851847683, 0.9509027019902867, 0.5132289534897236, 0.28489345422755186, -0.2097373433176235, 0.5399968812363536, 0.5347946033203721, -0.12003564559712498, 0.6390320148576378, -0.07677881383217544, -0.20532332459948988, -0.9335123126047005, -0.9149224126600974, 0.14792880545981646, -0.47932646173122695, 0.9760446023238063, 0.6907359057657056, 0.6335591062093544, -0.4097883867864851, -0.8038620849905491, 0.17927292874146028, -0.3900292433332222, -0.9478829505210575, -0.012196703423168698, 0.8984852819592046, -0.3339407986156786, 0.34890392809439374, 0.2159570813365428, 0.8543919882256288, -0.02928399021768535, -0.8479719419579326, 0.9452076382266117, 0.8176857627402851, -0.9477463829068089, -0.16785605134085801, 0.7489529240315378, -0.9173568251344901, 0.2604027748463573, 0.8207957489537443, -0.6499458889691723, -0.7712154419731752, -0.6017740474237687, 0.9532099888173438, -0.663544568835488, -0.6084832702522518, -0.1818242093900917, 0.9701178014975209, -0.3994181502212659, -0.03564203662613985, 0.33803235340571236, -0.14894047140035926, -0.5179690752517059, 0.45830540920227447, 0.028028357081115285, -0.11851923736606484, 0.09247188664636541, -0.0765248864646082, 0.5723812173549379, 0.6994318453384758, -0.9582625471737076, -0.5032858506299487, 0.22544429448070535, -0.18069266322721167, -0.00765959031597907, -0.8395197605444347, 0.9145672384790295, -0.12255474976267644, -0.26555874293119075, 0.3711394016780283, -0.32122756585011447, 0.1620372014318141, 0.6556241978507225, -0.34155941049546157, -0.13918496002713665, 0.12050443126561516, -0.324504876215286, -0.5762942866647203, 0.5104752705601574, -0.6097357387241213, 0.47527578335902687, 0.5470989955040453, 0.23444227280749597, 0.40759880263616477, 0.4119919540607204, -0.9413715957800841, 0.01578830867369385, -0.9070805388372776, 0.5589352820720135, 0.3264213022687299, -0.8722811071591086, -0.657027982811093, 0.29003376879278275, -0.2837114992203642, -0.780284626103964, 0.29781827664818694, 0.8546402946782283, 0.46722646384527966, 0.20220175890904346, 0.2932734263269672, -0.5002276239690224, -0.03059281562321181, -0.1389687892498619, 0.49180472355826255, -0.17239814639757745, 0.7678022118256533, -0.518004264247258, -0.5460914993253683, 0.5897561506423838, -0.5007004086765903, 0.9524191960457478, -0.3403391191919498, -0.9206023888182571, -0.3255683318804443, 0.8756280136712875, -0.650461990056489, 0.8876831871295421, 0.7699155420874502, 0.8254587830004467, -0.6899024983871309, 0.0, -0.39309540623210193, 0.6441443679341119, -0.6978842619868313, -0.6764044462788912, -0.9274725353842754, 0.4231702892056901, 0.5044330635916952, 0.3757116896353234, -0.5706764052968334, 0.6355369300342195, -0.646482896457153, 0.46409717177209564, 0.49686723701235436, -0.5079035645997461, -0.0632987364787716, 0.7712439804603917, 0.6087209375194576, 0.5819057908105874, 0.15826719711801118, 0.588522440737111, 0.6710903753669903, 0.3819786147134496, -0.8494922356753796, 0.5455327687614899, -0.17649543334815876, -0.6138893728881809, 0.7367018326905541, -0.2712927037940611, -0.9169698980703103, -0.769076256097774, -0.538423930091392, -0.5874400984681627, -0.2705844448225474, -0.772570354708267, 0.9803465891399756, 0.5726947835052087, -0.3996277184014174, 0.7377229227289219, -0.611753327976706], [0.2310863847711606, -0.42977069467936, 0.05450802262121912, 0.08533705691797766, -0.2710664727335159, -0.8797309905911628, -0.8203664130797104, 0.9095780583055804, 0.32553237822364167, 0.13670879833289074, -0.25623965137777316, -0.311152309691475, -0.139638730089801, 0.7537031281609645, 0.3165176974056161, -0.6262009876549914, 0.8532657637134371, 0.11229219910196098, 0.6169485804140395, -0.09399615376470005, -0.03564907556881525, -0.12291569228997723, 0.4540314729347539, 0.2018740364660525, -0.7957554135781548, -0.21590813935399344, -0.6490429943566778, 0.7389538073681261, 0.48864070255566916, -0.5395852032391324, 0.30924257136883027, 0.14268361647468186, 0.9314551698800446, 0.9594786290916839, -0.6821417320808003, 0.4419210295541356, 0.9155569306754341, 0.23222333274008067, 0.1584338651443018, 0.9305961434219199, -0.09699664375094996, 0.9016692866904525, -0.14201704271759108, 0.29703381508697446, -0.7244623692275804, 0.788447489713552, -0.9359584358892532, 0.382283901347229, 0.521370988620327, -0.06940256508304321, -0.2699220034038339, 0.40444180978651234, 0.3519312114693056, 0.5257614788329006, -0.30211373245698137, 0.16903599760244137, 0.13995887769157744, 0.7149106805224699, 0.6673342244212581, 0.506607045897576, -0.6211666150295256, 0.1810275186720145, -0.09476231894825582, -0.80219725023653, 0.6710428419231167, 0.5575540371473291, 0.874603034863348, -0.9394536170533967, 0.032094228035776995, 0.8291665276042484, -0.1520186616774566, -0.8235917280973202, -0.23635447109672447, -0.3402904024290443, 0.05789225990617086, 0.4039613303280396, 0.5926747274339432, 0.808710969835388, -0.9062185347212299, 0.624447480401787, 0.09898104088547788, 0.4962474046022185, -0.298738259887777, 0.6082185113225287, -0.6395183518392473, 0.2801871380998662, -0.7421188101759446, 0.20992731361678652, -0.6683808596205942, 0.4503816473992226, 0.40001553279298463, 0.07482263017790158, 0.660982755291458, -0.14588812660620998, 0.3664125579202242, 0.3510855820956329, -0.9144693001500872, -0.7932003259806399, -0.6192336117190502, 0.0031128028320399626, 0.4286906437868594, -0.45693665002485595, -0.9656397971120874, 0.7389588988068176, -0.8711456005447296, -0.8655388891849649, -0.6758466063522728, 0.4966129063944036, -0.7339155479809325, 0.7906690664520613, 0.6036180783569653, 0.5418136606914179, -0.10455468759920605, 0.9066034543752635, -0.6521386450891029, 0.9748085577310373, -0.8706663510904566, 0.6254345919623083, 0.1738372242207682, -0.6119542385490111, -0.4974159178267359, 0.5042849134211687, 0.14125849830775294, -0.6975211210973857, 0.4186072634667728, 0.2991602975117409, -0.94976236313819, 0.9587014226210722, 0.3445767839461713, 0.38530060062055327, -0.6271510314100712, 0.8874912684900018, 0.9379989898203203, -0.08066566997436042, -0.5350174175045215, 0.10957650687537135, -0.8791653467564777, 0.22753971699854647, 0.21708216432934413, -0.9072239846306793, -0.29540509401596315, -0.25987803793071085, 0.08642036894710325, -0.6615228066496777, 0.9997716870308833, -0.6134706384135042, 0.38419584425097786, 0.11642159494766591, -0.018488700146076065, -0.8269257462004787, -0.7982459872533008, 0.17406284342369016, -0.6227328508361321, -0.24919527405673247, 0.8431582371796988, -0.8084305398407072, -0.8872927048114041, 0.7485532611356112, -0.11740200228844833, 0.8082945633622229, 0.22004231861036772, 0.0, 0.4767498845358349, -0.36460923253652266, 0.2495284500680619, -0.3199070308834857, -0.5803655138214807, 0.36623153686029863, -0.6256779138132296, 0.4463844166816373, -0.24220988205205352, 0.48397045128052896, 0.086094745954991, 0.9388272246067972, 0.9742989505476489, -0.9108503027466059, 0.3616558019049463, 0.7454755732992133, 0.33642664055345173, 0.10017270797221789, -0.8711158720473808, -0.32111826716569003, -0.9049682654948217, 0.7903336832736028, -0.42885650955713106, 0.6122828913945215, 0.6636639195371121, 0.5833600645260242, -0.06775895697494216, -0.4266250644520917, 0.6455696372259767, 0.43803166952949346, 0.23877199869048327, 0.5191700147380145, -0.625750280283635, -0.9869031337039331, -0.22141118057000853, -0.44500081733559327, -0.9407436105834426, 0.38581685326600135], [0.9615912536081042, 0.9104727549026703, 0.07736394699394356, -0.09773281065804107, -0.7910012079734465, 0.8876916228564364, -0.6056969027372441, 0.7359645596911555, 0.9555309903108007, 0.104937911591241, -0.9982817292009287, -0.6008960012576343, -0.8810908757216684, -0.4811236547924562, -0.4770238349161313, -0.26393353889826665, -0.9568527011069183, 0.3028924557756707, 0.9683181550059137, -0.9534981614060809, 0.10653736077606402, -0.3161411340390452, 0.4091569774350905, 0.4719535438291891, 0.8185512281617715, -0.21458264900929236, 0.8526705292438936, 0.7752086768893418, 0.6265639352262993, -0.8132593606662524, -0.7730514148360841, 0.6081675966572686, -0.4272891538037944, -0.3635123300155334, -0.10938121047094573, 0.22463380076077688, 0.06334497118593374, -0.971487249765242, 0.22703600761041698, -0.619919192962324, -0.3243628013704929, 0.31557917442905614, 0.3615569028443357, -0.4643759577290556, -0.7419506881209619, -0.25210323969656034, -0.3545565710000298, -0.21036019424975594, 0.15604017325169228, 0.3185766493922495, -0.5159174472127848, 0.42717472470028506, -0.309716158677386, -0.5386741519031932, 0.9149127597120896, -0.8851492953135438, 0.29404395437367326, -0.6556722533298667, 0.38033530777195823, -0.45524422203082815, 0.3934556125862527, -0.3691093239374079, 0.25963205057555827, 0.030473780909742842, -0.6395075133517159, -0.3737098177482139, 0.6606408315200225, 0.6532623128630619, -0.6003267368255121, 0.7214536914988525, 0.9916098799499931, -0.6918601172880319, 0.9970824693086797, -0.7395758754750457, 0.5048245846460757, -0.42146566425760845, -0.8910909798477098, -0.8714885570057911, 0.8424019570690158, 0.10247919048585796, 0.9492984377582667, -0.8993113845159693, 0.5849301477505093, 0.24397087133915707, 0.18601379628881332, -0.750162767868692, -0.8756055816541932, 0.7884370174623008, -0.37648913595119393, -0.4645305652954028, 0.36232437332753276, -0.7141972896992697, -0.4862957872873339, -0.45980241505782193, -0.26641385268110995, -0.13897544722834243, -0.09129262165190832, 0.32973807977139824, -0.9529983181271624, 0.7089294064483949, -0.05033595987738759, 0.9352403662468822, 0.9418215804198129, -0.6010421487069257, -0.07137540471730386, 0.08185359161082495, 0.8938416670381137, 0.7977323881369771, -0.24280239088178912, -0.7778339261004541, 0.047881131079616335, -0.3814114289441588, -0.16654629878309057, 0.2041264244577239, 0.9862445898118952, -0.3728963712089093, -0.11718700591678832, -0.8807821358777534, -0.41084210019629475, -0.9788517896619435, 0.5433101589179057, -0.5358808296007014, 0.7560876860187693, 0.7939018497439672, 0.19842009499293267, -0.23642658845583564, 0.021079196104866416, -0.8282761761634814, 0.4193290124451734, -0.028462821910382408, -0.05651497841087649, 0.4294392831533649, -0.27863240256543764, -0.12352764755845458, -0.24695828648579288, 0.47092176524071516, -0.116545127827965, -0.6866834544344282, -0.5992808960281784, -0.628143978810433, 0.7747791447731078, 0.5800930776233582, -0.02395442241143786, 0.11442448022359208, 0.7584259462761929, 0.5602180959444125, -0.5077507068916107, 0.23154895690510613, -0.5021887385039696, -0.10113518406570932, -0.1432954022227615, -0.4292814197067527, -0.09947511961726097, 0.7026134941974425, -0.44962498056622646, -0.8315161704946001, 0.08608828226170218, -0.21178670795333354, -0.1786662094269693, 0.6459400333138257, -0.4852269631368844, 0.6724856438797004, 0.0, -0.3142538334794531, -0.8309343643642908, -0.2106885852594913, 0.3235346434278714, -0.735839537612671, 0.5201308817602686, -0.8810189005304552, -0.9269082777333713, 0.7131844112913004, 0.939136974845556, 0.3393837964291244, 0.6851512438665601, 0.9013144331753018, 0.6430732395335277, 0.8442257835314722, 0.4636839366450167, 0.7789945237813471, -0.12255994992174135, -0.39519082229745184, -0.7169863075982299, 0.7412031664714029, 0.23055721441974986, 0.5808655578657054, 0.3728307118945642, -0.09452287997436826, 0.4441873604013018, -0.13700448940638976, -0.21877094986468948, -0.6706311628325015, 0.6285552844970401, -0.40011319837808035, 0.09687787077013121, 0.5968370151654023, -0.12983362618591565, -0.6786871439540259, 0.4109571211146179, -0.49331117805688374], [-0.21115624464560478, 0.07600532619614264, -0.4737809816651859, -0.8028262609226786, 0.2694498399532206, -0.09198142001693355, 0.6098434764870766, -0.7379218013219155, -0.35448140778775694, 0.46522211024746785, 0.8867178011247454, 0.44265495833578083, -0.0855034952646081, 0.6849918743586385, -0.5298402751490137, 0.320707889726058, 0.9263890617407728, 0.8709866570954088, 0.5763536137017224, -0.09458633998615062, -0.44030798421230855, -0.387886350118253, 0.9837547046426236, -0.3556363124024218, 0.9408537965899231, 0.5879486669698277, -0.15716739018801862, 0.7603714854841095, 0.5500357993939786, -0.3100306532656867, -0.7869114222980849, -0.40201674843265867, -0.9707773131765192, 0.8132554935468761, 0.28681670719842667, -0.5536081490298193, 0.47025977117989415, 0.1120349225255377, 0.38094081495021803, -0.7869176005919531, -0.7426863972859483, -0.2236446549918243, 0.0682230190222346, 0.6955973385441434, -0.44108605074123797, -0.6161425427515836, 0.8343320898051507, -0.4644462124064317, 0.9151389795074185, 0.6392944421399105, -0.7803963909301492, 0.2578087417053234, -0.15578207635758745, -0.27031074961347157, -0.3778032591552114, 0.9031111166008323, -0.05693947316082548, 0.34712468794913787, -0.23956251540236106, 0.9203783666438292, -0.40806287020611864, 0.07046130446165333, 0.0026955836818027823, -0.2799322602559253, 0.8065832403006599, 0.5484425144446603, 0.07050354979819251, 0.08756404276086727, -0.7637536737990256, 0.7230290276263771, -0.007246555712103753, -0.7328474665127684, 0.73712880699298, 0.30168286485080276, -0.49566983674008447, -0.6444957913043041, -0.17931239935052035, 0.6004498482763418, 0.46083926172936396, -0.2254928586767735, -0.5098836520452472, -0.09554841356098853, -0.5369848604126228, 0.7355525997092294, -0.7302680748028312, 0.4833271916590156, 0.9871894255997307, 0.07569283299660312, -0.34810882397957377, 0.480049214710053, -0.05348129086609332, 0.9926150855357787, 0.051303431136039856, -0.1828689420939773, 0.04345257633475974, -0.9159141897494507, -0.3909767354457221, 0.9784377108646511, -0.5500612535117293, 0.8461856233062202, -0.37975010795155884, 0.4731264727791076, -0.39767793584343214, -0.6903702456689662, 0.20690521222360125, -0.4414352083358868, 0.5410912133112715, 0.11216680035715854, 0.07234809373365447, -0.1623296833127108, -0.828408535336391, 0.8144948652280002, -0.696216018120186, 0.8182306573866553, -0.9085209434725845, 0.38870960191501114, -0.6003327443911544, 0.3087261166946622, -0.7712552637578096, -0.9155214073615681, 0.2958178555140807, -0.9087146947664753, -0.8833784108259681, 0.3513213428670028, 0.34509820301698957, -0.5856160213453296, -0.8300400864118203, 0.4042550644276137, 0.9307267005033031, 0.1995574305873289, -0.8906824032996605, 0.902104096769317, 0.10712673507998316, -0.8944772340466387, 0.6346436775659736, 0.3974553316368652, -0.6119926413359291, 0.18808158226833882, 0.5105111652049457, -0.22515310810104094, -0.6393144266993003, -0.006903723131018946, 0.8656739360878132, 0.3569239341963433, 0.0932787871232783, -0.505190740450858, 0.8996444558430161, -0.6926480798147943, -0.29281008373529804, 0.857097389922131, -0.48507653680939344, -0.7398542154004681, 0.3946194737363917, -0.23415648417880708, -0.09971481726429032, -0.08047986923232475, 0.03555900626545894, -0.49145126808135275, 0.33313660063300077, -0.24778857894307937, -0.07349760906158598, 0.10621500004364148, 0.5412561412591967, 0.0, 0.9769070785301273, 0.033365697392907956, -0.36744177440419823, 0.17037709561857772, 0.986592495012135, -0.3087131554187217, -0.891987057566211, -0.021151356526847076, 0.4973740332125194, -0.15866579262026348, 0.4361075455399084, -0.9638411847202069, -0.4881815512398515, 0.3495152677414126, 0.061328750243309305, 0.9538244416381236, 0.3516513933948058, -0.5400678826405838, -0.013867387566958156, 0.780422858808508, -0.1898933287648079, 0.4097621435329659, -0.994792981171982, 0.21867071392665993, 0.14006799405917292, 0.8722995552018333, -0.6810187492905833, -0.0063206146564120935, 0.25247877174475963, -0.516565708979035, -0.6247341955115664, 0.3534267352778728, 0.4949299840357375, -0.7307148130003513, -0.8859961165630623, -0.6312093159491647], [0.7390369411175024, 0.568274259522568, -0.8123904012396927, 0.8572731410772845, -0.8230632087732299, 0.03435406074743663, 0.7056532136809548, 0.941862657170681, 0.959470567422362, -0.39902911401526353, -0.7081709983761031, 0.29552798306524664, -0.7644016276358636, -0.06608427805958983, -0.15429218889775353, -0.9426420078570155, -0.05326412118824164, 0.9625022063531978, 0.3819735496743806, -0.8843622389793142, 0.8611111364758648, 0.7891715377029418, -0.09078250342932037, 0.3141718997581515, 0.9215593126363713, 0.5959872473632797, 0.7919580114251639, 0.6830483250598147, -0.48747126191846624, -0.0017825143960235046, -0.9751999186081048, -0.6820496074326241, -0.8775537797787265, -0.16699681421288903, -0.021351091218084095, 0.41944897344613685, 0.2488305695023969, 0.5793477153386319, 0.8740730748682819, -0.5111557335676922, -0.3985430214348882, 0.39936805974332423, 0.690626967591313, -0.09347143610473907, -0.2918215475687509, 0.9412533351736576, -0.4458623268720179, 0.13403376457385208, -0.06762200628205939, 0.05414199768759831, -0.4843228527889647, 0.35735328465033, -0.1868733716324571, -0.9494458507116836, 0.3723083945944641, -0.906671256963907, -0.8741989888241408, -0.9931319217274377, 0.7053590244721668, 0.561053158833887, 0.8715744557911702, -0.6360820483058682, 0.9980352507480759, 0.07644354597898784, -0.1267372883929625, -0.7578725556700456, 0.5640413980809669, -0.12624368349247495, 0.8926214328293804, 0.20169088941768165, 0.9429377289621035, -0.8442320183828915, -0.22494180901948635, 0.4896880632003404, -0.174828784165862, -0.7293183891705031, -0.3398224942328072, -0.030101251278840113, 0.1972991350464861, -0.013243368857012383, -0.6763239931611418, 0.34561884116895447, -0.5984397698940802, 0.5002889461373143, 0.7894719050029639, -0.6391690720751069, 0.5774660171390831, -0.15347171930086012, 0.8522360762820822, -0.8304697333652544, -0.4228612818803186, 0.527388698882354, 0.4106448970190828, 0.2734184509513511, -0.6316199315242419, 0.9893112686158774, -0.3107793811168533, -0.574866325209286, -0.05233920881835341, 0.23739583993785396, -0.9899746624053201, 0.2017194766939776, -0.26475824487443367, 0.8827314467214611, 0.9356959081938321, 0.00834506788412881, -0.8483886850183726, 0.7319408940208085, 0.3291962731053386, 0.20690352341346752, 0.6568755965397424, -0.2797526845620879, -0.9488017137481337, -0.7553249233272463, -0.9203534709735364, 0.45299647468317517, 0.49011562210333137, 0.25312485549346, -0.6602275434791967, 0.3316064296036405, 0.8535220758265454, 0.9125665073196567, 0.16256387702058728, -0.4060646685503382, -0.8836561659984801, -0.026145068551652884, 0.8410061759177618, 0.7891210912937108, 0.3759915706866739, -0.07276933644887262, -0.8346852122546553, -0.17517633308773983, 0.3078905249156221, 0.44019298126642536, -0.18910015420496995, 0.41311071123369847, -0.9022476289294927, -0.19279759957757192, -0.15055337606721175, -0.4223405411589811, -0.009132196747509536, -0.9019820096686002, -0.6194070774302451, 0.3235068135507142, -0.1704501902835427, -0.8089513631144589, -0.09901849566814835, 0.24251090104922501, 0.8866177168774294, 0.12680481310163838, 0.2859301843488409, 0.2859793177258012, 0.6778710020062577, -0.7283485002226082, 0.5943746848177143, -0.21041004191990598, -0.08875666038018637, -0.8836618280114283, -0.4081021980379438, -0.884524131343192, 0.31295370789001997, 0.7988524321137589, 0.6307260561154047, -0.4394990187977734, 0.0, 0.49665552772520294, -0.24504749509756696, -0.8754141430336915, 0.9472059314453833, 0.8045693237326448, 0.19036701893836594, 0.24136411740246877, -0.21594227751472084, 0.8508277148166716, -0.6450222738463074, 0.2977593807309249, -0.4583081422107207, -0.4789776529736345, -0.13340029848170265, 0.8115610755136715, -0.88438670689614, 0.1557538736532622, -0.012237503725027299, 0.09944256702719989, 0.16455436930464828, -0.8038930778621265, -0.062400029275039515, -0.5424089765866051, 0.9756838555316576, 0.023175761207852696, 0.7883867822035571, 0.8903754508158774, 0.258008019032095, -0.5010821591506216, 0.30496797711335266, 0.9991121007243435, -0.9032578034684782, 0.03148259635793638, 0.18038274852370617, 0.5160637329561293], [-0.3460049540716459, 0.21658443132304095, -0.49308035587202514, 0.45747817922332135, -0.7111242429295928, -0.17798567448280433, -0.8380870415362753, -0.38038536101293197, 0.7946478341024987, -0.8669807352175816, 0.9271685154241607, 0.5373644557610515, 0.8855007008034592, 0.5793025890108907, -0.022857253310860415, 0.6604957830022591, 0.6230253707512277, -0.8986614866950882, -0.3913662683037389, 0.23573395784971818, 0.6134416495806077, 0.30986331786800037, -0.9515715612240414, 0.8118786585894449, -0.49044545043569365, 0.4740840123331258, -0.6072760643231618, 0.22534489747243613, 0.9808165983126051, 0.9557194229578545, 0.6764479858865498, -0.30480858949051837, 0.5888245749546885, -0.6733191294768155, -0.19893716584761578, -0.4996765328657855, -0.5616629054724314, 0.6144172781468444, -0.8505492771077945, 0.1857717453531309, -0.3867521806011527, -0.7721064545451761, -0.12152622284206793, -0.41650384704477883, 0.08294259682549665, 0.34581281540448217, -0.129639714256794, 0.5268200654090189, 0.10471773196321443, -0.9667207397990978, 0.3601643469587954, 0.6825200870818842, -0.37086268311623005, 0.06643129878334708, 0.38364953728042295, -0.248902288206436, -0.40596591248763136, 0.2310907241212916, -0.2201291458319774, 0.8595576685926782, -0.5409689078591282, -0.7233070971347584, 0.030625529996427092, -0.4410298264572703, -0.6264279358873652, -0.8814052937770027, 0.8365309525798179, 0.5341566874309478, 0.317765942557378, 0.4775607799568291, -0.6486967344216048, -0.8193474899107076, 0.19614813766705486, -0.31642705734398513, 0.388846597151393, -0.13799540993765613, 0.01987176990888395, 0.579941618742698, 0.37866160394578463, 0.9878896134940687, 0.9751471044625584, 0.8803806637416547, 0.6718981769620016, -0.736761706539127, 0.6031936055094163, 0.3761430357661171, 0.9142800568666878, 0.7289953023629123, 0.8732173107370118, -0.954553918510646, -0.35495081688292696, -0.572043901446613, -0.05253968333900816, 0.649995431999201, -0.43218268768268064, -0.04967604351145449, 0.479194512310519, 0.8334846151239392, -0.08507198951510953, 0.7909360839260378, 0.46927477907877835, -0.998501367071605, 0.4773735778288002, 0.6646879468302513, -0.15348512650550572, -0.3011193594473558, -0.23948735309896296, 0.23760122555597984, -0.42467962333359344, 0.3279179197579827, -0.7800279764225739, -0.25128707090733493, 0.9223654842549869, 0.9723044479383118, -0.560290064039566, 0.7416620299412211, -0.44427018254885, 0.4924116247775403, -0.19732132587677276, 0.4447008888853128, -0.4392395812184371, 0.6219852130379986, 0.26274575622239893, 0.8021878090347014, 0.13247822269275278, -0.44132219603059597, -0.6588668726239437, 0.8455912009480697, 0.4885399248599853, 0.014955188901427885, -0.7679121763287684, -0.7746676359690929, -0.9250143491260578, -0.9973128497404384, 0.9027424459580087, 0.6683919617370717, 0.3672078981562019, 0.4604419732096945, 0.6260057605330756, 0.5940642843399051, 0.37944670359867705, -0.17488118058653246, -0.1297586858372346, 0.5767542024014096, -0.45491479866533546, 0.536673148331859, -0.8705642470576223, -0.6338068975197189, -0.03546422431566376, 0.5533259548123604, 0.0596583154584307, 0.8859542966227723, 0.634195719011996, 0.06135791440050231, 0.6534374188874517, -0.21968710402852154, -0.4173005158341072, -0.9604284492116046, 0.8913863102209998, 0.7600979074512231, 0.022828639940889683, -0.948298797652066, 0.40394969649693024, -0.6950243045530617, -0.9567356706232766, 0.0, -0.5717530078999429, -0.21401129767898763, -0.11257191465763139, -0.2959440914503748, -0.8868722403029077, 0.657860023149258, 0.16497575857240965, 0.7146174234667024, -0.3113410488497217, -0.6041443023425888, 0.04393934156298407, 0.5095427685304108, -0.40174925842228304, 0.8216748436298114, 0.7407719700694801, 0.7191505039866724, -0.17259470562173407, -0.4837371538032693, -0.8029130669510149, 0.7903106553929944, -0.32260232956998314, 0.7393912734732146, 0.3275747582530333, 0.5762162180846411, -0.8349872940732921, 0.2676214009562383, 0.6860843950301727, 0.8194814321155546, 0.792773734892374, 0.5772066176031936, -0.14511333106597557, 0.9719064591828515, 0.9117803152268238, 0.30718815532441424], [-0.6153736343414586, -0.24911817691839744, -0.9447181688574668, -0.991917807610653, 0.6929803795028426, -0.08741008640298009, -0.8566310446068861, -0.860374683468311, -0.39955419827957384, -0.007797737566854757, 0.19127920617302152, 0.15135927230918766, -0.7456147667970843, -0.22938919422258341, -0.9437181523447093, -0.07332636242188473, -0.6412408524247137, -0.2230085960502921, -0.13571191500846758, 0.36572018846742194, -0.2272825848296114, -0.9765802125201868, 0.9798806685907144, 0.47623561058672026, -0.05080482166317113, 0.18452299030841846, 0.5883908231507466, 0.3295633105057616, -0.29785399678443936, 0.04217857876398856, 0.9850904880312932, -0.9465723549272655, -0.1575305590874052, 0.6864757656600551, -0.778400186874215, 0.6774992632996266, 0.2955208007984136, 0.48446253454005594, -0.31092236085684966, -0.5550835090617716, -0.9635646889687999, -0.1333937121482902, -0.7288154450264759, 0.5017052806821192, 0.5883005500750358, -0.0452471424653198, -0.12145433969880637, -0.9198113110664148, 0.6560100699644791, 0.952431653805512, -0.4295676743742949, -0.03695066325017571, 0.7306528901338774, -0.1175294839019847, 0.7984997724290102, 0.7989510459184765, 0.4669710339090276, 0.9713664996601183, -0.7990689165433675, 0.1939435190681844, 0.9401327028081474, 0.23197659429604367, 0.6846406313603062, 0.2378823689321996, 0.35860575791512384, -0.6469022810581364, -0.33535551641031147, 0.04332974427609271, -0.6166203434696933, 0.20780649099552395, 0.3403614155105441, 0.37872243244247783, 0.8862066575097367, 0.18205584120154006, -0.29985291165192884, -0.9302587524680868, 0.2892334587722749, -0.20697114144881357, -0.9417461354615999, 0.6052407624879783, 0.8406463955592587, 0.3510353102345738, 0.48126287135304247, 0.4397983897508835, 0.35697522768462475, -0.38249325537141354, 0.3420632713215652, -0.28755532669161843, 0.6303498486127153, 0.5975328128338289, 0.8059771453225282, -0.8310081326539493, -0.6717088779272311, 0.32148805323695284, -0.2954737770530065, 0.5044527690187326, -0.2248898506993242, 0.2688481885081737, 0.3849000095661741, -0.5642822714609381, 0.25241825391476347, -0.09414533935524383, 0.27910098410079054, 0.18563130893776503, -0.013938675555073443, 0.6891672687504959, -0.39179875413010157, 0.1426718609642672, 0.12450482266131124, 0.551474034108181, -0.9830911096348671, -0.1211152281733392, 0.5870126486688898, -0.6719535102702854, -0.8833622438389563, -0.4579747899363138, -0.7619800256052729, 0.6843744152293876, -0.8963164781121522, -0.2812826056390634, -0.9655713134018622, 0.13975851157572539, -0.35001526922821746, -0.016803079743477056, 0.377480309240805, 0.389843175732731, 0.2675446823423886, 0.30046322663996605, -0.410074042979379, 0.3478593118503088, 0.9395359529953242, -0.8237888544282497, 0.4331480608667757, 0.29137009140095493, 0.866097697210185, 0.953652101196873, -0.08256792198925522, -0.6968508643937543, -0.3993966438739056, 0.07945911781906867, -0.6056407149869611, 0.8863351761891474, -0.9384112218738268, -0.002607533100497106, -0.8875192798502838, 0.14646673809765742, 0.46003757397143863, 0.13204834522029896, -0.7276394935434691, 0.24035564410270793, 0.3980998671442322, 0.7049086760659828, 0.48874181961863883, 0.7527587252640411, 0.02514479088910848, -0.8946643575375499, 0.7141119657402399, -0.27738091961701916, -0.6911580017614121, 0.2932160072802126, -0.28460477472609047, -0.36158030131322105, 0.17445765785077327, -0.8529343540670091, -0.15885161358990008, -0.32903811808962047, 0.0, 0.22102248983670658, 0.7497379322637592, -0.10056105304958773, 0.22018914126734468, -0.009767545881529394, 0.07748131106571465, -0.5447172979958432, 0.9133402820566405, 0.2450519062511911, -0.9151525291171891, -0.19611446355580164, -0.8026576983053646, 0.23242264352677577, -0.556891253609288, -0.7496834193388828, 0.8405329971917543, 0.8267175580085488, -0.25132526702365143, -0.11017813601287618, -0.7156589924194761, 0.08394559385645106, 0.4656401178414957, -0.7915582734238973, -0.6795832791596157, -0.7734918366596533, -0.4027130540206365, -0.977664134824836, -0.2132082200201071, 0.6733051631234457, 0.6081732274873315, -0.6140612483676504, 0.22540995572371192, -0.6593003857484259], [-0.830276771243809, -0.5117392197402579, -0.3408899208371816, -0.9525761152531178, 0.4479340176573212, -0.53833421248935, 0.2984645787617264, -0.3298070818404266, 0.5267791818951131, 0.25309392930400243, 0.8488450144594633, 0.5364030144445142, 0.3588801440557434, -0.021634512342147527, 0.30218762202764626, 0.17974969156735798, 0.08887208859436102, 0.4849226118573955, -0.185206073764852, 0.014635309469647861, 0.08135206109217874, 0.09848153850090191, -0.7833592406093899, 0.03555169654936119, -0.5225650464792984, -0.5762446757474742, -0.8559093683587891, 0.5988297721434532, -0.29411920223129795, 0.06240184821511385, -0.5464612100173984, 0.9652260292491601, 0.5204624593228138, -0.8712533393739406, 0.33596926438264174, -0.900919474587087, 0.9849312342384049, 0.1398042984927943, -0.20487462940554702, -0.6701391101951406, -0.06064641860625697, -0.5023013122946098, -0.45636712066530305, -0.4905593497897862, -0.3977824058376165, -0.08237696066849365, 0.8439855288966827, 0.8843301092068494, -0.48897366355612104, 0.9021839758279322, 9.202789311439918E-4, -0.04845020259553112, -0.7522883556998432, -0.6084226159403885, 0.8986272901060723, 0.8621519054393658, 0.18890967897103406, -0.20175902956526426, 0.7810499505170345, -0.17231217179097902, 0.23715698404508112, -0.06549176985607152, 0.09883433954766208, -0.776135309338627, 0.8682631866656678, -0.23479266150649458, -0.6054301646305529, 0.9500309433797265, 0.739419551131111, 0.15333264275501568, -0.3192456285417411, -0.6684879233071355, 0.8574314283533782, -0.3699920447100431, -0.18219629140684934, -0.5027338187401655, -0.6300220636137728, 0.7042017749406453, -0.553543187124969, 0.8573843426974901, 0.8120097989252633, -0.33200516627918475, 0.5002759608156537, -0.8711147764632743, -0.9754979819367993, -0.0199187432418253, 0.6523095565933505, -0.2871780212922581, 0.9600016751049167, -0.32531546490197316, 0.4494722800999753, 0.8109286607603599, 0.5185196284173939, 0.9205463286544917, 0.25285309836716197, -0.3422470004925495, 0.15855085659235146, -0.5631277308190004, -0.15835821881653822, -0.7004104461131171, -0.744132322699272, 0.849969835991403, 0.4325826280577578, -0.1741780867271736, 0.05708305210034936, 0.5430877818481428, -0.21499920323405242, 0.022358501809754294, -0.1323888809571767, 0.011736465708090504, 0.25347195157745017, 0.24636596384610088, -0.002511398496174433, -0.24531667673634128, 0.7117356420088219, -0.23647544028119594, -0.0871629685986266, 0.17138195741403472, -0.45755004114621767, -0.07186191116442386, -0.5373796462331382, 0.26133367518563144, -0.608223475700195, -0.8269909091009999, -0.25768538890801373, 0.05925890110327647, 0.7759505645067393, -0.5576856857075423, 0.5457098480198008, -0.28526780584356937, -0.8276847081088083, 0.5766524055244757, -0.6180662436087268, 0.6784775495723627, -0.41436007725550117, -0.34948688767181, -0.8341435296296527, -0.30981928182899976, 0.006196847521428683, -0.6014918120923334, -0.9598070506754504, -0.33986985282410664, 0.7457457250544883, -0.6378619261796519, 0.8989877409125924, -0.24387069181565213, -0.11944935191533723, 0.8417290830685804, -0.6330529963050653, -0.6284051624774691, -0.8047578165522491, 0.5967542977815183, 0.7330325400011561, 0.959027446074177, -0.4743447374332199, 0.3261220113195529, 0.784766923605466, 0.40103340821701083, -0.834116122375619, 0.8277280914817933, -0.2959376199041708, -0.9731616904152205, 0.27477676042336574, 0.32118656498715503, -0.7765469814351447, -0.4954500085415985, 0.42055387053029647, 0.0, -0.3372449214300113, 0.17728239758668107, -0.05830871328085441, -0.1108241458193131, -0.16957122214134834, 0.6189512271865645, 0.2375928371116085, -0.10380519297778101, 0.1441607906410589, 0.8698324358005671, -0.7532953328809837, 0.10535581943021888, 0.49235605054119214, -0.9309769802946994, -0.6836621286358806, 0.6297357379538533, -0.3010774779875507, 0.2300988226920424, -0.5249314478338938, -0.732253397710336, -0.5070994227977124, -0.15771276059286254, -0.5859273834158891, 0.6034534587207712, -0.4242618105833498, -0.15757683511646792, -0.7593181426399775, 0.49460939259674164, -0.11384880849434875, -0.3648746778995229, -0.34209840086591137, 0.518983271337704], [-0.6247537930357254, -0.07236569826428085, 0.36371700348825553, -0.6204044717069137, -0.3765587038363978, 0.21779778942138583, 0.1126885261499837, 0.09709799230106042, 0.860586603547526, 0.6806795000313879, -0.7547646768610705, 0.762125979320238, -0.9708383169824626, -0.3768551543095273, 0.9486361003983321, -0.7042216755177761, 0.41546730645040975, 0.48890839833178945, -0.503246470255033, -0.5442535044715784, -0.18269794832351938, 0.4777129899493531, 0.3263552855231655, -0.5508813560195824, -0.21138187970708744, -0.09294570069314112, -0.06851142696170465, 0.675167830968854, 0.19613876498476301, -0.8504931723062652, -0.7150785317009778, -0.7924703956396153, 0.7002302774608022, -0.802584321579447, 0.9899866681340861, -0.6921555056451547, 0.3580442741105472, 0.6539333677595436, 0.4278139385694697, 0.7305475510147683, 0.16028245204465286, -0.3939466906125533, 0.5986488191491495, -0.4442180420058044, -0.8871616165027347, -0.19191545181872072, 0.7180083623951743, -0.8756528862051873, 0.816307779627562, 0.418252783279222, 0.8677068823647103, 0.28335918065646304, 0.054412883113986954, -0.7239853534911325, -0.12589193767818796, -0.952316445589684, 0.06891761946438435, 0.3799097419748574, 0.8190582117315237, 0.6374494300252114, -0.8361723352866757, -0.39430550545755283, 0.7538757840296815, 0.4139516506688854, 0.6166137200784205, 0.6650310689298411, -0.20243222844161268, 0.7270166285987156, 0.9301404873709773, 0.67169103255562, -0.7176991261780135, 0.6008572590434542, -0.4092475214358213, -0.6804297235761454, -0.30096291111050255, 0.0042967988021263, -0.3544796628366791, 0.13344731041218294, -0.21463249445168997, 0.14964036033543526, 0.19560051301807535, -0.14603871582129635, -0.6949618779212419, 0.7362509081335937, -0.3807636617553365, -0.07638022247621423, 0.9370988370215068, -0.6301691988858684, 0.3351167284449308, 0.11873908886137086, 0.7960453553309594, -0.4517413557848804, 0.5245870402105737, 0.931429667571386, 0.7161119627792436, -0.814754237081543, 0.6954454302380293, -0.9326458845587857, 0.9441165301821002, 0.5395404945303466, 0.4733697252952813, -0.34663757303173437, -0.7453916704692582, 0.9564194095230527, -0.9700580157422944, -0.13915851926483325, -0.4175190172839469, 0.02922016314374165, -0.06051114272317615, -0.2599036828878989, -0.2507997509598934, -0.4904750454327038, 0.4636528138014073, 0.2113882540358083, 0.37996519269135365, 0.9919293883067088, 0.16134208349146784, -0.43624047720480874, 0.8813006744226546, -0.06590458885163408, 0.8746199886260011, 0.666948832499541, 0.8626280795413077, -0.05064524884775068, -0.13859250215472385, 0.4860585475048864, -0.36842996869292377, -0.7813177195722958, -0.9587254702398718, 0.4930718866981456, 0.0587608950223677, 0.13725726569054642, -0.27553367974302123, -7.012265351438174E-4, 0.2476471648082832, 0.806460532501087, -0.6814866812342593, 0.973283015422054, 0.1610683200200762, 0.19510515379558457, -0.47101256187503515, 0.47440668090234417, 0.8116168547066378, -0.07881917451588549, -0.4051395474300894, 0.2873218572297027, -0.029226859355321988, -0.22516339977688804, 0.5717609480629786, 0.019112093118383244, -0.6449938849525796, -0.7583368657972269, -0.9273914461626569, -0.45022624122308796, -0.562342587454657, 0.506038486264325, 0.962902725703358, 0.40437806752911687, 0.23156606890193276, 0.9367019925745053, 0.34371317442003035, -0.5140980348331001, -0.2592125494944453, -0.6695619239422475, -0.6340192854072533, 0.25050351201176135, -0.8666026413186014, 0.4440444218501145, 0.0, -0.12585366910427154, 0.7917635668913643, -0.3692719304280556, -0.4711840454799887, 0.3015656434201819, -0.7447000540093638, 0.41883913009899154, 0.7070408098240528, 0.5154453871100766, -0.7438732921630171, -0.49699180498455564, 0.7848785225236321, 0.11425820664432251, 0.9171377714700437, 0.13193301941515267, -0.38895647598779326, 0.3522060542661789, -0.06660352775606393, -0.11649333630174796, -0.2594144349010361, 0.3728003656428458, 0.8691223499918741, 0.7692517230717208, -0.5698134899421099, -0.2586096661731092, -0.7248078879499535, -0.5509660389713456, 0.07885742156453279, 0.8488505109757283, -0.5270165842456547, 0.8033225239669046], [0.43005296320622866, -0.323580200600998, -0.6289593046437374, 0.896234289656767, 0.1825520939132621, -0.4788817500225042, -0.5156922778966557, -0.42724012039599035, 0.3099400768992657, -0.18626568588261905, -0.9624199040751491, -0.490124645894082, 0.32524764148211105, -0.3419310542029177, -0.3360225749456158, 0.7590503800045214, 0.2583273616366195, -0.27312586193180044, 0.15141675632942952, -0.9709115494442757, -0.06729565321662179, -0.6147456683574188, -0.6585130755497317, -0.622464684338331, 0.9773267496060989, 0.31938886058334903, -0.061375605788878795, 0.6895073055225693, -0.4305975467880827, 0.4189444394408728, -0.03454773582433157, -0.213362388114972, -0.04656361188901159, -0.8123528273064546, -0.4137671541096013, -0.12647554115570103, 0.18220566924180615, 0.3382828053846523, -0.5520508935228476, -0.34011223598606266, -0.9968288455426664, 0.24003652237145423, 0.20523913154242224, -0.5458821945844559, 0.1403185101839719, -0.7642835741398875, 0.06023766270590447, -0.06165406798089079, -0.9172309759609458, 0.8820980996235535, 0.648666904561902, 0.8238036823520494, 0.11356271972262388, -0.949134275533249, -0.24442269111967985, -0.6910178700536209, 0.04825837744854056, -0.37892637155637066, -0.06740433406589785, 0.09266244255396106, -0.0332421479740157, -0.7386216939194612, -0.410027013839636, -0.9009871817111141, -0.8555157588800699, 0.1513321335599911, -0.48990199577698035, -0.07758464240313745, -0.5522337640389041, 0.562593604423971, -0.4811561999120568, 0.961862945973954, -0.1688887027466095, 0.72324483715358, -0.8762787478547331, -0.07560848541679044, -0.37424499938052747, -0.2429928824600811, 0.0013853642739336536, 0.04436356750284287, 0.996757390032335, 0.667920062982728, -0.8343519457609914, -0.41622099054295925, -0.6894726053221674, 0.5563898551990243, -0.18832588714047782, -0.23088949598615605, -0.8594966126149235, -0.19169533373299563, 0.6540719478587296, -0.5396526622938242, -0.7979456636885935, 0.645363811005196, 0.27300482524047087, -0.8025171519334635, 0.8632602005159318, -0.031264819159378954, 0.40468502685573027, 0.12640714632390138, -0.4103219824563047, -0.11799598119934718, 0.7925510458593661, -0.2029545428330497, -0.10996220757353559, -0.7468714858287566, -0.6416150161221401, -0.8186315955914101, 0.7691214754818776, 0.016448918519431865, -0.04122895697163598, 0.8076686813544185, -0.5437256765190213, 0.01687012108343655, 0.8798089325738305, 0.6543461094754728, -0.5046068420993381, 0.30178709291123473, -0.28511486365127303, -0.12062406977322837, 0.024632332691185477, 0.09885846073329518, 0.8981045602623128, -0.24894191045700786, -0.5015503068994642, -0.5231325847819406, 0.373379229815862, -0.17075864700123966, 0.4267605557759149, 0.5607407116173981, -0.8984254673536978, -0.7204792606867059, -0.30438523226856606, -0.6553723264648148, 0.4285472332698963, -0.6645650262462586, 0.5405547310284669, -0.258516013739283, 0.9554013260143333, -0.2152005934965444, -0.9499744351859118, 0.22717872665765548, -0.6185838485960475, -0.8557636383513321, -0.09420124697702303, 0.30928035133770626, 0.5280176749670389, -0.5123174521307137, -0.09205060922234387, 0.9633508463117051, -0.24780688713573462, -0.3343439047167407, -0.5664908398003625, 0.057100745429772726, 0.9633634678101248, -0.5829804536162106, -0.23461159708821366, 0.09529405643018163, 0.2944356676565756, -0.8651697079333045, -0.3897126074961639, 0.5110984226382711, -0.6580736170855686, 0.2884857652015491, 0.15101717344636367, 0.03044646544647045, -0.843570166109697, 0.8280646187679075, 0.258045036710534, 0.0, 0.370864535882103, 0.9407269260658864, -0.2905202995226215, -0.4350945322386577, -0.4323286523314813, -0.8226569393692018, -0.08843102253473001, 0.006303524312356146, -0.054887370831005144, 0.818230360711822, 0.7166492553792292, -0.836368165242604, 0.7292673040057973, 0.43732264456012837, -0.7144750119836518, -0.2537653169424108, 0.8001921119566131, 0.2710769259526593, -0.46098622919735033, -0.7551761467327402, -0.39730970711325453, -0.4213068709313226, 0.3896532746734991, 0.437533882395297, 0.9805111797438009, -0.4342814159602828, -0.3162930545567251, 0.1977451207276093, 0.8663216573992651, 0.8197342081966408], [-0.2910675375980407, -0.3887507592987074, -0.24982219873892553, -0.4532565067568062, 0.972735943845265, -0.24808630350772587, -0.1730099731151109, -0.8133057407318096, 0.6809260434790287, -0.7053281487068495, 0.518150504939022, -0.34542559730742517, -0.43365149611989606, -0.4590067330892902, -0.3323476929163245, -0.07200831071747116, -0.6418980826941167, 0.03682911688767376, 0.996935497269813, -0.7208277598627355, -0.9755207474310676, 0.027588146502659283, -0.8477926790561299, 0.6321442734228706, 0.6393994518697179, -0.20840626585844957, -0.8282161615990369, 0.33804432504386805, 0.0717230961385742, -0.8850453046186526, 0.289878753635201, 0.7709858397638749, 0.40670231920197053, 0.9684558470665419, -0.17734282504070698, -0.22910229141831495, 0.6792702130330408, -0.08517160703014048, 0.22525424693591667, -0.010077156530230669, -0.6984336329289009, -0.6998382807487458, -0.9242394088237356, 0.6271557039192717, 0.5629830910494638, -0.4187919029679117, -0.35877881846415316, -0.12706148714974708, 0.765561347814202, -0.32890570107500716, 0.17274173829777117, -0.10918626650809427, -0.30706404928689857, -0.9983305863728236, -0.8680064536677579, -0.8597027262971295, 0.6948239089945865, -0.5544308210654771, -0.6667481336249195, -0.7140648727923804, 0.6071297116999512, 0.304498935531027, -0.25831752745208636, 0.2105502106295687, -0.9400435397466027, -0.30831403587767414, 0.2801163452909281, 0.7696353312568078, -0.08870295210677281, -0.07775189361417656, -0.7877373673154022, -0.0529637331637105, 0.9536758951092195, -0.39001831328668746, -0.04966097932128721, 0.38421803204302973, 0.9154996090876273, -0.7922970560391727, 0.762124709850551, 0.5496769200896559, -0.7514440029494169, -0.322470174465207, 0.38879195464843574, 0.09687157387972745, 0.2661113387081715, 0.8367192049329475, 0.08145831247846735, 0.3735081291341711, -0.39630254651679864, 0.9778773959131555, -0.6436208466353661, 0.5401948825684812, -0.3449121131656967, 0.38277075959799767, 0.4601693925898014, 0.2031218428358339, 0.9083483069160536, 0.9123479925679945, -0.26811541941948214, -0.0011430603255446758, -0.5997661395503393, 0.9749285581194125, -0.4678753991516629, -0.59940815609141, -0.3877505369496761, 0.12815975335074326, -0.16607885240892029, 0.8707496099116987, 0.6265204411505598, -0.7489116733443184, 0.46903901462955866, -0.419145371705653, -0.871193243658767, 0.699517854049668, -0.7865919185956116, 0.22643663345294085, 0.3593425648339561, 0.9526298164160512, 0.6023582396838201, -0.0456253989771338, -0.08473206705985081, 0.04720638599137916, 0.7973828187749721, 0.3830429412172649, 0.6206643693148606, -0.7967591862476857, -0.6950046078239387, -0.11740919026187346, 0.32160612626853746, 0.09702946468122087, 0.3012222530764126, -0.03620839523123931, 0.15279389280558275, 0.22511398765881796, 0.4317667688051543, -0.2264092836586491, 0.9761588545714819, 0.008614530873752857, 0.01077304707855875, -0.17137930236155308, -0.05130126572459148, 0.765141164826526, -0.5421759642516437, 0.3136367715653776, -0.2705102157718713, -0.41887605146396134, -0.5807642543412372, -0.7661652496429754, -0.04836246007031897, 0.7869897158710812, -0.05387139259084783, -0.5047954445691272, -0.4430226866254845, 0.37653258535469414, 0.38969694316156156, 0.8535892190498287, -0.04737814538632912, -0.0670048726858441, -0.9025315971357719, 0.014115558448669185, 0.9007234260733765, 0.8984304925471673, -0.3347755819702103, -0.7774918182391382, 0.7887713521453106, 0.29766616320311545, 0.5838965179604738, -0.9072029672795114, -0.6123207696382047, -0.49408390531428403, 0.0, 0.8205434874657753, 0.3288062220478787, -0.2580395862099907, 0.691974234939704, -0.009302546231959141, -0.36521193252791373, 0.037658215039955145, -0.7529666007791747, 0.10640209329461414, 0.7770629431843878, 0.5347990723489402, 0.8165428425116541, -0.8088629465449189, 0.9414054043238298, 0.904771088843427, -0.18372869982440654, -0.43670345926399134, 0.45543393199804605, 0.12643759650843922, 0.4444544016428751, -0.7064088996448683, 0.727833928313953, 0.10425629681805959, 0.2603292423190031, 0.8586236244318173, 0.8178302665926427, 0.7386396511113653, -0.48450979755078283, -0.20852012596369818], [-0.49681862920990105, 0.018329881704593376, 0.47664402155770547, -0.40490552353018994, -0.3387964283547906, -0.5790532871671203, 0.01171829631244159, 0.5845181801559325, 0.7636203441296738, -0.1961890550173544, -0.9291827725336543, -0.19650741938524985, -0.013472180386576937, -0.8961112022206534, -0.8527838526792377, 0.5375396529952412, -0.377781078929218, 0.5497892248085985, 0.5928004584288689, -0.42876498583910716, 0.48580803318966037, 0.5215107427208545, -0.1615838114803907, 0.89425040052429, -0.7525138877223159, 0.17510393525548174, 0.46077080501071244, 0.7168861322045377, 0.31889346984700584, -0.3271292109768782, -0.4054158427613528, -0.9853239744869788, 0.35159465708081505, -0.6380325075842557, 0.14188972200246486, -0.5545983810163806, -0.632542465608839, 0.7761527582058829, -0.9815387587750593, -0.14620601057810312, -0.9128844328418513, 0.23715279956534907, -0.13854003391739034, 0.15680769009897855, -0.145168548176984, 0.33480723827371484, -0.9659519508060199, 0.7827714358379867, -0.39542688122640457, -0.6425496143722114, 0.41649992326123697, -0.19667482261928781, -0.9003005263416219, 0.14942216804361674, 0.03066006028395396, -0.2103786097611946, 0.24762925361598742, -0.09155740251600353, 0.2901798078217057, 0.9085449292390406, 0.5122989405651184, 0.11958590082815546, -0.3630994030729535, 0.050857367864846514, -0.759757100546244, 0.3164274619848544, -0.9348290793438059, -0.5997395289873579, -0.1256881717742213, -0.7625192339148976, 0.17921959215157446, -0.6548442877492877, -0.4222763307509372, -0.23355722502682363, -0.45014012596623676, -0.08154995820375222, -0.17317373087700338, 0.4999923533138677, 0.30243798761363894, 0.8675863894209426, -0.5991303056012691, -0.9340182473271919, -0.3940410715895495, 0.8238826991329944, -0.7209850864223286, -0.7643444153971237, 0.19173418795265174, -0.41324897896166846, -0.026479899627948944, -0.8953390571963353, 0.7077274302433447, 0.28282119988499566, 0.008965743468134946, 0.2094800508520156, 0.8464142862576933, -0.9419465558854558, 0.8618718559323957, 0.4646215660692927, -0.23921494289072176, 0.6755294047028924, -0.02360781859965888, -0.6742530623929441, -0.8416324978761343, 0.5355481711237251, 0.6971357130905151, 0.7196970528982674, 0.20001851417157868, -0.49000182507069834, 0.8558614667896467, -0.23148834328000545, 0.5318552908005949, -0.5142932767501298, -0.4180322028686432, -0.9792908342299873, -0.26800403922337956, 0.5525962502504234, -0.7198171145890782, 0.6420900177898081, -0.3657075758933157, -0.5098463072828447, -0.8371373554956871, -0.10805924260470312, 0.2894018380324339, 0.08751669890326741, 0.3268403146492733, 0.5648255682994763, -0.17312225928095892, -0.502080400868391, 0.17231240479507415, 0.054222246718177214, 0.612412590589446, 0.43856101461108876, 0.7122869716467222, -0.4931673225254716, -0.028910068472801642, 0.3208871329582146, 0.7854359662213259, -0.8790605912570899, 0.020255297603858136, -0.3800509545909849, -0.12929466356278985, -0.08487907492989488, -0.22121850645488372, -0.9621120974751154, -0.8197222353896709, -0.516392700451827, -0.639191056366216, -0.38147199089001904, -0.5827790245100057, -0.4653419910565726, -0.19021904317072158, 0.6381040463507353, -0.28325438999813524, -0.06598715990872783, -0.8254194810230682, -0.641709028679802, 0.43217861083088116, 0.933604288418278, 0.2359716791397184, 0.6424227370657114, -0.34508218422119774, 0.5907351385129449, 0.5866335241558533, -0.31623602756847013, 0.9723166239774514, 0.9714101360904739, 0.8397045256813529, 0.6016047532380948, -0.5711607694049916, -0.8295524517360624, 0.08139043601486584, 0.0, -0.9243564288090158, -0.4344514307829299, -0.23301657843380275, -0.8194430293660742, -0.22785360814377897, 0.054651867983227964, 0.2639529880119469, -0.6936497667969208, 0.649702321751144, -0.8207481370714296, -0.8366905208012876, -0.8790802915126323, 0.9444978260787678, 0.016807599909367976, -0.4144152072194105, 0.8452559764244438, -0.5625216682665388, -0.3770829707809573, -0.2610155654927473, 0.7486025908908285, 0.7025197024626681, -0.9397849688651732, 0.2999829435615169, -0.20436564512486854, -0.19716287213127148, 0.8316751582998363, 0.6070284999199131, 0.192461937130316], [-0.41034929841013135, -0.752364319622463, 0.8085016213938634, 0.8528225595864378, -0.1728153613900738, 0.7419849265846226, -0.7865326669046275, 0.4405003882624281, 0.7159549355678423, 0.7584662960413968, 0.6617926853575908, -0.1038606507040738, 0.5554212422087128, -0.9869400592977919, -0.6607504366276677, -0.047492657840537245, 0.14196571288389204, -0.25202944356907975, 0.5697032259715722, -0.21463522889805042, 0.6972655474287457, -0.2489467564303136, 0.7769312792751879, -0.061259542940330425, 0.9094182647848958, 0.008004656149978473, -0.5342793602625253, 0.28722762364422527, -0.8858569849831042, -0.8372277457885564, -0.6861465827772639, -0.3510134559969478, 0.660822355678659, 0.9116139871369509, 0.043175169298869776, 0.26006044669307715, -0.23795170539264654, 0.36324285989719307, -0.9062286429516802, 0.11292563641487297, -0.9248384328194861, 0.20057219663766634, 0.3322997295615062, -0.9435341727730795, -0.703551392025471, -0.7452575044074963, -0.9183782938151839, 0.1679883904372288, -0.07739660534982051, -0.09253903195259783, 0.17852230484765008, -0.31803903152367985, 0.7955343171912561, -0.8203824601459382, -0.8908267013741435, 0.09578566791012322, -0.7230929889658926, -0.3185480559364473, -0.6374804340404165, 0.1716489301411257, -0.16011976390795524, -0.8178368282110948, 0.2468403281507099, 0.8200768078255891, -0.8545523014326151, -0.6212860472210724, 0.4001902374443138, -0.5174161947731528, 0.6203315988476359, -0.657867283462481, -0.5387835432373642, -0.9674384756932768, 0.03521302067077858, -0.26695760165830906, -0.9663486919549413, -0.33134025006629564, 0.5626077043435451, 0.17072693405303974, 0.6737672783298241, 0.4774940415865092, -0.41236789748866776, 0.9864609253062302, 0.2721697360314317, 0.2755944080969759, 0.3364058904596048, 0.7992135678241377, 0.5877895071551567, -0.2221851900919165, 0.5310541123000454, -0.2859144847700954, -0.7843135361152656, 0.9789101768500184, 0.5325122898974144, 0.6313073672997873, 0.6222240591668364, 0.9601061117271992, 0.013026648359515614, 0.40653475859028365, 0.7912358894112193, -0.17271348441678747, 0.7367526448914841, 0.33591557645626113, -0.5927798842168823, 0.7401032924374615, -0.9806684216992927, -0.602244456112393, 0.9141622476853066, 0.7247470049175435, -0.64944944687002, 0.7499051587486458, 0.5583312925285064, 0.7628112156644846, -0.6138615651335118, -0.46802102235333476, 0.7990008662468207, 0.18255309582242196, 0.7783045246744831, 0.8554768552004257, -0.2344530980557442, 0.13818494717780894, -0.687784323438889, -0.6133636734926666, 0.06297895199538073, -0.675296901151401, -0.49984417183229746, -0.5516525998020525, -0.34108231510448483, -0.660229632024266, -0.36423923072981745, 0.48645305687531737, 0.08171968104053384, -0.9076875322290732, -0.03079096939132242, -0.2733580678940961, -0.013011083400425116, 0.05600569489438856, -0.15169575008900638, 0.0902364790793555, -0.7030497782815353, -0.17404841186921294, -0.8165581805656805, 0.6062505593220398, 0.49417380256509413, -0.8267225831342386, -0.5095863168223085, -0.32868536306723684, -0.1100763468149002, -0.5045542862156165, -0.8537815292710309, -0.9382134294707682, 0.344854854589997, 0.7218694174034763, 0.5170444187978549, 0.7534442902772782, 0.8451228291887554, -0.3781531615075613, -0.8700585581353002, -0.2735117254298993, -0.7371796116780192, -0.3997442838982248, -0.8094313200350525, -0.29959978410015076, 0.8862433094317181, -0.1446533787804254, 0.1534624031594667, -0.8866057632003259, 0.5122914022023914, 0.7359650629146448, -0.4432523187523343, -0.5847788712210471, -0.5737911781357519, -0.43686764624834895, 0.0, -0.6030229427120495, -0.8876343835016713, 0.33795605258228933, -0.3865992520947219, -0.5018221058225523, 0.7895947684746487, -0.5938815844670986, -0.8286133114364034, -0.5037553175809983, -0.5983296438140178, 0.013699040871519408, 0.1487513090784196, 0.84875139300931, -0.9981584768638463, 0.39997512380923306, -0.48220815393418914, -0.005791387368511813, 0.2540388893509924, -0.40417900182040767, 0.5377347190740611, 0.05184976560247434, -0.5951199977283181, 0.31609289697106924, -0.8063288118028786, -0.42496867951069595, 0.04380208455366241, -0.12860182691779887], [-0.821908493562336, -0.021072479410651823, -0.5881653614650177, -0.9177744678677042, -0.005926481559286767, -0.7044832388893421, 0.37538779981773307, -0.2964626641624324, 0.3746490901047448, 0.06081439934822841, 0.27907249690666025, 0.57061496118159, -0.3580554097828803, -0.9682007658122207, 0.6165921756229362, 0.6128537197835484, -0.9745893086827848, 0.16522611615701122, 0.27585855008023286, 0.19689121274085108, -0.7341751147562889, -0.8183522973791402, 0.12322389895131747, -0.23547629779737167, -0.03629908924635439, 0.18055827873254926, 0.9511195110942074, -0.5133289391174689, 0.6011273991741435, -0.7540986043035998, -0.8736540144808831, -0.721821765920206, -0.312463641131171, -0.8113756789641429, 0.4878771668323938, -0.8816946530799983, -0.5916664374483904, 0.015088801174596433, 0.886706790411329, 0.9172129405014742, 0.02890909560311239, -0.576088047420602, 0.8097279213143751, 0.10605251063494125, -0.03131083566798498, 0.7426545898030796, 0.6594347092186998, 0.19331235369579236, 0.1346073873293161, 0.40167623133278374, -0.4828904896112374, 0.09710797807234806, 0.20512700375564985, -0.47687263436053007, 0.8531939106490338, -0.48665147701974454, -0.48203769332170077, 0.9664668748696232, 0.8076991937473839, 0.9172202307994688, 0.7731321114759924, 0.62174364226582, -0.7146890334776692, 0.9012332269123746, -0.3598743894078813, -0.9747500427800939, -0.8058395375418517, -0.27241465894578876, 0.6028300815670693, 0.6864821914817323, 0.8775768324292701, 0.3566579198216917, 0.6634885300380078, -0.1866623098374871, -0.7764057607042101, -0.3271306320255678, 0.9706245005618479, -0.8916702483279322, -0.016737109574551656, -0.883855957503118, 0.23739065820849792, -0.49872917538000094, 0.6251619368379813, 0.5290026682489395, -0.24060021419363875, 0.13722435747751027, -0.8746876551001599, -0.614126756593661, 0.2019651983080386, 0.2080424434464725, -0.20403974276133918, -0.660434192673552, -0.08212914744317823, -0.144486137863147, 0.5985659377392363, 0.8871248249198314, 0.4701677745937063, -0.5783072511947203, -0.2645996137347735, -0.367364891091456, 0.4676277236501558, 0.3491673934136703, -0.8923155728240464, 0.1921374193908516, -0.033463017362507896, -0.6652193022226847, 0.21736602043328013, -0.43669527538122055, 0.2617346132867937, 0.07808026358389175, 0.27452864055172665, 0.2552168306683169, -0.7803334933856056, -0.19261606623874195, -0.420730540324991, 0.9747664301557266, -0.46012564857758176, 0.6011264346498535, 0.08471879263904514, -0.09789205327616535, -0.19763598049456732, -0.22014908943000555, 0.32217087265049105, -0.7589858943550676, -0.7141642679610409, -0.8959251907928993, -0.1165045769011912, 0.030993087097464844, 0.9123010787269623, 0.6143499487607615, -0.8006458065976791, -0.006790711540308525, 0.8218396841363105, -0.3356530034367917, -0.5697708946363085, -0.9882012401964975, -0.8175164784925537, 0.724901093619859, 0.10628095741592336, 0.3598083820384148, -0.04270521231903435, -0.8118466023280801, -0.34219305373034836, 0.1921918434365546, 0.1025635849652784, 0.7319149691023983, -0.055859648292780895, -0.4866576573804562, 0.9156796123050426, 0.8696935304885194, -0.023104196436726676, 0.8810801788044329, 0.9111419769864746, -0.9268058000387456, 0.3972476994830989, 0.04390008184272465, 0.4938616808890999, -0.7642320622472714, 0.7727553268121534, 0.545373706402394, 0.044334897856934674, -0.5658821043753239, 0.1028449526478541, 0.2444966465575693, -0.8417951504362973, -0.8514601918851243, -0.5923932023886167, -0.5757449520938762, 0.6784375230963551, -0.05151552443801721, 0.04951881939262681, -0.0029626808871117127, 0.9770713792792012, 0.0, -0.11957953337722582, 0.4991064602481359, 0.5611226632362745, -0.7324400533302478, 0.8131659510581342, -0.7691291809330749, -0.6843449893181068, 0.5618226210703272, -0.31443801060824517, 0.3392908362756224, -0.9743399288583656, 0.7684883579489952, 0.6394516144029725, 0.12474221424914966, -0.9314072521975938, -0.5244111106826128, 0.5105068855879904, 0.48190262809517614, -0.7672433729945458, -0.43681936728085025, -0.808334491799374, 0.6670243800589621, 0.17783722329412832, 0.448675977733777, 0.14393532736365278, -0.5424359020402774], [0.5834380898821421, 0.3786710750689719, 0.6689263328625201, 0.5551237372008748, -0.7106515761513101, 0.2575013160200703, -0.28083892862521975, -0.513893723924884, 0.2520561185660726, 0.2038248036424004, -0.5606076235480177, -0.6013364489619932, -0.5052260463448675, 0.6190652957105875, 0.3139270815946271, 0.5998492611747313, -0.2984970902779065, -0.8838456087558444, 0.9163404979736558, -0.7497617246786483, 0.9664802402691548, 0.5845346429488993, 0.011416844307223561, -0.8871395715604908, -0.6490212772688297, -0.4546389939555653, -0.9766434297331437, -0.07444286337453332, -0.32964539135222837, 0.854917672150378, -0.2500297020509974, 0.7798048461551648, 0.9603399103320871, -0.6739689833429736, -0.9792042491607671, -0.8708275484501089, -0.691492021808886, -0.9335686763977871, 0.4831638479718183, -0.2534984761750254, 0.06570911446727279, -0.6680986282783079, 0.6537810787762628, -0.6130301711154249, 0.12137506368221862, -0.1524098273979595, -0.5755375937559291, 0.4029909063571837, -0.27054989874832636, -0.023469462759446058, -0.45658957022711455, 0.9468870490596166, -0.7217380371460329, 0.6158151304981707, 0.8578958148338609, 0.5187734827552937, 0.9926493457553576, 0.7273313593256694, -0.6320667126661872, 0.9820457321684275, -0.054342742450334214, -0.31137468654756084, -0.441076979695908, -0.6897582231508554, -0.46190209105803626, -0.4846087671267274, 0.820119505882225, 0.9402241561323119, -0.884065926253345, 0.8047043649580137, -0.18794092879076207, 0.3521453607961855, -0.5400487528627742, 0.473274773603398, 0.1464919427139575, 0.4482101494684976, 0.15934393342050046, 0.8337765351611752, 0.9850173565239955, -0.5334000337818623, 0.14445686174906358, -0.6646223566090903, -0.48593268708179904, -0.22784118656890273, 0.9920447475018528, -0.6106315567499474, -0.5425387252806548, -0.29599567799256987, 0.6351118414111308, 0.9118752249709166, -0.3523660306947556, 0.09194795849408544, -0.1133992195451694, -0.8692869378747681, 0.3719095610251544, -0.5359269364946464, -0.9036898368999045, -0.2387163932353209, -0.6508421991483855, 0.45619591390773784, 0.08935563442550443, 0.6265169668985207, 0.46712995168931726, 0.8547774305369811, 0.11403861999304366, -0.41790867170276025, -0.03409630723084023, -0.5742028151997449, -0.4178520469065321, 0.2595018372501432, 0.12796742849157217, -0.15807949532825338, 0.5611652693439206, -0.4142843868896715, -0.09141821342366119, -0.6479593717193122, 0.09719969544895068, -0.9235093562608314, 0.705020640993524, -0.21112659398101719, 0.5421819741505745, 0.18617353976486228, -0.8597108383363803, 0.46068291758160185, 0.34485207859051803, -0.780707223522469, -0.07179627570419012, -0.7565140282884093, 0.5877627262806173, -0.6946492217670519, 0.7690018496168882, -0.36328131824110144, 0.9972973614436156, -0.782077559945491, 0.07406467521789084, -0.0019033265396461996, 0.7236291656368163, 0.7598702955412722, -0.8235627939472305, -0.5245357575524832, 0.7249208253259851, 0.8238432910951301, 0.7516929043142206, -0.5618647240175214, -0.3394417080970924, 0.8464114650655215, 0.8368017320265497, 0.08252284627871775, -0.7066242525505735, 0.5521382526975529, -0.16152107880840139, -0.10652473072705937, -0.8910473654348112, 0.3552575904377129, -0.6026229333590012, -0.03506730931338864, 0.9468252119313258, 0.8566968315532932, -0.5694657287297429, 0.2560877173286009, 0.2871781819855237, 0.37378100802632797, -0.2767365981065215, -0.5102327282627561, -0.22750742122046397, -0.5231690849554238, 0.24551973413110573, 0.01590362269464385, 0.684176109897499, 0.10444533222501184, 0.6971936058876524, -0.0591544117095939, 0.7041431885659182, -0.9288801580343984, 0.0, 0.7013881348770967, 0.5604916317250561, -0.7497289157344666, -0.2293469957143175, 0.5590920790329255, 0.6189679328653566, -0.2084940953317267, -0.40885038151591235, -0.7224406827441083, 0.2207268187721374, -0.4492053531312026, 0.6102990555516079, -0.7629058582126829, 0.17338407232585995, 0.5100484557599516, 0.09560633921222172, -0.3784826197472444, 0.025077325128262995, 0.4425865546304879, -0.600280724552605, 0.28325893836177896, -5.986540433466914E-5, -0.6757299762786098, -0.8940601492770492, 0.38212521933262766], [0.9074254666752244, 0.8007471375506303, 0.8685209173980897, 0.7360368136875632, -0.9604705512337572, -0.9502515111173395, -0.6917660893073556, 0.34127541217880375, 0.9100200850966784, -0.7545044911749592, -0.5213290508749044, -0.330955761975136, 0.43213661773370715, -0.15474613680782734, -0.662638813736353, 0.6479869113905323, -0.21321416115913427, 0.6853954904102004, 0.41448440850295687, -0.9232054571175583, 0.23677814167878708, -0.9998087591079259, -0.3374818462628135, 0.6069970654814407, -0.7836879372894132, -0.5261601201902537, -0.05194076197061226, -0.7854868210478858, -0.3119935811000667, -0.009996800621798974, -0.09550041748239058, -0.7616397374970845, -0.3072569511707939, 0.07348131087829768, -0.5254537617320147, 0.4853728605186618, -0.6502800340927315, 0.843155287758705, 0.448085142470956, 0.9675503914963812, -0.9805544227133303, -0.6788501726798546, -0.5994276505075871, -0.9511088434657382, 0.2870842612964555, -0.39138104117670425, -0.26683167834527954, 0.42723958129916983, -0.6085458905834333, 0.7971186393302472, -0.9309728934872084, -0.08260307256833865, 0.4563082792775186, -0.05781042405854864, 0.7658617746388723, 0.9401923175874216, -0.5922893673471799, 0.7652546092339998, -0.27238078633465745, -0.9630951299218573, 0.8125809200859229, -0.08577131862982834, 0.8641310999361749, 0.3455293937363446, 0.8000630727998967, -0.5848951554475674, -0.44925751935559477, -0.6891240623398072, 0.18819317561573157, 0.03814255841038072, -0.24292404309910465, -0.5726181009770042, -0.8043778223528848, 0.5612851321172436, 0.9557368931665255, 0.25686376183768966, 0.9697747429651797, 0.1874847967780211, -0.698705313136758, 0.2974515857615043, 0.038429056970297415, -0.9551689197732225, 0.9303741263902077, 0.9885380013799772, 0.46013983477506115, -0.1063439161993418, 0.5971429969224513, 0.9832569935510362, 0.8649933569747466, 0.13132703936045798, 0.9968857237112363, 0.2793575427499688, 0.3915460013987935, -0.764300416084883, -0.35000825378561173, 0.555099954509924, 0.5568899635907019, 0.09564407600438707, -0.5956186701679325, 0.39467802231947746, -0.8512315623419613, 0.1466757232132705, 0.6786363552445673, 0.8217922321323632, 0.9984803321323539, -0.5881704853175229, 0.23762199336769418, -0.4330534387429297, 0.09438270625796696, -0.8505102714347947, 0.9426147171869574, -0.5548319140164397, -0.9193147482753936, -0.22837024106293002, 0.14695337399734276, 0.016438282822386352, -0.9241819872417878, 0.24713719212814245, -0.10468618511264571, 0.73602922129025, -0.7171390743355306, -0.6742455027635621, -0.007182204666745573, 0.9087791893464212, -0.2637836175562811, -0.5889041408343358, 0.8118027121023574, -0.6815303715913672, -0.870540884845252, 0.01078351811476308, -0.07548055415074084, -0.06987569018079176, 0.9267660241763351, 0.7463133998477172, 0.07830709565520921, 0.4862487945309395, -0.6677689843548498, -0.05048559802505248, 0.7702186714806072, -0.9540834746277789, -0.08793362299934637, 0.7656705336509575, 0.1250853354576984, 0.34260994460533634, -0.24405640604412815, 0.3029473430005378, 0.26277629721997964, -0.871992515351107, 0.25385585692506574, 0.18383827238306827, 0.8001461426496559, -0.6495574586976414, 0.4845154842858954, 0.030323146885851138, 0.27529631220561934, -0.972976708614143, -0.6391571299208769, 0.4260462715074138, 0.9516585345887338, 0.8947063731592586, -0.4899127625037911, -0.1477937417102353, -0.14666263136976987, -0.043408734890984846, -0.2676134587566219, -0.5838935599061941, -0.09066242372609534, -0.857348675820375, -0.4665594945035094, 0.5486452191492499, 0.2748436875974387, 0.583787235582099, -0.41534154175754434, 0.2973327747228649, -0.4082248988070074, 0.0, -0.4322986366579995, 0.734718900239139, -0.34676863873324026, 0.9572277458903629, -0.8471762739919348, -0.39209840294365517, 0.7198240483655103, 0.8690463106254587, -0.11796814265789624, 0.8321845049505066, 0.33613741470632474, -0.8493845409393717, -0.3470918662874176, 0.14640143804639716, 0.3642562899533828, 0.6152369588120392, 0.6547725987933941, -0.5340581327991007, -0.2260955944725307, 0.9075139072396001, 0.602376881175366, -0.20101439148635847, -0.777668287818388, -0.4281793699454959], [-0.9451870053275777, 0.49594095283398687, 0.8244918668164505, -0.15667078733309547, -0.9962199651324144, -0.8037990364303766, -0.8834333936557275, -0.24818227243533486, -0.9607339050444041, -0.4063192121094905, -0.05919420507647133, 0.14369041513130743, 0.04702229059871299, -0.1679062431141627, -0.5253303353147805, -0.609433718551043, -0.6026954864801257, 0.7934158563414329, 0.36841534229752515, -0.41569256648839703, -0.6675789330642337, -0.3124298897603357, -0.727460062629629, -0.40140101084847535, 0.057333227231194384, 0.5771347377179126, 0.8744385232324532, 0.9153637319280812, 0.2300278509313638, 0.7918913835962598, -0.3084365018963795, 0.4710510745717207, 0.6460067106600957, 0.7159868773805986, -0.9194675392912581, -0.25145629994705976, -0.5013654108325063, -0.15256981753588206, -0.7461067582084489, -0.638691629643837, -0.34082102303919326, -0.00894291723653362, 0.6332116663266347, 0.871449926123864, -0.8889528655265198, -0.369939468674658, -0.3925569190908378, 0.043004279800124, 0.175869637339787, -0.6085648800922989, 0.2670164550660803, -0.8992890502395836, -0.565428079425099, 0.06304615189024587, -0.6594076238463296, 0.9978089509895853, -0.8275882004842765, -0.37048041461274495, 0.4379754088956611, -0.47178514909123126, -0.7611714729716086, -0.5849594211520694, 0.28658272704030185, -0.6209560350835115, -0.4847121238993761, 0.5303547269498936, 0.5973309042808759, -0.413752637635189, -0.36366694647549, -0.554433239300385, -0.06263112576880059, -0.8257268952475842, -0.08462957713399133, -0.3363106788890573, 0.8019635222194343, 0.1420732382169927, 0.9585859431980075, 0.05444062181284148, -0.16328472241094727, 0.45457569282569454, -0.7258512538095885, -0.4891463102487308, 0.8091942507293823, -0.45404098397302217, 0.46772695796824526, -0.28065238010925997, -0.5837181381379652, 0.7565798464120856, 0.6603092720889667, 0.43948600036616314, 0.8861364240545793, -0.2983122736767918, -0.3768119429325447, -0.9847583666679673, 0.38803211855913866, -0.39969396065491813, 0.31367740920686393, -0.7002084939284259, 0.6270343629036472, 0.4649496629507046, -0.9378088998683187, -0.48857036178410906, 0.03733582828431614, -0.013959180167223861, 0.4097547785232061, -0.03708548133208689, -0.7640331738025423, -0.0616775523357056, -0.5634234926920061, -0.30260479782443106, -0.7209741211231853, 0.39164682722779753, 0.4960724173501383, -0.3044099198418386, -0.2659436922831697, -0.8419306935926674, 0.522969173406693, 0.4531668868161933, 0.8509293366002044, -0.7362931890534201, 0.31404571678707693, -0.20367233243626326, -0.4506405928482613, -0.8110512774220635, 0.14534356593602116, 0.08851897133908015, -0.49463158515983197, 0.6376587219857375, 0.9025475979364397, -0.3658456610834462, 0.49101330489172623, 0.31210178342579065, 0.2850400308356984, -0.904284566883901, -0.179639060854055, 0.48229602061165644, 0.45094336020599, 0.6252688274636045, 0.6592874679604874, -0.8766577036676662, 0.9141602159434377, -0.9746819239222289, -0.9595490927740893, -0.66913445582591, 0.6448762933702004, 0.0831402302401536, -0.9698527560350252, 0.04199110489312852, -0.03433979070859805, 0.5735091040748481, 0.5523583495091879, -0.5668415743525419, -0.5641713625695657, -0.4067473354642608, 0.9093915990676209, 0.4513210469221667, -0.21129631606809474, -0.023567329523705327, -0.7944089749466419, -0.5077461285607736, -0.6618191396050401, 0.039711675403820035, 0.8271145898772261, 0.8055869476065405, 0.49655080644519556, -0.5180357569697165, 0.20398875615328116, 0.24538368241848518, -0.5979143966606932, 0.0900206925461351, -0.952357486087698, -0.1019962922915214, -0.4200204226351958, -0.7933341692722269, 0.028161155434266893, -0.6117886255798117, 0.0, 0.6204949582982284, 0.6365366006594655, -0.9307182204568902, -0.0876225435959137, 0.9747341852674718, 0.8129153916304825, -0.8015439772350712, -0.6523495874397816, 0.37640774012976097, 0.548065792930456, 0.9211159743193391, 0.7948409193594304, -0.2685363091114512, -0.31850093896798093, 0.35674385585959767, -0.8339800578546201, -0.11243184546310658, -0.8591816171769235, -0.07217100587021696, -0.9010124831388966, 0.6954901143020646, -0.8148781756921557, 0.8615006404638801], [0.26416253128162803, -0.3528049274583107, 0.88918438995483, 0.384787733528392, 0.5053295862710421, 0.961520838810114, 0.770176074358883, 0.37809186002484485, -0.969320023279294, 0.8609086537826183, 0.16494721653104705, -0.8879398585364278, -0.0010439037197407242, 0.5914408312323041, 0.04609604643094456, 0.7049468777458763, 0.02649787079806054, -0.32270385108057664, -0.6377861154887396, -0.9840775740517038, 0.6281660592376586, 0.695345531902521, -0.9838382389315576, -0.6936225762381796, -0.9949581087737587, -0.9532645828492847, -0.03738163330649269, 0.0019323172972440794, 0.7256855189784939, 0.0790084262748243, -0.06746236361430191, -0.99821685873693, 0.37514317125302954, 0.4275246307434646, 0.7491900578398389, 0.4537343449181057, 0.5015979773843027, 0.10740751322833786, -0.8302559468529165, -0.482183403734207, 0.9701079728536495, 0.03270648118484609, -0.11342068005788208, 0.1733999459090556, 0.12547130475068835, -0.2112647067785065, 0.027370512821778936, -0.6658721628810971, -0.9330899162629835, -0.45096192974946336, -0.207915307851398, 0.06003150638410104, -0.5836292537025796, -0.7950450358773333, -0.026472670847141666, 0.945970673402027, 0.5287658120245688, -0.867406835660828, -0.21440705020968442, -0.8961484374365616, 0.300376424895862, -0.7271125651622219, -0.7733914421941595, 0.6144176532909826, 0.8305245173082338, -0.9543825217253787, -0.7782215202862679, 0.9881343844378452, -0.7553615248609982, 0.5907505963080357, -0.820373264793018, 0.11657421944441593, 0.7937530496527183, 0.8336067188338063, -0.3692376483936881, 0.17077274192201242, -0.6472041466555309, 0.5833552325378981, -0.9892301433671511, 0.31843089640521427, -0.14577388264961244, -0.09401653476272664, 0.7062758182647375, 0.8683203919356515, -0.42375784722000875, -0.49480731447231485, -0.7301619843803968, -0.8168725700851058, 0.04785592001856109, -0.0687035241619931, -0.9018424014544439, -0.9371281070880662, -0.9286698097857613, 0.3375995267782317, 0.5304661320005613, -0.7085551008958773, 0.13475301539776852, -0.3947931200596422, -0.7566101626188624, 0.6702336286642674, 0.033834638901562686, 0.6488689068056601, 0.4840171452237223, 0.7540337641015764, 0.39675540564305556, 0.26549255373117364, -0.86833083052239, 0.13124609475184745, 0.825904357102561, 0.02571621606194352, -0.919992428246222, -0.19384692573859685, -0.35388176827853335, 0.37018108110378956, 0.6525616201563267, -0.5121375111596072, 0.10480929712016995, 0.09908315802673395, -0.6323614666241468, 0.3277746862017097, 0.06795214595189258, 0.593587058061904, -0.8234063466958155, -0.754905392677129, 0.36035292350465253, -0.28966791866997, 0.8122047270829116, 0.6904590835276028, -0.4109461208255747, -0.013384936268893366, 0.8452286048683437, -0.9318541155816378, 0.06396200493769144, 0.7822223649991797, -0.6537914372086442, -0.6172460499114365, 0.2988371543200561, -0.16576364736493976, 0.5595781048486013, 0.3391240970340572, -0.27703080070716646, 0.7384654282457692, 0.02862003182638051, 0.13928819950978855, 0.5511399393979843, 0.39647754201172725, 0.6697096646066425, 0.859701233322006, 0.9767035224765108, 0.5484849692195302, 0.8133391083809887, 0.8964631207922837, 0.4949913574946627, 0.022766764491294778, -0.7203970984106354, -0.6717864033252534, -0.37950173790638053, -0.4493657250662577, -0.21237556842195549, 0.5391943020347467, 0.8457970399607622, 0.9815805980873709, -0.13186503987508957, -0.8810963319002529, 0.9318961978094036, -0.3633005168346628, 0.3740398964639269, 0.9604688597884117, 0.1257800051051683, -0.873841130001414, -0.6863908906023917, -0.8133053697778514, 0.34204894526718777, -0.6425040586506099, -0.29252220208548896, 0.8890006021752646, -0.13063489323718258, 0.0, 0.8008526603216737, 0.2503494405347493, -0.00902372251269834, -0.2867163022660615, -0.4001981288961829, -0.31131615439633253, -0.7743624520733765, 0.19028548358368447, 0.15231320582209262, 0.8609055421057754, -0.5525412612664078, 0.024142049194920467, 0.6531366424347247, -0.6627726034161705, -0.489130556100579, 0.9746576473282396, 0.7833858103199183, -0.3023378020864316, 0.18458482269785903, -0.7469255964245805, 0.9818590123719717, -0.7744210553459872], [0.9713207849618393, 0.02131937357098912, -0.8096027872021028, 0.4235335432854035, 0.19318077129592015, 0.5484006619890571, -0.8451104480701144, -0.7945080957576538, -0.30236363516560005, -0.7492685576351992, 0.9111285904653352, 0.8107638108306268, 0.6486629077861077, -0.9530358004008053, -0.9997892010329199, -0.10499636682346636, -0.9416480319915725, -0.8888376251759498, 0.7091385444114338, 0.9161840196190105, 0.8718224534804779, 0.37103310957069247, 0.7511008214894788, 0.22931730740492728, -0.7509306703090142, 0.03624620029905379, 0.5419556678455519, 0.6901642523195741, 0.3103960670082291, 0.3949005015526279, -0.8413865082849883, -0.045744476073096285, -0.4094460197962819, -0.8174306399098847, -0.9868577369082163, 0.1949561425236115, 0.4083535164895151, -0.4142563242549151, -0.3995164491928491, -0.34499662710663825, 0.22257475534551885, -0.3793150934067562, 0.7086456517382647, -0.006072214049818392, 0.4321857533022553, -0.837396926339161, -0.34333718712518446, 0.24448753290447756, -0.7848201487442792, -0.8489707146561123, 0.44727830797632073, 0.07251126602449798, -0.4617521229204782, -0.4731958356282011, -0.26565366789846245, 0.6277671072514215, 0.2270099223129829, 0.64297329312562, 0.21609201851588145, -0.4310364957050845, -0.06327380479180267, -0.32983050147554205, -0.5910231320126154, -0.7021539848812437, 0.5823080665434914, 0.3946214410827571, -0.7524429679553482, -0.4426432893815775, 0.2726152730571956, 0.3255260475728874, -0.7146296965605741, 0.8596018292376602, -0.0802116978691676, -0.9955826090635407, 0.5295161899392233, -0.831941439244571, 0.45180670251484845, -0.19837218695364833, -0.0016829685473682687, -0.4803998958037161, -0.8609316423802196, -0.7954826842352682, -0.9947774929318238, 0.7909545728604943, -0.8043970445248492, -0.6459049483857422, 0.9830009163239679, -0.05576076883932268, -0.8492127072641054, -0.28337366229883165, -0.40352326633827995, 0.24879253749741226, -0.30029192966736695, -0.7955744248860959, -0.7350469748973198, 0.2199171961535249, -0.09641922038209216, -0.7017971296025816, -0.6833564075923091, 0.5481945123910283, 0.6244750057918373, 0.04322084545370242, 0.4394855042057437, -0.36384176275099134, -0.24740898690007107, 0.6266489464758278, -0.5194014463476679, -0.8151736023443452, -0.7102036991538649, 0.6432510629543184, 0.27991051825985935, -0.1600662080493227, 0.44142272910108815, -0.3335470105617915, -0.16095084481036226, -0.8163258436920939, 0.6047554868257965, 0.020915076411600397, -0.48561649629114645, 0.9385147526059274, 0.4726021591936187, 0.8547828810140587, 0.833203182956866, -0.5168216856267105, -0.426251587425059, 0.47273923551833885, -0.5826293197714474, 0.23843095728880082, 0.4722378689803366, -0.30739973314802804, -0.734484498290426, -0.5040623330041571, -0.8776458735780983, -0.4329131977058225, -0.346917595110795, 0.5947296442512173, -0.7029736983179322, -0.886401776945638, 0.5855075377173045, -0.3926177051333377, -0.16343474755899545, 0.23648805631869596, 0.8653102585600669, 0.8833695701826332, -0.9754537427245495, 0.40030238291521525, -0.3405719411834671, 0.884171594454547, -0.2261569432965682, 0.14704611497572873, -0.23339374088930742, -0.14853797711294336, -0.26885707703043726, 0.5132741375475753, -0.08520656464120879, -0.047941751837648594, -0.3870652224404898, -0.556838766310054, 0.9085910601796703, 0.10324473986604521, -0.9900736217985091, 0.6579382809020942, 0.5190870484534156, 0.349734578597914, -0.004146009716492927, -0.33562620795880793, -0.5984887264067833, 0.8376033944410075, 0.42708226716810094, -0.7568387427245429, -0.4624880650228318, 0.5430465625116714, 0.5383543288237589, 0.23717508971884538, 0.4619380495151604, 0.08862788704545821, 0.4952581776039062, 0.4087028157252135, 0.0, -0.2855972251016017, -0.5907949615111017, -0.9869315794785412, 0.48869568396799856, -0.7831325281594705, 0.34255349116136347, -0.15324229737282735, -0.32925497884652133, 0.9637425422677741, -0.8410592813008322, -0.7433435724302426, -0.3331710458205057, -0.9199928288360029, -0.9178305729743237, -0.4128416725391184, -0.19032290979624844, 0.8616070011615296, -0.19822607359437838, 0.5821330744585658, 0.336134066373873, 0.5785216047494535], [-0.17052236787359276, -0.09067649525438148, -0.8192087554707288, 0.9379253563279617, 0.15815701132628646, 0.0035195746064549116, 0.2540627213981985, 0.2454858826873021, -0.023507049932943724, 0.9017144941747604, 0.9436875531947981, -0.03078952520033007, 0.6096664998731562, -0.8211475644986468, -0.22428580948313082, 0.11542057222023816, 0.8561080074032585, -0.9548702747556532, -0.37763622298148936, -0.45967642274755605, -0.9736344372110242, -0.9252994742413603, -0.22592154603592118, -0.3814135039296225, 0.17080811415812458, 0.002937983028664881, -0.7832650250461632, 0.058949944758928785, 0.19876983347295796, 0.014026857696893602, 0.35260364451461745, 0.786995867085658, -0.21447706989518456, -0.35580521552454014, 0.9038283192954693, -0.11018827799768793, 0.9595863356920826, 0.5583233569429551, 0.44306181044485293, -0.6867746938789974, 0.6635341385527813, -0.764154231015223, -0.803764699707088, -0.4118166762460529, 0.7382886659862045, 0.36124334222865073, 0.07505784551573091, -0.7786727438683863, 0.42141415628571965, -0.5058734580775326, 0.224515175374157, -0.7273841479732563, 0.5595060793871278, 0.5111856046586798, -0.4758248217958536, 0.4211121348282685, 0.0671923031412629, 0.5410084289358184, -0.6363593797162652, -0.1905903241668212, -0.37750569088358166, 0.6170677644125127, 0.49027416051394646, 0.35697157643878374, -0.4064227946485881, 0.9168323259159472, 0.37214749401366976, -0.05354857327301543, -0.24674942891816687, 0.08868549921569469, 0.3576854042163762, -0.31996925750335725, 0.17023037326297308, -0.29949558907861085, -0.7133024990987424, -0.8812964542061201, -0.1978620564343172, -0.09431725951857284, 0.4554233802183394, 0.3885135494836045, -0.6778082276005046, -0.9541459217574011, 0.2336683544468623, -0.9937782365294037, 0.34345760559288663, -0.09926818804423565, -0.8420427430574375, -0.3044234410205182, -0.9659847372767447, -0.1332295837031079, 0.01854807569131567, -0.4078578003840987, 0.5692779313991234, 0.9233953948637661, 0.8518916232746923, 0.7188487654303124, 0.7868369125038599, -0.9146633127147952, -0.5706312517027865, -0.7121492315407763, -0.5343354729606544, -0.5931152465988896, -0.0829653642153434, -0.571413941103569, -0.5096407216964884, -0.25738778986933886, 0.7597312279257984, -0.5770517703588887, -0.9503167739284046, 0.3473528750855457, 0.8533825996926012, -0.800344782746885, 0.3167838145976021, 0.44588597258281126, 0.3621489245221359, -0.6326463795463995, 0.05126387944716004, 0.11619469723765041, 0.9364340823618411, -0.7551616740853784, 0.9878993288126585, -0.04289402522723251, -0.2750911702285297, 0.3154303640773066, 0.194388457461945, -0.9293827814589883, 0.28902309066449416, -0.07312254420102904, 0.8308401447914266, -0.9677405564963635, -0.9832922533045303, 0.19830685011104476, -0.30690245931661386, 0.6338602320044429, 0.5901394531062645, -0.21697536820193264, -0.18595240908470756, 0.9381365241153528, 0.5593510266126069, -0.26755776168055045, -0.22766702106964565, 0.20563412784884783, -0.972279762758532, -0.7081303684938907, 0.09942930970065311, 0.07029891995574289, -0.11380542003669003, 0.9908532432328017, 0.7887139226224298, 0.3486392971614767, -0.6594032919291872, -0.197144883225858, -0.42825202214666125, 0.08668852352420586, -0.5055597242189127, -0.6732615211269501, -0.72969227967093, 0.7085784049000388, -0.9781474288923391, 0.672020752409175, 0.5869350652207161, 0.30420978271481625, 0.3520110145617956, -0.46478220250295443, -0.7188310536585449, -0.9815979936767532, -0.10285768369483073, 0.22156066114309092, -0.4423669566711861, 0.7328073844915055, 0.45522188260231533, -0.3703976955607615, -0.4088325541744926, -0.805117444718098, 0.7563933532796552, -0.6731441526822224, 0.7716816163474776, 0.8095567355836104, 0.505940964512456, 0.0, -0.04924735973093619, 0.24516137051256925, -0.7376650811290495, -0.018119379617399956, 0.39531949729509885, -0.05096646045370279, -0.8523471354929708, -0.5557266775891418, 0.9891974117018394, -0.8277117949857116, -0.269859677994182, 0.168325014606304, 0.8682299023194808, -0.25028087241507024, -0.5893839237277356, 0.9261893009026381, -0.4776583008278308, -0.18904226398660362, 0.749602662316943, -0.309188819076184], [-0.19459855198714204, 0.2067052641296525, 0.9937452982814892, -0.615689356175154, -0.9710032130421467, 0.5461631826429962, 0.9552430951768451, -0.5405560708469581, 0.9800346618284554, 0.1648079155669837, 0.559981604321637, 0.014550085344347208, 0.07250208035075323, 0.09729423757860078, 0.83905965596649, -0.35506559880842636, -0.7502928021453183, 0.8942586622375968, 0.9696491386935868, -0.75056311753696, -0.391606125321621, -0.7859201654109558, 0.6612769013983333, -0.8123801671215702, -0.15188967862941194, -0.10493365597283977, -0.05108449723231945, -0.8691586402322335, 0.6534288643030677, -0.008613556454570848, 0.16145927535991667, 0.96019698070246, -0.4089819947953537, 0.40162889626012444, -0.3477230012114312, -0.029458584605227767, -0.403176291699608, 0.9589759980939763, -0.28087392442254466, -0.9978697511629495, 0.6483674074167971, -0.24678726947115726, -0.9705628665292889, -0.7909809452844607, -0.2779109142739917, -0.2743958506446762, 0.1740039013340624, -0.7477456769700952, -0.5730662751633828, -0.1721622305938364, 0.9246614177376922, -0.5271101692703857, -0.8382473714462424, -0.3067578666887576, -0.4285761901705598, -0.5744868399296128, -0.6465668182622215, 0.7919806376011937, 0.7323917539973095, 0.45437419704678006, -0.5358624397111689, 0.6225741115311703, 0.8643586866953115, -0.5776044519770938, 0.5936821152517266, 0.04066596128454569, -0.10451262104198333, -0.9267121073389188, 0.010876959654089191, -0.5677354160963568, 0.4006933625597431, -0.2405405206536455, -0.4109124471630601, 0.33720748421408175, -0.7941166850281602, -0.44828244542066753, 0.47483714565126944, -0.6489311399264692, -0.21257001871367942, 0.6550051832791959, -8.9045925145248E-5, 0.047246758949360146, 0.11033656557643612, 0.6877519011880824, 0.7796039142333064, -0.5158447027933899, 0.40825351521896036, -0.7109353666204288, 0.9145650955216851, -0.6636584096243416, 0.9088901177894664, -0.2854307256181092, -0.9978310397950219, -0.6064642444567576, -0.5481648187870558, 0.628841674947773, 0.3520443103849731, 0.09045082983765718, 0.015430841295249742, 0.9802397333303481, 0.16113188618282637, 0.19549979741874735, 0.0926673424632165, 0.3769443393699927, 0.08562792992230706, -0.10901459842344097, -0.37816988853383293, 0.6715520516903326, 0.5390399726456072, 0.6207178359521988, 0.8745855743166526, 0.783750887277838, 0.5516305568068784, 0.2689784510396631, -0.2760450485004564, 0.9691361267431062, 0.9443524117630198, -0.7897808359682448, -0.1758062277482526, -0.8998890813817628, 0.718218381204544, -0.2897415158936303, 0.10167833476741839, 0.1361944300570883, 0.5138938398595374, 0.7682351828652094, 0.35477555736151234, 0.8190878634445029, -0.7654610634197387, -0.06860805428967365, 0.599818696552515, 0.2087362998307023, 0.9988543328235049, 0.38947194912482974, 0.40559427290314876, -0.3975222270489529, -0.6780022872179488, 0.35129841691706254, -0.05710471472433176, -0.6141345043858022, -0.9214668831594159, 0.20718573730782563, 0.3291186146561005, 0.7500258014987602, -0.7868680524514455, -0.23355365520311344, 0.5610210214165066, -0.6921780787675225, -0.3309339774645099, -0.992562546967638, -0.09064163297056904, 0.9558135038681821, 0.5886356604896108, -0.5542234621076243, -0.08733917300988159, -0.1022105736054193, -0.930453699332952, 0.7742034743627075, -0.25123102376397366, 0.8382135826903014, -0.9552150713384799, 0.6594127707726392, 0.11534252453335148, 0.40622185890182405, 0.8203597892688297, -0.9948770591667109, 0.9432356597512859, -0.15538583195978362, -0.1961965831044128, 0.8252622014560564, 0.60357313932399, 0.8000205165176455, -0.16333718179887957, 0.42451893980995203, 0.24843203022641736, 0.9811335925398337, -0.5441866996251754, 0.8366024139567994, -0.9144728585508808, -0.2596735577295668, 0.0, -0.38164600978431396, 0.22679061825498192, -0.037471062458332316, 0.8087688471560708, 0.9916218511962827, -0.29862014914744184, 0.41344542822212316, 0.005232308280665343, 0.6274617154269997, -0.05095603534893156, 0.10695611106041403, 0.9784642739569298, -0.14155004765757906, -0.845614853378609, 0.28611712387672705, 0.12021010029486878, -0.11815710197841045, 0.2582979039197868, 0.39936369273776795], [-0.22116128496239407, 0.26753538540737254, 0.7101682080159786, 0.7265162188783949, -0.8233119607929549, -0.01309807226095172, 0.3011076335526517, -0.4238902362830881, -0.024221602375056772, -0.8669395796202208, 0.0794597003164963, 0.8265461672031811, -0.44973095275702746, 0.5054736852034385, -0.25673943378445907, -0.41453795621102785, -0.757294565914346, -0.5721162607089667, -0.21608868610516785, 0.8275458275622829, -0.7566795535198574, 0.31024380848849464, 0.9862303052610355, -0.12814905999927495, -0.39617185025527357, -0.9471638935058289, -0.29620688991515065, -0.5676538644187525, 0.8391241728847276, 0.21432347742000113, 0.4352253648029043, -0.35395900454404505, -0.21089675100415617, -0.959829434987578, 0.9995915444936265, -0.9273135942488908, -0.1482310788044181, 0.6995402778452762, -0.10827599716844838, -0.454127381331074, -0.08871124678535103, -0.6925581882431264, -0.9439907817949202, -0.02013938370752788, -0.14454761967133045, -0.26407663152434124, -0.5678444134562284, 0.4271090785255207, 0.9448786645834062, -0.1006064058158096, 0.8283988183609188, 0.2017355911829879, 0.529306392866933, 0.36256490214179404, -0.5405303521653271, -0.6370193205682759, 0.23158334120889412, 0.9107696974739623, 0.010773270102144794, 0.39773443634388483, -0.14681362883410554, 0.43027351877885356, -0.004430918332346101, -0.3291897288799164, -0.973672433202075, 0.5668952156598561, -0.21295495957706168, -0.4646930291090652, 0.5456924995308874, -0.7777469415184977, 0.6656383970246433, -0.7206946952484605, -0.02059695613970458, -0.8804151388268859, 0.7886256482772853, -0.4064313626085183, 0.26356463312448253, 0.9010275969230463, 0.19322491331549307, 0.6398857802350046, 0.012071761589196983, -0.7483662874443171, 0.20429386273548178, 0.15657114175357711, -0.053357680213551806, -0.018646544231949003, 0.3338043648381812, -0.9354831429030501, 0.879014859070476, -0.9586548577648362, 0.9913152078696814, 0.2727742805457416, 0.46363277377260137, -0.19433512831949096, 0.17934671748515352, -0.33774887561119504, -0.6613026930944983, 0.8781409399492368, -0.3382281529287867, -0.896877946963994, -0.5109150324990033, 0.7836997057984669, -0.34942418603104053, 0.7664151637182601, 0.8890615636743475, 0.6829563783458354, 0.6292629959265517, -0.9714460899233988, -0.40715545121415553, -0.39019599546418826, -0.3351136279103526, -0.9736000384813799, -0.7652290373568051, 0.8578462972920575, -0.9863259729701062, 0.634210344529964, -0.5137233799305918, -0.5839198627719193, -0.7584633939419507, 0.8058245498265812, -0.6766447887359941, 0.48337923252510206, 0.6836339231201187, 0.9230268081576793, -0.9110994427482637, 0.7748915269441452, 0.09009754810780524, -0.9981220376006559, 0.5631617985936983, 0.09832781377538424, -0.8402441994637448, 0.5385239040284191, -0.47149827423041546, 0.378197640833668, -0.9158438629974348, -0.3921447822048063, 0.5255646594357335, -0.08363494051228448, -0.7676977630944095, -0.32444564102334716, 0.708601891467822, -0.7192792700326944, 0.12990265258059375, -0.7122074955538851, 0.12060561408555337, -0.44085156099776346, -0.7568004655916749, 0.05831829101569608, -0.08702856190194663, 0.5085542255825737, -0.13732790635839098, -0.17685143374374546, -0.97173984389087, -0.2539776611994069, 0.5577462213586211, -0.1213374622484682, -0.5855120429827239, 0.48404115476554943, 0.45736465786738223, -0.06863443481531895, 0.25873145342072834, 0.8129693144288672, -0.9657796894274111, -0.8701045146138544, -0.08499573263744709, -0.1564327871161908, 0.24264107821583414, -0.6146044406722049, 0.2147836404821204, 0.5678571406977084, -0.1447649877363535, 0.699224668483619, 0.43308758012692294, -0.9630258351309227, 0.9510052931947015, 0.6372129358220888, -0.7561367819725231, -0.05775436421123192, -0.3985734502012306, -0.6736741686656018, -0.41140779512800196, 0.0, -0.5093872211406036, -0.3480021072175432, -0.3233916185428434, -0.12418836434287517, -0.7943076349456202, 0.40439689588590233, -0.8867677124578179, 0.03824011122912552, 0.13681329156590194, 0.19078354300718314, 0.6391966467193924, -0.35285324299433385, -0.5003536512969988, -0.2617640474461902, -0.2491701951662464, -0.4488327358997528, -0.5219851133075475, 0.6412913422940796], [-0.9450566035927963, -0.32565543112411266, -0.24225125201866748, 0.6515696868001, -0.7511345875553272, 0.7522453177464523, 0.8957304446181966, -0.38158059404512046, 0.6445918362696195, 0.01237196002331542, 0.6736539579472633, -0.7793755942777181, -0.3519514294423538, -0.0495560980039742, 0.008668533568263692, -0.12193831011578937, -0.35992228779033963, -0.7933919445462807, -0.21943165354736505, 0.02500591598537838, -0.1609057149945683, -0.8668186993778917, 0.15371627098601026, -0.552744503185562, 0.42709548087050475, 0.6148716022566376, -0.35736925760736993, 0.8191036291827847, 0.46327263299813026, 0.9298767929998677, 0.6966151361935229, -0.8623767701163045, 0.09288498303075166, -0.7112707151110729, 0.09440297217752214, 0.0731476649784304, -0.9959102855611495, 0.8450707941253557, -0.17527409911367897, 0.33078226757260665, -0.22140097893578514, 0.26642847499598465, 0.7142332862142073, -0.4602914518119716, 0.029428206499749976, 0.13096533981102376, -0.875605083551432, 0.5547511921496353, -0.8046564114618551, 0.6305059284473964, 0.540709715691597, 0.4225278171686291, 0.13821253357878116, 0.6178110171721598, -0.3312034410721374, -0.5318132821806358, -0.15305368642873995, -0.7253878308399537, -0.8671145549023025, -0.4691555974322328, 0.11390282766435167, 0.4257552985854356, -0.23202428140862152, -0.8051735981968136, -0.8167565710806948, -0.2712026964589136, -0.32385464742459136, 0.3005212111564277, 0.5986456462084817, -0.37513229663048087, -0.32865200466359346, 0.9210281129228481, 0.018051304886567365, -0.11614300153934165, 0.061776761479477305, -0.285278793281629, -0.5730789635929632, 0.42952619766324585, -0.3641705077812516, -0.9791791085862787, 0.42864494702347034, -0.18704082312178372, -0.5338565213871402, 0.42571002589375606, -0.4389767606111601, 0.8888133458046803, 0.43306607630506466, 0.14622424480367724, 0.20596872409579858, -0.7985218193920365, -0.42193583253554934, 0.5433755143576138, -0.11719552916296005, -0.007017654422596831, -0.8425018534651485, 0.315175290878827, 0.4500384162940343, 0.9520077937139864, 0.0015241947664847988, 0.81729181257991, 0.15976266987347487, -0.05545215691256966, 0.30800707436942254, -0.4984501653732831, 0.18119736878896364, 0.3945062135007813, 0.8203533593301833, 0.9225841096595788, -0.17644817205767005, -0.7912813107827745, -0.043835794618863, 0.5819051815225604, -0.9906348833284677, 0.711289471720908, -0.08128361340873913, 0.30206736107933896, 0.1557036757074235, -0.578631900401896, 0.09605215650529275, -0.16803133473005438, 0.1537828696966843, 0.007760968050815276, -0.0466905811513707, 0.5513976102117466, -0.6652100887776791, -0.48239082648270837, 0.8482934234731716, 0.959497503954662, -0.07123019813809073, -0.32988298307759134, -0.738219142489303, 0.048929845908393554, 0.09197331384957375, 0.014334565160640134, 0.1083157735968987, 0.028678524282440998, -0.843283337041538, -0.8752494810864291, -0.23926022645992906, 0.6696117378030311, 0.8766956219873314, 0.9106130759389863, -0.9612938334745196, 0.8238683362708572, 0.5187178705264099, 0.8973317609520217, -0.04198794077289825, 0.6089945320130368, -0.5855622045496953, -0.687091719557896, 0.12932759007330974, 0.9961987245614221, -0.008740444202187003, 0.5417233270573709, -0.05029037608307019, 0.9245078057075249, 0.5939296786519537, -0.5880783794661841, -0.02366805553936646, 0.9372371441504157, -0.4329010890456788, -0.15087214596617105, 0.15204860125229103, -0.9928085538425933, -0.6910706041097414, -0.9931690435190565, 0.7382508997678372, 0.23468193355963285, -0.32293365666277785, -0.5253504192813758, 0.38200691761905725, 0.5414163947097499, -0.46473216473271206, 0.7878096475093375, 0.4266231476600113, 0.5256178257337936, -0.764717407070356, -0.795511191242656, -0.6048264170002069, 0.5444321391719789, -0.35698262273488335, -0.8615773799987358, 0.0, 0.20392722938826435, 0.9998005723323959, 0.23760535496713087, -0.34791643354757373, 0.6206942976231118, -0.9791396435242379, 0.21378756666058307, -0.6813694268337156, 0.29677918895078426, 0.6673796600184356, 0.6468486572297378, 0.09587348991538591, 0.5840455477019968, -0.07625215991750389, -0.8004205393915529, 0.8271160538504485, -0.10136559370940335], [-0.3041932030823846, -0.7925196947765143, 0.16430369184323856, 0.6929933376341693, 0.06291532683842749, 0.9585150626502588, 0.37245721056495906, 0.7576074648033517, -0.5071053660959828, 0.8137453964995407, 0.3535087612470782, 0.7418532785169734, 0.8886107338708027, 0.23399411171781526, 0.8157406510309615, -0.007916245679990164, -0.1804086834155323, 0.48137486941049357, -0.5284562460364712, -0.22047743597569536, 0.16509787569439816, -0.38770417959409187, 0.3717488484706899, -0.8834888939366115, -0.8667703388042027, 0.3940787538644428, -0.13691585079904067, -0.3080053777175724, -0.7493833642237766, -0.3034203333843173, -0.08988525101339917, -0.12191670350199102, -0.673198837597007, 0.3801158544588856, 0.4360261692535188, -0.3150622458106822, 0.335587862659366, -0.2671967701555402, 0.13704635934907028, 0.30252116104421134, 0.5717623478968819, 0.5810567609741211, -0.4915770824928727, 0.5929042896183387, -0.5729773200757697, -0.4625758052458575, 0.9976341012088701, 0.7372448654706458, 0.4003856445421894, -0.21477966177793428, -0.6243416012663612, -0.512744869370898, 0.5506962943338625, -0.533618038913221, -0.09804309562598434, 0.7491167271004431, -0.6041614127256785, 0.1854395649981153, -0.11745679126359887, -0.27091331734030244, 0.6640100600940253, 0.024403672086505734, 0.4767570991873695, 0.30744228417759145, 0.9653964458780295, -0.9598155501181336, 0.9673103555033009, 0.9250562608601731, -0.4027672384420531, 0.272895248756551, 0.015881755332916025, 0.9836350765957604, -0.8523060289555933, 0.5679257490388077, 0.5054619247191956, -0.1926447873329038, -0.6390202505584435, -0.16103257417267014, -0.09242680369741407, -0.17229319706415636, -0.37863898012948227, -0.34924568113061993, -0.8950037906459241, -0.1015022638178198, -0.07824213973514138, -0.3394144436190787, -0.19114349107447226, -0.057488557410344976, 0.5619884324631632, 0.58552366244444, -0.7751821496271163, -0.0819672674445604, 0.4242319743871008, 0.27538104701526733, 0.33468033614160664, -0.02151336736288001, -0.10048748335614865, 0.46182940840876174, 0.014965471629317495, -0.16206977530150612, -0.0561119561527077, -0.08725262434768033, 0.5262627843176906, 0.7216903368681948, 0.7881067730789126, -0.44895641116852736, -0.878982176951373, 0.6387313394669636, 0.47135623620842826, 0.8156094421632865, -0.7288219507035418, -0.6899658818713774, 0.12262625993692833, 0.08150131942910566, 0.5505314393789378, 0.2173903346390469, 0.09043176229780525, -0.8916716112725407, 0.0848277601733336, -0.12928725002415264, 0.6145314152927543, -0.8615431963732125, -0.5425008959019471, -0.6263153248583753, -0.22597901860952652, 0.8999403194604665, -0.7966836662297914, 0.9535501446035026, 0.7583185748052856, 0.3086885450425412, -0.9942667942257166, -0.6987254219812211, 0.3125210201659292, -0.7001066845285131, -0.23464197962414723, 0.9666056479036973, -0.1595406824496166, -0.7769057995844786, -0.5586822698996345, -0.5964473982608438, 0.9957209113396064, -0.6097609319314192, 0.9162773530771602, 0.8119201266839169, 0.5335502152890048, -0.0488100782323273, -0.772578451829155, -0.35392697199087464, -0.4768910371381416, 0.3804707663956908, 0.4280004632930454, -0.2717939660615212, -0.07661003791803123, -0.8589568186349466, 0.8221587664230625, 0.533210509215412, 0.15227224227445357, -0.11292314641559931, 0.878276897485385, 0.5492969353774593, -0.4919845374853118, 0.11112903491612469, -0.7946614213199041, 0.8355002097085145, -0.49867301092070493, 0.6339607089050614, -0.7137260534476426, 0.26803448301885724, 0.29264489835035445, -0.743400289374057, 0.9794345497408463, 0.9547889290735387, 0.8451614354859422, -0.38925542821747516, 0.0877228535927066, -0.16603640011136767, 0.1424255677089985, -0.10820237337862881, 0.11278198314910348, 0.4779210601520747, 0.07610034616988837, -0.3707978004402743, -0.9736467270447404, 0.0, -0.06699817689300147, 0.1407361419511095, -0.6764812910927223, -0.052356099552117064, -0.5940983150232713, 0.5695859763498898, -0.10982296853394002, -0.20920066390233005, 0.03772381647807621, -0.18376559863466135, -0.7942595038396159, 0.8050429649700337, 0.5422972139586644, 0.9403289656370781, -0.685779802904056, 0.7522825778936719], [-0.2073634455876021, 0.9279681158863071, -0.3658504371923761, -0.9230313206969785, -0.07085472650495372, 0.29915937276995286, -0.3702258364810027, -0.40922998146250444, -0.18183521691481475, 0.37738908978586583, -0.852134836096542, 0.2585604559187489, 0.32703693159073777, -0.5006827611769304, -0.8919459714966647, 0.6809608224820989, 0.9656071937273707, 0.08877950854423444, 0.363467989472932, 0.7989974129752964, 0.18731499873233415, -0.5373135875882065, -0.18402612404437102, -0.9960543117391156, 0.8804501292365816, 0.8541204045789375, 0.5745687051754522, 0.28443688127944244, -0.10928351254361046, 0.11929585274622512, -0.9714397170959403, -0.2929334971637667, 0.3284102345055542, -0.39410305844291016, -0.6446122954873061, -0.430918905057013, -0.47909724831714096, -0.06906648170586616, 0.13291408066374788, -0.3503462765583756, 0.9333788127316962, -0.23609797505567398, -0.5929827118766209, 0.3079659698721795, 0.3389507987597038, 0.3707112843538518, -0.08530293294199143, 0.7151116749836921, 0.20124420274018595, 0.9638638504327892, -0.8313745536134354, -0.7357509565628182, -0.15454479363290696, -0.28529906430140506, 0.7668676500404843, 0.48926884334323306, 0.7902235950628658, -0.14619142773593108, 0.16143984172227666, 0.6286006254260053, -0.6151293792527397, -0.7155171185300002, 0.6033219315849097, -0.7346168194006348, -0.28235272067024453, 0.08445395243438392, 0.2459129582095605, -0.5493782033596271, 0.024095606325023944, 0.8349372695532473, -0.9442446991560058, 0.6603165664136919, 0.2654278806150574, -0.28881804433476277, -0.22754528818674014, -0.0994226779954408, 0.6181144350405912, 0.858801887660195, 0.5483249930346021, -0.5589164595452543, 0.9228892773893704, 0.54481668294504, 0.7794344907569069, -0.17579120764513667, 0.28030401413674233, 0.11375646858575972, 0.742703692746358, -0.9637088223778854, -0.5407903116299277, 0.8829514030376537, 0.09090837610360936, -0.1464803132553183, 0.27292506174141784, -0.32106812864521794, -0.7492392243723434, -0.39476389801973943, 0.34900986476060725, -0.5066161577581996, -0.8506409190845059, -0.5851816056527699, 0.2078812530939964, -0.7016448901922865, -0.8862273154210709, 0.5115475645225749, -0.0024924699428463537, 0.2266750191480409, 0.01394621515587624, -0.14497040650652204, -0.1377110268105859, 0.11188100615954166, -0.9149572061199669, -0.06480641922688712, -0.5882582303184538, 0.0070689400672134806, -0.3275668983522373, -0.6959870500796213, -0.06697900373424104, 0.6746586550670612, 0.8324708671794627, 0.6945169245770246, 0.17899327030739132, -0.09414430510528682, 0.8082321532104373, 0.778015857293912, -0.6550763106100204, 0.16178077785975287, -0.7643834990389617, -0.4245674806526565, 0.314275210530611, -0.7772384618452131, -0.2030030131723708, 0.04098451473808118, -0.6873261392070222, 0.009640429421964303, 0.3705961846154062, 0.28361339006423325, 0.9228968437334657, -0.9913865387307164, -0.11104965756034946, 0.6395884008300057, 0.8319887693165491, 0.17235670626324096, 0.4217261219531172, 0.10632613600889473, -0.6979379433088193, -0.829758001912231, 0.4591307906885811, 0.954659431367771, -0.9753856545078192, -0.23287328911712768, 0.09099104418141235, -0.8377560709195251, -0.9731196711809087, 0.29873015207899556, 0.2137815057320449, 0.7211246657770711, -0.15010976881802152, 0.5532557550591304, 0.29339182388462826, 0.2856980705355743, 0.20606809618697075, -0.013567139812981077, -0.760400685689032, -0.5034610352505027, -0.23232803986592554, -0.8758765860978188, -0.8042258977497974, 0.619333328794685, -0.0781946925454462, -0.8148613114520966, -0.8057406677597079, -0.32493071484383784, -0.11660779299543567, 0.4831369534118155, 0.16690239661195672, 0.2598138349118919, 0.8186894330174621, 0.45998164246056117, 0.4549363594068898, -0.2718413852423158, 0.4578717341091083, -0.14751158263632091, -0.8049367859575736, 0.9552202053196932, 0.0, 0.06513687336508123, -0.7788289548041638, -0.1133370903017874, -0.532012312491291, -0.008385446107352257, 0.6128384048595434, 0.7162330161495156, -0.7830090140744861, -0.368448955706961, -0.6447162746166153, 0.3942736155726181, -0.150509699580887, -0.7548614590638059, -0.3068804503806293, -0.05683927868684502], [0.809920648647334, 0.5642056842615804, -0.26415340169971646, -0.26221343197661295, 0.6618494519056799, 0.5860298973124658, -0.6590993447018265, 0.09758606942699566, -0.23319019303210986, -0.6970966867055766, -0.4468809616047398, -0.7168689303158509, -0.8134932266240085, -0.012369655436483606, -0.7841580308663358, 0.5803825859319176, 0.15238673578332151, 0.6016500991549738, 0.8887682001665824, -0.9650538087686402, 0.5136067155889152, -0.8332835011654525, -0.5789987736814632, -0.14615857998325943, -0.6892806557540192, -0.04768097966976503, 0.8135972739108492, -0.9001259890667714, 0.18267043584880738, -0.3809622824817209, -0.12739258180587565, 0.7367628998127989, 0.7006819390743044, -0.27175030661884825, 0.9170669819750672, 0.0483797148969054, -0.19475677756618182, -0.25098895541205013, -0.10382098076981694, -0.06321530738873293, -0.5917128228818058, -0.9961609604572699, -0.6157157108880924, -0.6794147309661753, 0.572123928344487, -0.1516319791570544, -0.5547804792831483, -0.18260194242728311, 0.38548767478748536, -0.6024157217435486, -0.9339338237312771, 0.009869394944975518, 0.7658301429503902, 0.19545636698248003, -0.030354270557487073, -0.8399745191634682, -0.12917367851745687, 0.1592282220737007, -0.10941914747066406, 0.6583725436323162, 0.8627196371682408, -0.8579271346586728, -0.2998820559302875, -0.009471910633736647, 0.14168710141152419, -0.2271425324853249, -0.6253785274311963, -0.3544365011630475, -0.9821429503224497, -0.9821169706137256, 0.5878864463216376, -0.8637412425634292, -0.2841804210239751, -0.9930699472835527, -0.32600342235804414, 0.8567169234592724, -0.5203922587529799, -0.6217440263331668, -0.5200190133566385, 0.6455012166643728, 0.9880411282137687, -0.8171374280837385, 0.010455263553335259, -0.4423556736457168, -0.7071478753471383, 0.582355133321721, -0.758138731943854, 0.05643036042222138, -0.4839059720937213, -0.9094074669412329, -0.0992753420403405, 0.2422689367333295, -0.605226006150557, 0.7986661722211581, 0.5306936148722867, 0.12120122988957571, -0.6625087652325397, -0.14600339374827143, 0.9780083293109054, 0.24006539844553454, -0.8842648517078828, -0.5672677737685876, -0.2881830631669935, 0.39668227975767345, 0.00999840940270369, -0.3549655839551611, -0.8208977095974284, -0.6310537131647462, -0.1658460990926316, 0.9252515153905885, 0.07634271990304686, -0.6402336121406291, -0.5670013507218132, -0.05636143478415612, 0.2334355999410349, 0.5908418024580493, -0.2511938764669064, -0.016500225955204728, 0.09024791241214292, 0.7670950341588567, 0.4358382664004925, -0.020143210629537833, 0.11467774191373681, 0.2098155599278717, 0.3621813180046376, 0.2669267297268174, 0.2721674158441685, 0.1328209853642739, -0.48231955069232435, 0.07698619644566729, -0.5525108191811567, -0.769436948467181, -0.8050675122321518, 0.8113353071868439, 0.7104897305421873, 0.48735366495499366, -0.5961980638562836, -0.6060991529880855, 0.17077815635381444, 0.2851763340600697, 0.8307277367695469, 0.15383671476459693, 0.7569473693572013, -0.6399511078507638, 0.5035253653018223, -0.8776104258228912, -0.5846047864459738, -0.012499624700028411, 0.23035433344690204, -0.7130565668798943, 0.48205804003557384, 0.1620899724238416, -0.39990310439657417, -0.13624817842355474, -0.9605807452307871, 0.23385729025351032, 0.6445549085697866, -0.2372053377128729, -0.517812235158774, -0.525905692091766, -0.9224758066405636, 0.4422323024012169, 0.9380688205881758, 0.5797164750886961, -0.6560107378939934, -0.33367208775381374, 0.804329008883991, -0.22746714799056567, -0.3543140834408878, -0.6473390722124104, -0.7901814305794288, -0.4366874449384506, -0.6049575113236798, -0.10341133716825368, 0.6434237882885347, 0.0022377802717323814, 0.2710337697010894, -0.6782192547450927, 0.941199884728843, 0.09159847696532708, -1.7766012608011472E-4, -0.8323450280290452, -0.2090728537439852, -0.5720596655770966, -0.337862348160449, 0.0, 0.857639453380979, 0.2530714973798698, 0.8267699696258037, 0.9383537936276471, 0.6583407665572647, 0.09208200222328178, -0.6853932563570531, 0.34135450830450886, -0.4379923282151432, 0.6290800732769248, -0.056704257329711405, 0.49369958045491025, -0.9786280765199991, 0.2944814446591797], [-0.7739733588212776, -0.2398378090102824, -0.7681189691607642, -0.5470102002692872, -0.20670497393590614, 0.8487702205573187, -0.15084530856563116, 0.13008745924931864, 0.5317100780528998, 0.9750282717228047, -0.48342589329988894, 0.6325136571530003, -0.9811311913294298, -0.9752356453033033, -0.6877507747681371, 0.7085973442015101, -0.7696099458704866, 0.7037014259747321, -0.4523588871461792, 0.7099867712335557, 0.6663203122600465, 0.3947176914014594, -0.8829831793338774, 0.06932374323046697, -0.24467842481267543, -0.6685349022436462, 0.9339474161302179, -0.4850510794816263, -0.03299531923992616, 0.42903056501428427, 0.23917591889844325, -0.21500425335531692, -0.8178429262596296, 0.02269211468824084, 0.14111401198896734, 0.7343374523330688, 0.18224653358224496, 0.010745971020179601, 0.32255384422251576, 0.8060590112573183, -0.7632372996362569, 0.2817452209471518, 0.07882140600952736, 0.3172123238324518, 0.7453200822460717, 0.9222599981140696, 0.4110819329339488, -0.4665549444767061, -0.8893585383590576, -0.4198149282263641, 0.16457347107432807, -0.9774326794495001, 0.9069352485788902, 0.627485043658256, -0.20898587640231137, 0.027687651743626196, -0.3721990857694524, -0.9666827703137864, -0.3459365891528017, 0.5650233191280083, -0.7589650480236241, -0.9835709149754632, 0.45053536751429557, -0.5937798476705198, 0.040716686286520254, 0.22998681527504705, -0.7904093599660837, -0.23965632972610496, -0.5692575261593931, -0.3362080451292804, 0.5089912947558424, 0.7724162830520067, -0.956918687102075, 0.32049296525477966, -0.0746211655196718, 0.11244138699381367, 0.4906554987296492, 0.510398670505384, 0.596819071974809, 0.7657001530558447, 0.22443328709338495, 0.6805036609959201, 0.8814417758505091, 0.15961874914317487, 0.4483036280627515, 0.49692409188196596, -0.8847915806648456, -0.22127577817222188, -0.8191903585794882, 0.09120704950381153, -0.13915380016788936, 0.5270683647381775, -0.44164291883712226, -0.08533459340450178, 0.33617056675308876, -0.6627488043873191, -0.5091525952145073, -0.40659486754400453, -0.7847326592318304, -0.10093738426941923, 0.5242813023710242, -0.8032302817476318, -0.6183312578675757, 0.7052760175596726, -0.4369874533439251, -0.7984773128728495, 0.12440846623883384, -0.9111968024335728, -0.689294556787744, 0.627742865758, 0.004843300821093299, 0.41188870794220844, -0.5439159227301678, -0.45293334295105114, -0.058799320636161, -0.2278745767740158, -0.8790521257275237, -0.7067943655041813, -0.2635597838784014, 0.09357773984710405, -0.40800168260759206, -0.2733996359507824, -0.38791757642806646, 0.9032441332876182, 0.6569998152552761, -0.01285205266314815, -0.39769396755296027, -0.04366641412335692, 0.22105108862081546, -0.60042500430544, 0.10711578722052684, 0.00122142471899922, -0.9724169072458766, -0.952221817094179, 0.9546221063366804, -0.7068129022628429, 0.27970494187151185, 0.3747570871089061, -0.9917770752284758, -0.04396969610902013, -0.1589737358549994, 0.90416751906081, -0.22489209029970358, -0.21316261506650158, 0.581298326230254, 0.8171909154422927, 0.992658349655801, 0.8255348556036071, 0.9251877091306604, -0.42047293264758356, -0.37415404769509486, 0.9328188186891506, 0.3057469041028902, -0.5750318986537895, 0.1791906611226517, -0.9023714791929374, -0.3616576504208535, 0.522652412030375, 0.17992266948219804, 0.6437878878704555, 0.6561003174246565, -0.672141928557201, 0.8427793062010063, 0.007877075819986867, 0.3760215022205191, 0.33478754565471425, 0.9593122387268793, -0.559035011572045, -0.2586049707165725, -0.8333675784070358, 0.016224683217301195, 0.37594899285792427, -0.3702714257930142, -0.5954497330915876, 0.6654477692204785, -0.9630756034326344, 0.5641495018470544, -0.18223094683456909, -0.31234845337846506, -0.3678087531267755, -0.8020593232293507, -0.6797572884248941, 0.3716458125588604, -0.14990154064882888, -0.5378445493409678, -0.15803324208428493, 0.0, 0.6652337875221712, -0.5600946913144038, -0.3505538511306858, -0.3599751533383595, 0.09781396536087072, -0.026722046528528498, -0.9973256641866659, -0.40727023564750575, -0.8131340247933836, -0.7413589767582249, 0.10997554394141162, -0.060382406894682994, 0.04636734941600196], [0.0712834022244504, -0.10152457856664787, -0.042481333978652724, -0.4455537021832292, -0.2690522304241234, 0.9998449655326314, -0.743037949400638, -0.6599633431509864, -0.042280075260307415, -0.5277495862035921, 0.5921013319423669, 0.006615096053528058, -0.928195385432637, -0.5419632764248086, 0.39146042636601197, 0.7064051781201295, -0.9432453965350704, -0.8237123495070686, -0.3427630300785429, -0.8944772385360529, 0.6844344896418484, 0.10366257280167912, 0.0607519386520885, 0.7942480686917104, 0.5391410167322628, 0.2999030336820707, -0.5874169624231949, -0.0819448555364024, 0.5687662129347473, -0.9576037340178656, 0.22713640282078118, -0.34714489446450214, 0.052545407771041885, 0.20411361010267393, 0.8389324187271445, 0.8928562011598453, 0.1358012980148886, 0.7083213442097587, -0.852945891921085, 0.7205184731897274, 0.276912151367249, 0.30869348389819384, 0.5150206605050192, -0.6475469953188748, 0.6197440391342364, -0.036418618446324436, 0.5169343371562309, -0.673697574010911, 0.1361958080201191, 0.5003514862455118, 0.8901903623614742, -0.12175108694737968, 0.18913766451283598, 0.7110399733880122, -0.8435274886433546, 0.30315196052488225, 0.35979421854128124, -0.8008478929491927, -0.45163200433041917, 0.5145224692432553, -0.9144447103201285, -0.5699867968164594, -0.37319391772579436, -0.5892845483150218, 0.8843150267346926, 0.8867426519704615, -0.09608440896110215, 0.9243273073041269, 0.014741836024037225, 0.59843585566443, 0.1448537558301355, -0.010138938751164783, 0.4458853971388077, 0.7739130635193148, 0.9587866815635531, 0.0035253523189535674, 0.6942957768420193, 0.16951162364924177, 0.5547583840668731, -0.5613399402118746, 0.9894479237216014, -0.8632702946349438, 0.5826182989242725, 0.32078918026225245, 0.22426102212336785, -0.4361851608823808, 0.8820047422581645, -0.343748776982592, 0.6182508707917529, -0.5729086497791875, -0.28403294752284847, -0.3974569829703789, -0.8968943287349487, -0.14287513039041677, -0.5323290856165668, 0.42761848444603356, -0.06829490034902674, 0.9310181524458672, 0.004910882955974083, 0.4181877740419442, 0.9535552138287682, 0.8388614968686112, -0.7377736758125943, 0.6081187745175529, 0.9431324316166723, 0.715459757416107, 0.7701044415291571, 0.9830818735405062, -0.07623760776338284, -0.3765613145646667, -0.09897445192836507, 0.11934979165051707, 0.7566968948260415, 0.47483275630796085, -0.9531680920325378, -0.7056740756851256, 0.5278504333408764, -0.002520770849500531, -0.28926803259267686, -0.9352298486751633, -0.2823705520166986, 0.48091852020843495, 0.5862373464172659, -0.3555168808470348, 0.9485973787735875, 0.5287073923458081, -0.9962887392071689, -0.7778459699630129, -0.9938010963431823, 0.5595879496200078, 0.857763257279939, 0.849631085701865, -0.5895120628978372, -0.583673102006969, -0.779538564310776, -0.18319364969898477, 0.09058925707623211, -0.21630122115601425, 0.6574116562779813, -0.38449003911900514, 0.16421340232488446, 0.8748556722476544, -0.3767898183256668, -0.19457516880250192, 0.3532887203448378, 0.5341303531496373, 0.7210386761565235, 0.5846200527560725, -0.7196979010176285, 0.3534889211691927, -0.12497273332972014, -0.2118720295541583, -0.26596911783368116, -0.947448068209549, 0.28385513760658987, 0.17956637107108997, -0.5832151079596541, 0.847642942119007, -0.727392199980109, -0.03273670703475817, 0.8564337463102394, -0.9024649029111349, -0.9422495883900044, 0.7719912598681691, -0.37127813040171276, 0.7352631935353435, 0.200274387101673, 0.2861565033510962, -0.8327009203334947, 0.4607723680342557, 0.7099651947391932, -0.12717536258456152, 0.2990672079079444, -0.9782378153541509, -0.9123269516031856, -0.5299641077405082, -0.6657273467390621, -0.9100031412366567, -0.3821732134886091, 0.8674775009688007, 0.06206714231557031, -0.49540550436684705, 0.13626741406117526, 0.0027113633261441894, 0.22376302381562474, -0.8026463609224121, 0.05410551449494272, 0.0, -0.09397806693172339, 0.03884118324920727, -0.5729955819732548, 0.9439466533477814, 0.7098495072659599, 0.7504043567527905, 0.6701360407029087, -0.7796159392624569, -0.24698781862426733, 0.4739725379904267, -0.43281022006337344, -0.3985008523223674], [0.17454994229684528, 0.5011569666288724, 0.3387407461063905, 0.1953622411855831, 0.13822067005391636, 0.2610969576828581, 0.1769397964156152, 0.03134256129976132, 0.860195406735148, -0.6421208514024301, -0.5866450736456768, 0.44329011209287117, -0.7346937145664965, 0.5488169828693592, -0.07073480398120946, 0.6497341895389359, 0.341355909221404, -0.414772029056123, -0.35087195740289223, -0.2519681012558421, -0.21589921418377456, 0.2802611237230008, -0.29744128140410475, -0.8453118915024651, -0.9279663327948333, 0.28510241730494235, 0.3579098884884302, -0.3902523396809672, -0.4942216735996783, -0.7181886491731198, 0.8313485791509203, 0.1943227558334788, -0.5504794595411591, -0.2489083890697572, 0.869214467309726, -0.2064645606395017, 0.9159318505073668, 0.5271821966014878, -0.05778998202919583, -0.7911141582599901, -0.9455646213569726, -0.16505659007478246, -0.7531333506536173, 0.9194557525325739, -0.4368467004056138, 0.896833838843168, -0.7811728234640536, 0.3371868964013909, 0.7685276751132288, -0.19881224052443147, -0.7101653439363276, 0.8764232619162664, -0.00355367493870018, 0.8099218531244923, -0.33160840257383595, 0.34344428210391786, 0.9775197676198457, 0.878002459090955, 0.3163729325796969, -0.7044310391817847, 0.8109146302489367, 0.9476179710690211, 0.22615645558852338, -0.4432554305327534, 0.8783995435331038, -0.9019625884693585, -0.9886051192938721, -0.9046183628086832, 0.4340750837130827, -0.6145448892488987, -0.6598153153377404, -0.8960155381205552, -0.06264862015325656, 0.016092653254392353, 0.07629683190208114, -0.8277895017990555, -0.34148678770109986, -0.5451647772571735, -0.26693431371053356, 0.3654000009477727, 0.9887797266474703, 0.4533014362497356, 0.365911345802165, -0.1503548518006761, 0.49091731570584285, -0.025768802217864595, 0.1409597386864767, -0.23802470549857313, 0.5882528224342012, -0.7523729439382558, 0.06227017795974099, -0.9030539450463602, 0.7500481059616435, -0.7082009255284512, 0.8503109377608906, -0.3951774913320949, -0.8717083558459653, 0.8174050759858971, -0.16027135090694578, 0.4907870890910153, -0.9190641801997208, 0.6094236872895038, -0.5403581284100643, 0.18201861923110552, 0.97582951295227, -0.43128175848660866, 0.23715996734056266, 0.9307121411758974, -0.5944229229808726, 0.45875614333140713, 0.5781331578661104, 0.33223048725034476, 0.293996466640599, -0.8755295734870727, 0.49044157656950227, 0.10237363004416555, -0.7088137119657407, 0.6529124292571589, -0.5082485282857012, -0.4015505500853336, -0.7397723557043592, 0.8287029997670536, 0.18161123184799188, 0.5216077388080422, 0.5698319434315355, -0.06128727441293802, 0.3284651938573466, 0.19262293483220594, 0.8460675905941937, 0.699168283056028, 0.15182069311466573, 0.6536043549989567, -0.9423653978023772, -0.9972473719269306, 0.5454507117980001, 0.07630578308486458, 0.12883142367373224, 0.09326989352765125, 0.5505740840269504, -0.7048044573802477, 0.7943134276824957, 0.24740727000036666, -0.41874883474109126, 0.7906355116149124, -0.7909292878593024, -0.42249967148195666, 0.050951659475175326, -0.7403998034620076, 0.5612830424796424, 0.35384021181529235, 0.796193079876456, 0.9470389012618443, 0.6224874597628209, -0.5134142061039466, 0.8467412576436577, 0.5524969632794496, 0.6352272902269047, -0.44163242795758717, -0.1963560940416249, -0.03405945836210411, 0.1333286728277292, 0.3289718744718788, 0.8972884490952922, 0.10230299170902457, -0.5510746574937726, 0.022036492495946858, -0.43504821998623755, 0.3763485278070984, -0.6619254242826189, -0.7345719575748113, 0.2876821098993756, 0.6522912575270388, 0.03712942593173185, -0.1318549300922227, 0.3057214269300381, -0.6982548572853562, 0.6209629924366526, 0.4589807860003665, -0.7758177311151273, 0.3090745236730339, -0.7698266812958816, 0.856635210942881, -0.1006131667570016, 0.9231198008422892, 0.47363281839092064, -0.9419089886565071, 0.6050482898850924, -0.12036546955464367, 0.0, 0.9737417473378631, 0.41429002302498885, 0.1823652906939608, -0.6932781735478293, -0.9746915538907266, -0.15607472938317657, 0.44475627370198545, 0.8623451362666681, 0.9686411112309663, -0.6795609830402558, 0.782130021885941], [-0.155193089802647, 0.8466640182717713, 0.6664828290858789, 0.06936285386864838, -0.3825601389885691, -0.472004989484885, 0.35986253410332747, -0.9807516388732427, -0.8380950078038201, -0.808202357538288, -0.2906339323596534, -0.3878588133113774, -0.8063910374340872, -0.4341457866471894, 0.2417486846973711, 0.12644075321584602, 0.24686795963289865, 0.7964145583225732, 0.8913318111172184, 0.05119794592604188, -0.08842392371031171, -0.7216359900360279, 0.3800848669930863, -0.3221926247094107, -0.03628513020651569, 0.6774365248790291, -0.012512105624562286, -0.8558773162111317, -0.7978382596645255, -0.6173283341392009, 0.7594832306773993, -0.5790884462350163, 0.06193675618464245, -0.7977186251546748, 0.9182344141664738, -0.01511823529193812, -0.40597918901959473, 0.9331940705980533, 0.5351688900696914, -0.825084113182462, -0.3988459391308934, -0.9201467950847191, 0.4391968010970706, -0.23979468095179834, 0.8088425096617073, -0.03845594240177741, -0.9286186208201281, 0.7060303528712732, 0.9235946864351674, -0.10024152541023779, 0.8493433870596623, 0.5914547455556198, 0.2704259603911674, 0.5236882812113477, -0.05608339493602843, -0.7968199191092455, -0.758894230092684, -0.29601758186811744, 0.7307784544033364, -0.5487276060705506, 0.5969765998755128, -0.9992057725911367, 0.5357508254254684, -0.9590725334289611, -0.2566895230563717, -0.7300515390754991, 0.35435722970799866, 0.37710972867135384, 0.4828726827977612, -0.2995214101744088, -0.2674998825489501, -0.4915754886435657, -0.0325105557388734, -0.43343065785300317, 0.07153304366605284, 0.513417891804427, 0.8369667449414815, -0.9185964278495842, -0.7524462574670718, 0.9803734326772906, -0.5574709029326905, 0.2551359961634416, -0.8890606939144863, -0.5240883832303096, -0.6961261916365835, -0.18665725778738906, -0.32954902384706, -0.9540596481215613, 0.07246058724574711, 0.9003385850027659, -0.8968218722006882, 0.6291219821434713, -0.23612793593969994, -0.21382739560778918, 0.882596296311511, 0.7875184774339568, 0.1311493022644432, -0.05491921603304473, 0.620146162169759, 0.6307395301930119, -0.7368628044819445, 0.5971170429943473, -0.6540149846052297, -0.07724962931207546, 0.7338667933025673, 0.45807784203901103, -0.5608409098984164, 0.6356659662832447, -0.46733377312794433, -0.8482961616539666, -0.6881478389540467, 0.04491620887648473, 0.15925856675967998, 0.24896599710894574, 0.21471368889699383, 0.10478583123988772, -0.08270878340287946, -0.42333512839202014, 0.37912690534831084, 0.1836769910661875, 0.8189236097861754, 0.6135578157507136, -0.9550216430211533, -0.6537705200096819, 0.23148029297108352, -0.9506707373726857, -0.6629239599993226, 0.7941621199044757, 0.4807375555852802, -0.8319497881258637, -0.9264319536237746, -0.29765869079264196, 0.4762832302592439, 0.880749087279368, -0.5987222850160117, -0.3336842671658231, 0.5467850910237304, 0.3362872674742663, -0.9058457685543813, 0.2790970144017957, -0.32403363124754647, 0.6045783022729057, -0.26783927197574964, -0.31929247125748295, 0.6347305350958026, 0.9225656036462477, -0.2993444323767305, -0.607749591379702, 0.9787639772707306, -0.8748252246350183, -0.9617490641004947, -0.3110291484071117, -0.6331850591749328, 0.4322054255262706, 0.5102569150968554, -0.03870706631864573, 0.7829424024821314, -0.3930115942314889, 0.054068277864391945, -0.772712450565562, 0.9132435816424307, 0.6911079971492311, 0.9519758720834304, 0.14909465282942191, 0.7122886913415178, 0.40641299390257446, 0.5692828954551572, 0.6043668082535676, 0.5625124592371367, 0.08751975252436117, 0.3777209546300988, -0.43050983640332374, -0.763440887016225, 0.04977519770014838, 0.5660739462793094, 0.10368437603302683, -0.4752250486902043, 0.998406297181021, -0.4475261059420832, -0.8253866902696496, 0.3418502724914725, -0.31316828250309414, -0.8155251030602868, -0.5543692153473383, -0.011181049907498242, -0.7341009331904127, -0.23225111464315562, 0.9284464854905525, 0.5544447827476666, 0.0, -0.5147913452707684, -0.9650608686116473, -0.5440317494051177, 0.2589313769720947, 0.31670865795580516, -0.26079998811081384, -0.7115109711145917, 0.6280551374348706, -0.8733447232062908, 0.9759934668980648], [-0.7840782336273981, -0.7036383469364951, 0.5660350020730567, -0.0732128739852429, -0.5028849757731497, 0.3358723976222844, 0.22926883818237043, 0.17034224097971506, -0.9637442979670938, 0.9536844509635036, 0.0929738135897038, -0.3308221080942584, 0.8816257768040057, -0.12880334796439952, -0.4974158069190997, -0.5122785165333548, 0.4513771212323774, -0.43854648119880046, -0.06610647539577341, 0.050933395384124, 0.9685676614717089, 0.5497454021655799, 0.29163357371969756, 0.7957119608780328, -0.2120595626314139, -0.8066893589564121, 0.0781573918073577, -0.33927818509148255, -0.6081522377677211, -0.5649111824816304, 0.17148952828071784, 0.16680663685021746, -0.8222635207937428, 0.36177144310672227, 0.6586672021047617, 0.2161733695920771, 0.16403088872194083, -0.15194141893420765, -0.8471136516203719, 0.8057158032920249, 0.7177197714992605, 0.2299122435253509, -0.2870167138004336, -0.27129243860260766, 0.022189555982689457, 0.4427197843900481, 0.11121112714866666, -0.5621750045829437, -0.7569876492423266, -0.5104207558989262, 0.3515901272749855, -0.8469039417905575, 0.10983011461923464, 0.9038084740794967, -0.4447822131571504, 0.5347724988600611, -0.6911264870276752, 0.25390695709631883, 0.254468945269525, 0.7665142476487952, 0.572248546400234, 0.37124105514641337, 0.6486595603239926, 0.886101051545148, -0.5502302822405833, -0.6767864215313921, 0.04447919870104622, 0.85468772261926, -0.19686203323458007, 0.5986747129947447, 0.7361503654395498, -0.5419076426456484, -0.3984707636715652, -0.38759843367641933, 0.8678991675859515, -0.233011085139057, 0.6213106525803103, 0.21816693032878454, -0.39626674410526763, 0.5080848912703291, 0.26525965274928365, 0.6428568827708061, 0.5636802427650383, 0.44628360880731677, -0.27758656083911304, 0.010375177301797267, -0.2957923296693208, 0.8724343774687937, 0.855465853674886, 0.48685836591583054, -0.877517263221073, 0.3647539031645586, -0.03361485989714663, -0.15526945880704068, -0.6085109074535644, -0.1959169421208884, -0.11145079130211766, -0.19305081895297604, 0.5093373949996758, -0.07824707296714695, -0.8986263412725863, -0.5987762626792728, 0.9850977738965767, -0.3430178403016859, 0.6262899765080887, -0.5697970844378393, 0.8224116161654371, 0.15531346592283923, 0.9220861373159799, -0.9811049967512513, 0.05887259124121891, 0.11132502827454216, -0.9042002134356837, -0.02043782367046587, -0.2941394832244628, -0.8715194138778344, 0.3758495585945236, 0.821564976435877, -0.24198467913794164, 0.5197102946908398, 0.6490473661524807, 0.8132089425691362, -0.8016270450598562, 0.9503427904720452, 0.3998904462787871, 0.45096871109203907, 0.9707372965049552, 0.27573618157610635, -0.6886227567326462, 0.791269915828692, 0.6419434136136155, 0.23001651378954935, -0.0435504174972936, 0.6976389375550354, -0.7064220495367848, 0.771761098459455, 0.6919399480538522, -0.2113436782475706, 0.5312889046296219, 0.06782386512868399, 0.27371860863846176, -0.47237283050249546, -0.666464061094628, 0.005045968097387554, -0.8474930205332591, 0.056724557648061946, 0.44457690517721815, 0.06875613638503508, -0.31850676960913193, -0.6589606498143346, -0.013565973136722809, -0.6971539188371982, -0.7102353087790911, -0.7050760997615861, 0.5897300282438991, -0.4073626598782636, -0.8427182524291335, 0.2825597012283292, 0.5236467300608503, 0.3810868761682731, -0.33945407407835426, -0.8119424880372776, 0.9524169863554106, 0.8693448675800173, -0.709935978846783, 0.4701902002992209, 0.9245625253704295, -0.4521191463905916, -0.29492477198617584, 0.8015298538603195, -0.16915726724831504, 0.9392636287760994, 0.11642485119785428, 0.9539405071876814, 0.9154663177090898, -0.51300891524567, 0.7259447389164992, 0.16739921970762173, 0.5144732798481857, -0.4894537466427682, 0.6750917304951254, 0.11125567408613435, 0.0721181861910265, 0.010815596254299509, 0.7285437321604387, -0.3068917075200408, -0.436275005575848, -0.813937286492521, -0.09401815154324122, 0.07346414815462188, 0.0, 0.3175981321607211, -0.21905040415699717, 0.09183043118026313, -0.11132915345943584, 0.24499839136070967, -0.27940351634341787, 0.34526031497997733, 0.28018305446152136, -0.8341221998181347], [-0.6297293286880759, -0.14827465504790638, 0.9871206552657223, 0.43185819429070316, 0.8617555793710285, 0.4351548470310638, 0.5854227455065233, 0.22952657283512456, -0.4371516062903642, 0.159134333572309, 0.6016926043050062, 0.7939237538330246, -0.13493486907286312, -0.16603075930416367, -0.16214774700152867, -0.8155180177198824, -0.9772809206200832, 0.15781493822341264, 0.13705414638930025, -0.7545474956805827, 0.8879312870334288, -0.23672081964866298, 0.9114368421284769, 0.28044522314394316, 0.5439735984847616, 0.26492870469507124, 0.2868720894047283, 0.2624856583165234, -0.8008174735964801, -0.0533415222447271, -0.9323136292889722, 0.9986121681567228, 0.33122667585851473, -0.06992136168929619, 0.9710006692705195, 0.864545723303165, 0.21054292642362094, 0.8478633723467996, -0.9206527552097274, 0.6296736319770402, 0.4737398269677293, 0.2695441994284855, -0.6496007425504713, 0.3814242603899205, -0.9490403374022871, 0.0368620242405282, -0.07443565646611705, 0.9041212446559963, 0.18931973566210525, 0.3918889964027581, 0.8558108603892929, -0.3595892853557263, 0.8178419271729573, -0.7868818161574314, 0.3170965205216658, -0.04701329147289757, -0.9676953339722869, -0.32887062747093077, 0.49054757271701455, -0.07998071789235439, 0.8348947460984133, 0.33893352720106806, 0.8076453811067257, -0.8882594929311411, 0.8572285448443007, -0.7351087770629243, 0.6768066210259838, -0.2683707235019217, -0.027972129810309942, 0.9986684258210312, 0.8413740211137073, -0.3126111268817222, -0.8956374457725029, -0.17898534012543443, 0.5808771796568066, -0.3671691221897688, -0.2191371308504091, -0.9340279682269113, 0.3527705604852023, 0.9221153585766635, -0.8694146729382692, 0.43923035435914604, -0.6089794977276108, -0.30030538162281295, 0.6724282894171618, 0.13187641100568537, -0.33271632544989216, -0.6605673452336389, -0.47096625995438557, -0.45774935432042074, -0.4081581710529656, -0.9701130819739483, -0.5628953681445021, -0.5184697035510524, 0.20707383869724705, 0.7013731081582826, 0.536592198946354, 0.9640862145392195, 0.38407890042142334, 0.5013233367398573, 0.12865664595144466, 0.6441185550669739, 0.8753958032716354, -0.4660775974274125, 0.9104076267287713, 0.2984547140021445, 0.053268500186502754, 0.2279992589450548, -0.4253310266950381, 0.8626852353698367, 0.20535154091244023, -0.5365754650680352, 0.8315519438168815, 0.9479537634753434, 0.7825029778280481, -0.15601444996201308, 0.4067640263637742, 0.24808110582802478, -0.12369885025839156, -0.6217338470972795, -0.5326484076289484, -0.57612239987621, -0.5706374281111821, 0.10479875617937306, 0.19130795004263912, -0.35299515981629526, -0.6180529354262458, 0.585962162439402, -0.6797722360764904, 0.4521846424406839, 0.7502331514597653, -0.2441021996841668, -0.5051921936745101, -0.8642692380045252, -0.7170769955457206, -0.48199066107758015, -0.22693616058205013, 0.11137182899176068, 0.45155926254084644, 0.6794029037800688, 0.26252300524586314, 0.8538340767230672, -0.8747875677939267, -0.37553548416320526, -0.7843514543633572, -0.3662659802299095, 0.8233103295132818, 0.6423736768944608, 0.9057738119238155, 0.36861359826491413, -0.41349161693199377, -0.41558849014983457, -0.16135064935775167, 0.13770570552710137, -0.8355566826034697, -0.07052858144668073, -0.7391619829815101, 0.2856108639196253, -0.4143505519277153, -0.3431490098712502, 0.4895862776931186, -0.06918185069731586, -0.8236781988234494, -0.06599845640311597, 0.9687298362290717, 0.36779000943064166, 0.9209491528584417, 0.6615348465081394, 0.6264427960951802, 0.0036910446189868384, -0.5962152339122693, -0.07292298808491426, -0.49546889131767724, -0.010901229296529147, -0.8731982291230407, -0.6676925497530151, -0.7365639198699006, 0.48988214390876106, 0.06573718146444252, -0.5137588779018596, -0.8619983689490935, 0.7156332273924284, 0.6089017710147882, -0.5941620022293341, 0.55384865095033, 0.4417264023291825, 0.8044428864299216, -0.22243509737501244, -0.8775954911215036, -0.8108009538316927, -0.9382286576541499, 0.0, 0.3417129135213175, -0.9222260955762625, 0.11340827448356694, 0.463097850266351, -0.18556022439571662, 0.8019292477804503, 0.4608860467562155, -0.4430419916841115], [-0.05993160694273869, -0.7519493877053871, -0.8504416503669092, -0.16878041854637416, -0.7747614100431168, -0.29350971070819853, 0.5546561518441384, -0.0442356385127296, 0.4102076679401758, 0.5613964089629118, 0.2322327043409067, 0.2603385200558257, -0.40251787733033106, -0.1019524557482232, 0.8114886125578633, -0.03393402149999458, 0.5585498121192001, -0.3537594708231333, -0.6766547482512968, 0.6201949019934054, 0.4149043936673522, -0.41929531509375684, 0.38779044146957253, 0.33574577692146357, 0.6856894523274011, 0.6622710719537563, -0.9870584889162772, 0.7935040709666741, 0.8260038571250723, -0.8573860562669491, -0.9322399369668137, 0.08633316777427424, 0.31648099944033437, 0.36197271092224925, -0.7348648303727696, 0.5806221771467117, -0.6296775253622824, -0.8338441200452837, 0.4713726195623176, -0.40251643836786255, 0.7584357453921127, -0.3349171372470361, -0.7314509387953496, -0.653668610386134, -0.10460788821308764, 0.38032902872221364, -0.882010578988351, -0.2389242066848294, -0.6515514565344522, -0.1480054251267966, -0.3948610515757607, -0.7603123542431658, -0.8012375303882193, 0.1297819901791113, 0.7538605934341722, -0.21870710537706528, -0.08706111356772239, 0.4684645596120869, -0.48321328051010104, -0.2907148012513163, 0.6343725832888152, -0.83058556623792, 0.09963692056392714, 0.7604017844639723, 0.03516788743495591, -0.7313289925999067, -0.1358086483285994, -0.22673911775384226, -0.5923706717171537, -0.33874022821587313, 0.8528212411853784, -0.9936491011665165, 0.050675496296658684, -0.8501523882152722, 0.7156046173515416, 0.3266430777522018, 0.930532171401081, 0.8912370608102245, 0.7700039220765449, 0.3786604590334268, 0.8966280198072658, 0.4770365473759066, 0.6537512789563977, 0.8540526131361854, 0.5621292169333463, -0.20649644742401185, -0.4955191578189784, 0.8185544310707786, 0.78774403044847, -0.26708614705140965, 0.6525144613670619, 0.960993104681028, -0.7064949052815015, 0.8490431774107106, -0.917975534358827, 0.34232282056440955, -0.5896234355592731, -0.5566797629423321, -0.6114709592127883, 0.8832707876982966, -0.9941076995449865, 0.39101820557500777, 0.416707093354058, 0.29410917368623957, -0.6657614126890354, 0.48287470154975587, -0.5050774386761951, -0.24324858553642126, 0.4895324292606187, 0.26330087420542125, 0.6568758209875907, -0.6508374791901625, -0.29906273831508345, -0.0015815951059385824, 0.3661808320707798, 0.16221694513887797, -0.12257891859757297, 0.09344072896516309, 0.9729784898764631, 0.7421128275434059, -0.5466863912240989, 0.8820827127010697, -0.45544220422972814, -0.5134155234446633, 0.7102158781139565, 0.7878088779356252, -0.700059692381797, -0.8102379885300697, -0.7994940971859334, -0.11432821784597325, -0.9134026756306639, -0.8179564849268637, 0.07339819239614931, -0.7860483875607318, -0.9353623865694873, -0.29948330418888824, -0.6931897621643286, -0.031192589719438057, 0.4923534027697489, -0.9672426397605633, -0.7076535970910633, 0.08470790369070391, -0.0687728352256416, -0.9760472538372988, -0.5682097874174992, 0.02379920475688091, 0.12314574393201005, -0.2712395684202489, 0.057169503435794855, 0.9274800780805812, 0.34761126515113516, 0.3440362824562915, -0.9675295497254892, -0.024691857468563283, 0.7601342496097314, 0.830197572051242, -0.5219425769266315, -0.37529362904030594, 0.15554831280689707, -0.9665840204402774, -0.657963764970636, -0.6157334265543188, -0.6920452237632233, -0.9772327460655721, 0.8249050537077645, -0.938779868204918, -0.257246231236812, -0.2185262413382445, -0.5654277320642407, -0.15307392338902304, 0.8164825186852895, 0.37548074166811607, -0.4575460244965903, -0.4459501526352112, -0.17065292973583546, 0.17244290206124147, -0.28073251695965573, 0.8075962490869382, 0.5200656158792403, 0.21892151851331665, 0.15491412291193463, 0.9925023532786643, 0.7064867220584277, -0.8322845333076552, 0.13399954427011762, -0.16737251638446637, 0.9014550274712592, 0.6688253962246447, 0.3344328910275054, -0.47362937392552373, -0.0516343608001637, -0.6238969950883664, 0.0, 0.4138691450903329, -0.8856005643889409, -0.01016316964433095, 0.6997441673828149, -0.002976884061252516, 0.09980490104942619, 0.7499645200998102], [0.9051955261591014, -0.649866934799826, 0.8732014314029555, -0.7394347776652894, -0.16674742930167352, -0.27043588274327557, -0.4193348040928142, 0.08666029393924712, 0.4119232269871529, -0.5760526645427677, -0.31934064709926435, 0.272416239980664, -0.06787197341896656, -0.2906184548822326, 0.3648931576168648, 0.2491813657806181, -0.042108918400348916, 0.13268826188949712, -0.6586678026423687, -0.7111431975470763, -0.17895126500363023, 0.40146321346919334, -0.6261643371638907, 0.23595912194558744, 0.6046453275125858, 0.20992992392671606, -0.8421011627283754, -0.22428852741966865, -0.9996500309185654, -0.7860120023875874, -0.5481938894955192, 0.1755129092862191, 0.6392513825427537, -0.8702709294204525, 0.21481268393426256, 0.046554837787770253, 0.22270050090319704, -0.9921065077884719, -0.6753762896326629, 0.1187230471702927, -0.4717240942344181, -0.9197504860219394, -0.8854144366900443, 0.11372355247021892, -0.7152154709511318, 0.9852676350697964, -0.9997994302369588, 0.944140559468349, -0.7283708972675866, -0.03483724744733063, -0.11653808525219489, -0.10526180156115394, -0.34812980813837946, 0.517481667595705, 0.1857948962478535, 0.34548493127243063, -0.7778073988595864, -0.6375668475166001, -0.4472798023130833, -0.5074527485333535, 0.47190709156797683, 0.13863878986207778, 0.16527596339069262, -0.44473507461316486, 0.19218026059385585, 0.4185358786504656, -0.7689981974165478, 0.89305166263867, -0.06567577977348704, 0.15658807223165727, 0.6263955624646969, -0.7048660281284926, -0.2977652856972661, 0.4248037242039471, 0.5027471301641186, 0.4925553749572711, -0.6795330287320596, -0.4130856775425469, -0.07395824542632123, -0.9911520347055511, -0.66458368619311, 0.02336251435449932, 0.2579361756768077, -0.41456583670584446, 0.6582123046807049, -0.17411444682392063, -0.8881017531003086, -0.6399492080328653, 0.527997705170655, -0.996949376400823, -0.38231924527810435, 0.9203985066851912, 0.2742142695634684, -0.49250885237461306, -0.2858970448259066, 0.42186546697419236, -0.9588870722876706, -0.6985927126148073, 0.70558871791635, -0.7284132369660861, 0.2055627819885648, -0.6534963939316762, -0.4785722198118125, 0.4799421812812499, -0.1911064756733336, -0.2300832291706454, -0.9271982517280108, -0.1121883423649852, 0.9267177849246631, 0.5302350044586774, 0.4956449612906364, 0.5308797229748698, -0.09677734337771837, 0.6798350690188784, 0.07517603112453708, 0.545430921910427, 0.12773483129265184, -0.6370864347799401, 0.26119047664582307, 0.969921487526934, 0.5676528745936762, 0.8316110341245588, -0.35876053063459046, 0.3363427769751963, -0.8060384710621393, 0.5382879590712069, -0.25053259375310266, 0.2648716247426519, 0.7522171481567024, 0.5678094771387507, -0.8654590276000489, 0.5934575133252935, 0.44676425924151375, -0.1882965291323142, -0.24583103063779843, 0.753075143256706, 0.6702237889085996, -0.13732482871265428, -0.5331051374647446, -0.8699334824525577, 0.6582394495302608, 0.47661016143502555, -0.4578663172153925, 0.003697335176441552, 0.27815380564455916, -0.2882958889501832, 0.6035907230235344, 0.38460889047229574, 0.12603733817547957, 0.054438632611546245, 0.00721211873786709, -0.7290438842388407, -0.32625103199479444, 0.21833998149281797, -0.3588710323424986, -0.15847098889679123, 0.9899721627717926, -0.04364481596098435, -0.3823016677258282, -0.3052731942874052, 0.19000711839003648, -0.40403952774428387, -0.9517513394047903, 0.8834702320434304, 0.016115807692471895, -0.0988579930158684, -0.9520337186085255, -0.08881619093115267, -0.24550370351789197, 0.4074376720037589, 0.7690556904725179, -0.6145248570348494, 0.670600672671164, -0.4630028791652594, 0.12363164035396856, 0.2254910367552272, -0.9091589936235511, -0.15349624618467916, 0.07845485487734316, 0.6340599911069709, -0.7312768434866994, 0.7835611294918572, -0.8691572387728739, -0.7434027913188239, -0.9593880398405712, -0.3122826746606948, -0.6523962394421106, 0.0040507192006797865, -0.05726612533364395, 0.9757516432343887, -0.719033767849991, 0.9461428089030461, 0.2711277284425251, 0.0, -0.3173440835537056, 0.5180517293518865, -0.9561245570857839, 0.030162599012115487, 0.26247810147343364, -0.32939321459879456], [-0.8811534807946797, 0.48569564513745433, -0.21617323662375987, 0.04140101613542169, -0.3433957444764215, -0.9095593199157004, 0.027650383253896793, 0.21787200301516152, 0.3660030606274689, -0.28599349521588047, -0.16071817159972213, -0.2756163705762207, 0.8290729653696736, -0.09980153277638304, 0.7815064007255903, 0.8105962678079952, 0.5372669484032446, -0.8073632410759135, -0.46887689125805143, -0.9563763390446003, 0.23876220670125137, -0.5635774692266633, 0.9210199145679017, -0.5954200631201831, 0.08783064176455846, 0.24766459980929056, 0.13015239018663594, 0.15101061160396578, 0.5654686445051349, -0.25285422861681317, 0.09773432900347756, 0.8560452203368092, -0.813778624065203, 0.09545730869202917, 0.11257167856614836, -0.6124730024559979, 0.6878814647785816, -0.7237871936983828, -0.992825913455269, -0.3387878268532081, 0.034514067630525114, -0.5672351720321669, -0.14291022137370324, 0.45039019656192436, 0.22263868898526007, 0.584959117941861, 0.46512149513803047, -0.9141706108355945, 0.48896809964527077, 0.7066286291772848, -0.6073140791863376, -0.12430299884526286, -0.7780131980784599, 0.46820686098801323, 0.9461428019642313, -0.9827706087317487, 0.9348890913810397, -0.453387136397289, -0.8658011887591921, -0.24683168647381049, 0.20138055726596904, 0.8585975570308408, 0.16545361996426533, 0.18925734222559365, 0.8492141901176409, -0.442414787647587, -0.12177359340467508, 0.09321791899225196, -0.264473800793102, -0.9695654554403736, 0.30722994281650995, 0.030014900033676017, -0.3908239572409393, 0.024039826441417, -0.44884194013730516, 0.23504922581425092, -0.5813679262413891, 0.6388344539695041, 0.7246033039792121, -0.9466073710827272, -0.42966447660099494, 0.6441999379144365, -0.4615094482898212, -0.43806643569527437, 0.39135671093941826, 0.8564108628604936, -0.4946987157146605, -0.9132350376190579, -0.4027613562543315, 0.846225789774739, 0.7580527385663973, 0.8287227371684662, 0.7386405192669041, -0.631609251579764, -0.6277852342650851, -0.18074678003333688, -0.40742540484970347, 0.7453355700439392, 0.9975001935864112, 0.8251526495354389, -0.5981772237863048, 0.6200454499926817, -0.6743569785230801, 0.9128898140649271, 0.06895759262291956, 0.3764955842131248, 0.8265891474760625, -0.761432351810021, -0.8772994060438781, -0.1642092195774325, -0.7056376345425881, 0.2680053395264559, 0.30921848946451447, -0.1546523447332071, 0.24479573600913151, -0.7598107385965012, 0.8912925128335563, 0.29194688965838056, -0.7899593190906378, 0.9918683536403214, 0.9158663099489861, 0.3869595978527667, -0.5817684523532887, 0.4836907120674998, -0.6236577881958418, -0.15211818478111727, 0.39416156384696843, 0.14290902202475797, 0.12386203492171788, -0.08247505061997118, -0.1782420046054909, 0.28929921639450384, -0.36296235541708954, -0.6101196341791197, -0.4898165150696481, 0.1012367881493641, 0.6978606922027015, 0.31849952454242825, 0.15929672965186747, -0.054427979615242705, -0.8684659826510621, -0.0343596782348754, 0.11073680484219017, 0.7222915692474126, 0.8754654931968433, 0.7690874474571618, 0.4097433277882103, -0.22838897154858118, -0.03499557373986506, 0.333055594938245, -0.6399925129120134, 0.013921282997465978, -0.038562068642902014, -0.48023975113475115, 0.7586829106970905, -0.134630452382849, 0.9762144211535226, 0.7329867809297697, -0.06384903990820545, 0.8617333276786687, 0.8494143437171551, 0.6602294221764635, 0.9443188090459247, -0.2698552911923553, 0.6980860336538188, -0.48917920971234574, 0.476784504196903, -0.9482430421938246, 0.8502031313897391, 0.7677003200385228, -0.3093771703723813, 0.6746552008359106, -0.8032319367708931, 0.03643683447165702, 0.1658882194741118, -0.11815269961147368, 0.21176921010285898, 0.1740785542226697, -0.8230168016752673, -0.3062352580177268, -0.6852280219727902, 0.8908598286218978, 0.8480354402012997, -0.24965768520021347, -0.31804194042522327, -0.5456384093656097, 0.16610405685449425, 0.85991608152693, 0.0456668401823741, 0.9210207011959861, -0.07566084656979877, -0.04475717771823695, 0.9060935472892067, 0.29762823526108706, 0.0, 0.3378459458853118, -0.5630290716344888, 0.4448265572815666, -0.23639020437956781, 0.2970862647399515], [0.047955615429929876, -0.23395234780729024, -0.20087481945150798, 0.4329234439699754, -0.05113243504842213, -0.7266028647387115, 0.5590136967266865, 0.17630724362949723, -0.9428040610923896, 0.8447014963534962, 0.40065287081682954, -0.562387550608306, 0.9881080855583941, 0.44061948138881624, -0.6307709339807872, -0.8683069801809211, -0.844721412376632, 0.24591114589054208, 0.506018431603843, 0.9885924615231387, 0.8025603760554643, 0.8828445133824767, -0.23981095800294394, 0.771468574766992, -0.3185011929700412, 0.37146793128525424, 0.599784690627448, 0.8070771685832983, 0.591262445774432, 0.7885783779886042, -0.003402570783001879, -0.22902136512649518, -0.005868717163133086, -0.8983529318523436, 0.6771891447071758, 0.7185911169159314, -0.045346338630123384, -0.4333706085221678, -0.6439752231932658, -0.516593040870869, 0.8770760363503276, 0.3625748681577874, 0.7224654707885751, -0.9365225033943907, -0.09926172259794686, 0.18389422703955982, -0.043854150632396394, -0.8570131668215764, 0.8798767248195147, 0.2161516349060253, -0.4906435379499503, -0.4709749764015263, -0.5409137178006111, -0.4999918058521591, 0.14925735610753965, 0.3762016621990427, 0.2198692766313095, -0.8375916273458481, -0.8251992943923312, 0.22962924293294407, -0.4473993254522497, 0.3184564048194205, 0.8715236066235954, 0.8038906307194267, 0.9725294945417899, -0.8276410414849138, 0.4334064390632917, -0.07593459308278439, -0.049606311021284544, 0.8853186767283865, -0.08898451121380657, 0.597460305017943, -0.5317639166821446, -0.41120965306275803, -0.5680544960224809, -0.6480553046962101, -0.09883080630277163, -0.4803944119898682, -0.7235825714424302, 0.4939751078354986, -0.10830946652427786, -0.15086357852228516, -0.12222184678441006, 0.4212095019295685, 0.07954440903126647, -0.9085717703212888, -0.7897798086767938, 0.6274419095182326, 0.3710252108379748, 0.20979193160324927, 0.17239433910418756, 0.7082638813988995, 0.8863527862946257, -0.7293853107039303, -0.20989447245096216, 0.3666809823672439, -0.5064429754539048, 0.5619295883056519, -0.41968822651384174, -0.39319966792810557, 0.644246797630875, 0.24975857215263297, 0.7903523165220459, -0.2975045699039902, -0.516098448828769, -0.46002336766836804, 0.7755252907126196, 0.01177283623434544, -0.8208587388943112, -0.3079906061553732, -0.7075588283194294, -0.7183224459262836, 0.6629137304362975, 0.5398488008363367, 0.7892072439162121, 0.652793494272077, 0.4221646293622434, 0.517596801943426, 0.06518137607530106, -0.741094178017704, -0.25941678821460545, -0.08314448829554588, 0.9392778127796064, 0.8321973009766552, 0.33829788342281364, -0.3036716892343394, 0.9670725781846152, -0.7323135026465661, 0.9121179949847003, -0.06089275621317247, -0.534026644807517, -0.1851984840682097, -0.18547148986351303, -0.031206165682116094, 0.6811176932409988, -0.4587482953840032, 0.5669327158914865, -0.8906063540350415, 0.984014670447013, -0.4910903958182642, -0.41827522657706906, -0.8326148076142521, 0.7435247753122993, 0.8136752754856873, -0.42206506587889314, 0.056857574007036726, -0.201901989245294, -0.9711884051381328, -0.7560555888463321, 0.1284227136791949, -0.056904420863415295, -0.014179174166726982, -0.9937340647232571, 0.5399094021237714, -0.39036548295524676, -0.12434955928363611, -0.5977243728101087, -0.3005273747807047, 0.28626707893245107, -0.038855586271023146, 0.5785117473669406, -0.2538649161011637, 0.2078008756017402, 0.7793681328714648, 0.5722101774051336, -0.5809053183360107, 0.597190840506078, 0.23380748361809567, 0.8743949734128424, 0.04585158379520404, 0.24341085163600318, -0.23653691582655711, 0.4426481180411894, -0.6885677069258773, -0.7408655280418299, 0.6985627193055892, 0.8592155683949356, -0.2595747632510481, 0.7842978166651018, 0.39789888715315014, 0.06680509811968971, 0.9397413817424742, 0.07942651373208376, -0.9436035650230221, 0.8956834434065488, -0.6815767240528086, 0.18838088365392647, -0.15761136483663285, 0.06721592093678974, -0.662748412654508, 0.2624896538019714, 0.9968573832059882, -0.5760258823774227, -0.007783255626604202, 0.9798577482286905, 0.0, -0.211700777141836, 0.4304178474133129, 0.695580029933424, 0.27550299903711717], [0.7984827382302231, 0.7983424632380538, -0.2826122139441738, -0.711085497246934, 0.4479457186901681, -0.4014733103125807, -0.05892683553026279, -0.3703500891039797, 0.9677870639436248, -0.9393362338986024, -0.7561883652341608, 0.9868850937402665, -0.11682192640224875, -0.4197558234303518, 0.11322891604253993, -0.538030904863313, -0.41722465670745046, 0.502455350580133, -0.9449420501551591, 0.5940029634641355, -0.15618010528149107, 0.7272365067336348, 0.28409934670066006, -0.1329099950162651, -0.8397469070571988, -0.3814920183242949, 0.4251553300193318, 0.19941041124058234, 0.39780211197450566, -0.14440058095790143, 0.9368321677668117, -0.9415528799586954, -0.6870722794916333, -0.23590385633741917, 0.7375917239793861, -0.5272832791530926, 0.2569938090034698, -0.9312534489881659, 0.25916589846334026, -0.1260827800869604, 0.3135320785025597, 0.703228018910504, 0.8439802644762004, 0.0864862863111715, 0.2168011960082068, -0.6451951669174194, -0.2471656865916605, -0.014365096574844527, -0.6371024634453588, -0.26524419083507045, 0.9996213714552309, 0.51402024638181, -0.37172771402101, 0.7850793070025779, 0.2647131894984305, -0.394283408975608, 0.4559576321161054, -0.06475265098852878, 0.03186527579977061, -0.061359962915384925, -0.48931130273922663, 0.4801997775860096, 0.5000309572285107, 0.7691098943585315, 0.33775906818938806, -0.7351252660338539, -0.8115181031330456, 0.017645532254125795, 0.31935950685821, -0.06445758451953187, 0.16128979772315732, 0.41499835217847725, 0.46531068023515965, 0.18872606704270511, -0.12588273040220388, 0.9402677989087491, 0.31733462250334377, -0.1047152163076086, 0.12707864189827256, -0.9064255260246663, 0.7954411129209165, -0.9674938137527107, -0.20157796905979652, -0.006820098135614794, -0.8229570806115654, -0.8741934640323477, -0.6822687053935828, 0.15056093324149944, -0.2249799427370458, 0.49473659154427896, -0.9061867943096584, -0.9427234451623665, -0.04417212551306715, 0.4641643158916109, 0.43199204663707125, 0.26399118429780444, 0.6208561333578835, 0.41610028786436426, 0.45678558188255614, 0.06800099535385029, -0.18823844694626213, -0.9858531316161876, -0.6215192850112137, 0.7362693637281585, -0.44282294663181054, -0.28023456194997265, -0.8800142846441827, -0.6117730424154437, 0.5214295965131837, -0.04481695980431444, -0.1458247777008732, -0.20398956888857112, 0.8225368432456748, 0.022071040756416416, 0.033787180202561995, 0.28770582182503235, -0.44406242491475645, 0.6452711702360714, 0.8698493151006668, -0.6294918554269247, -0.28304229405988357, -0.5441534471872476, 0.29465779136412906, -0.28849254963720905, 0.9977701537234278, 0.9796106470943853, 0.6637735816765067, -0.40730245475738847, 0.33794669527536314, -0.10745384580505468, -0.4011349756880971, 0.35315235790901567, -3.6399707295520223E-4, -0.12652532739442202, -0.13222128672244682, 0.7428820553553095, 0.1818159169439213, 0.6500906578115868, 0.9154031123717565, -0.7766717385988828, -0.962834057342909, -0.9727457289983965, -0.9601331969556057, 0.05138606973337301, -0.2937132888799543, -0.7737909547667194, 0.6486082269238089, 0.7481948900996405, -0.8808061608186393, 0.9226546304727223, -0.9154351440317592, -0.010575050404145081, -0.9326363583748971, -0.3233711179910361, -0.2089028320890156, -0.506439232907774, -0.15267197359840212, 0.7918444931895681, 0.38081753277466746, 0.18574827089982682, 0.7114451103208153, -0.42006201876277927, 0.7263182168707305, 0.9031163005161968, -0.9424024216938209, -0.3515240236610151, -0.6978411840661727, 0.8466335691691433, -0.019635181641228128, -0.33005370783120047, 0.20287496719446874, 0.3490943104986739, 0.10026054400858486, -0.5195414668856351, 0.043982133286416536, 0.3802418844058768, 0.9586941304574894, 0.0332564048439028, -0.8287850096467126, 0.2203340222280339, -0.17513453906556742, 0.32559291811170277, 0.19187868060010316, -0.743350327680637, 0.33794889997764654, 0.43258717651753487, 0.6449306631869738, -0.9149153501724572, 0.9670252526362828, -0.3073030233944014, 0.9477449349273719, 0.9494400067736539, -0.03602523532126978, -0.020942813171010766, -0.012856436990251074, 0.7438160687457909, 0.0, -0.6104985341478137, -0.17600757476874151, 0.36499885101257323], [-0.29216973291221815, -0.4792194504973508, 0.6403096153079948, 0.7270148703418846, 0.397448012878014, -0.2726850802417342, 0.8726807856531011, 0.9125154463155343, 0.9794608796092152, -0.6280005225824321, 0.9624846375083149, 0.11987247422404268, -0.08138435857203907, -0.7798596368965618, -0.6934002949930362, 0.9234742631239865, 0.33829053841113743, 0.20171022579214126, -0.952384207981565, 0.6176120542985086, 0.4841192299716175, 0.015605883517644026, -0.7029737476413147, -0.45393770317226356, -0.9377187511170173, -0.5056096366301772, 0.41461920903363736, -0.7163708067725525, -0.5207405356816699, -0.783484717461701, 0.23076201115250172, 0.744079295943685, -0.8661444242718572, -0.91751601981726, -0.7038729330452651, 0.491037847115126, 0.8298151951456019, 0.670813016568802, -0.33276340371681346, -0.14723458506408904, 0.6186484255485374, -0.12571195483527342, 0.404706045600308, 0.23204938283260135, 0.3648646401470528, -0.7709024463155123, -0.43758812065875996, -0.02864162280508653, -0.6865516800429223, -0.8607350038265162, 0.6726508673908445, 0.14588517036259296, -0.9941577492680056, -0.9093457300278238, -0.4976193078796556, -0.6849682418754892, 0.9797880560193011, 0.8489546814017432, -0.7971402233877967, 0.5397950455977607, 0.21937124530273944, 0.8769389009707824, 0.1264443359598506, -0.6465294267943038, 0.01916460382474372, -0.49011073619230405, 0.4318533505543787, 0.14735955813348278, -0.39538569400978796, -0.6907266421942986, 0.6710932134781182, -0.5391847194542168, 0.40422313754850503, 0.32342019086950313, 0.5172917648694857, 0.8453922746386442, 0.9580865299759918, -0.7580780468869794, -0.751581382921038, -0.07883050526612667, -0.2808438147446306, 0.725768499879301, -0.7466546207897915, 0.15974884572757464, -0.33745691853790505, -0.8345933673431325, -0.18063333275920512, 0.139315460891126, 0.5045175984631982, 0.6158899675806986, -0.45562957877760923, -0.5465584314931935, -0.07304395694193144, -0.7547431809504404, 0.2665224848200083, 0.2477230836702391, -0.6392585305944101, -0.43035911319526665, 0.7000313769132749, 0.3689901901007726, -0.9146436895660295, 0.07504270802032931, 0.6889165873178429, 0.585386585765614, -0.2068196378813807, 0.40441904364644565, -0.422022903958694, 0.761469228999891, 0.6594458340526053, -0.6810280973248737, 0.06828068853233682, 0.9000562309006053, -0.740469738781073, 0.16823638057094437, -0.1567378607884058, 0.8567046649923113, 0.28090807514066096, -0.2969274228762364, 0.7399376631658163, -0.8100293382502963, -0.5764326941849676, 0.24221837564660365, -0.43389230945801605, -0.3329525280906187, -0.01985605490769382, -0.16226420933044272, -0.4895704383600872, -0.25991377723099696, 0.4396523307254412, 0.6731675587285397, 0.6545390549627192, -0.5177118656007842, -0.4834626001350033, 0.8458095268335797, -0.020732514670543933, -0.9508390982597805, -0.9074198468067349, -0.5902313197780156, -0.27495769168609874, -0.8306796248867891, 0.8847077780304151, 0.1917832096159522, 0.5766607075553853, -0.49191584757696694, -0.9540746985831743, -0.4940505629030405, -0.9021181240287601, -0.8208650671611586, 0.28729871945594887, -0.870590013160792, -0.8153079245870096, -0.9986033031620618, -0.36662750200059935, 0.8889937002150972, -0.7350159673779268, -0.13640103874365983, 0.35961085621455813, -0.1236336760635075, -0.26980117014874283, 0.2937068064248689, -0.9020006193272778, 0.6794844219595642, -0.8214812202683379, 0.710187770645851, 0.8853216500298466, -0.18261389471159584, -0.5446642074535959, 0.5546510304005476, 0.6340172586193771, 0.6626522648618427, -0.40443295526883216, -0.49617791982255377, 0.26721874509314336, -0.7178676943256788, -0.8606135381013158, -0.37837558100734947, -0.6271169593474455, -0.0545917552532611, -0.30577249387985117, 0.08014542036367311, -0.7659163690359705, 0.2805220442179641, -0.15299223394913652, -0.4730514641867911, -0.7188048731809749, 0.5109773043010057, -0.06948934267835205, -0.3630892835271693, -0.8065308176934105, 0.33763328974950757, 0.8187957641456476, 0.19458728208932108, -0.41740198542488005, 0.4963025056196082, 0.21756297728659546, 0.5816803528698324, -0.7355807146423576, 0.0, 0.7094261416780401, -0.6162363871027468], [0.09431929439525355, -0.32735222631821115, -0.30438460092508346, -0.5324721326819322, -0.05980874196760766, -0.9296184092627202, 0.5807154118462632, 0.39497172609303943, 0.1461421941443699, 0.17972645643662277, -0.2601015015419368, 0.22876466011346985, 0.7591850755121099, -0.46845845437757205, 0.5357465173727594, -0.3564958859742142, 0.002168960150423116, 0.4194113153316896, 0.7326416139358218, 0.5345223817218407, 0.2800696735171919, -0.20582757445708433, -0.901680737417166, -0.007891237622224212, -0.9385049705644162, 0.215809363965918, -0.8587268947588194, 0.6787590454706325, 0.9838217927271948, -0.43302140325840544, -0.09606985673827029, -0.1711763431021882, -0.941092745869383, 0.317196076687422, -0.4561984461063693, 0.9017711812205902, -0.7315346192696228, -0.7930870053049668, 0.11536468056055038, -0.6762570083243362, 0.5589780715748973, -0.9022930541306091, 0.8708441182084639, 0.2377305401685883, -0.3878507507393294, -0.8953846874852627, -0.5840694024074147, 0.5324324453695095, 0.9519079784453608, 0.06586911816442864, -0.7660676788745298, 0.33100363050268955, 0.017921967733887767, -0.8570434124778223, -0.8413559342504067, -0.4199008695797555, 0.4448695130327638, 0.18358580255110457, 0.9556663980996913, -0.7826948767473854, -0.494272478862678, 0.18284032296983477, -0.8734571430288518, 0.8082670498303088, 0.5160762767789331, -0.1066838240784116, 0.06699061476522528, -0.8324169722500325, -0.5330597655601526, -0.17620464610342323, -0.903089935774781, 0.2881349512779352, -0.3167290039945212, 0.39796408242539627, -0.15363401952681532, -0.28575275126016764, 0.5559671381012647, -0.15019388624301477, 0.8882367913283626, 0.27092960136328714, 0.12721504180847854, -0.3199833318113887, -0.9543291226613342, -0.453276586001079, -0.4087614293948003, 0.33787417418, 0.9927525107094686, -0.2874323536253842, -0.009860935020851391, 0.5616845704566344, -0.19898477010420024, 0.8574704016901837, 0.02954961686688784, -0.3446329884197914, 0.3473897857494668, -0.14661065463801304, -0.33727621177424294, 0.4710023539296757, -0.5383682085634975, -0.8249908693183214, -0.746995374730679, 0.6059010968800564, 0.8127408931336655, -0.39128852412612347, -0.84429201013, 0.9755658232593811, 0.21106468599088535, 0.9580439183607381, -0.6074237155544653, -0.9324647659812277, 0.7244971302597703, -0.9307234015298034, -0.831616799745873, 0.48389683702393405, -0.11457053391833583, -0.9757010300176441, 0.5589775819747116, 0.6594300661863084, -0.4043147085097616, 0.5025531465763682, 0.2076745704645655, 0.6885509546984536, 0.16168812231646523, 0.4920065322541194, 0.3996634667990402, 0.5376669655882838, -0.48231355889292193, -0.6502230567107292, 0.39015001292755147, 0.11122537023242751, -0.5150475680686784, -0.6797256861384229, -0.27949409003191583, -0.6271216374602955, -0.6517095054766253, -0.5608776746751913, -0.10256439759383595, -0.0016672240434538743, -0.9294381109389407, -0.5224526267194436, 0.5021652356118584, 0.25662462699218125, -0.05276744484072071, -0.5295136674775753, 0.8657258055006001, -0.41677760073419345, -0.6369145171177963, 0.9471463567661154, -0.830731007370729, 0.6602424654148531, -0.30993102752354873, 0.9798331346193658, -0.4273293668540217, 0.2618849554187541, -0.6310687788772988, 0.1461238887905436, -0.8458424462447245, 0.6653283598115993, -0.9948142065328134, 0.4232924082686571, 0.2544178658315459, -0.3560173766531918, -0.5079672854249213, 0.6089037963784132, -0.5582972650698499, 0.31178131074608895, 0.786450971646605, 0.2978155512001974, -0.11647834612073904, -0.23732906160598555, 0.4478353569825524, -0.3436306295857261, 0.08839210940262943, -0.27839803152275877, -0.3513294996271743, -0.5838579373739017, 0.6436538173048911, -0.10449062935025966, 0.6449825304305297, -0.6098305352234838, 0.3786759873912313, -0.1568312868247015, -0.966620724379424, -0.1269445098681523, 0.4435924437295595, 0.6799945265152862, 0.3151549638202258, 0.5919190239645606, 0.9279289289387331, -0.8785200449097572, 0.04191535094774568, 0.8154506183207773, -0.49275736331725817, -0.6115340350607037, 0.587149523070251, -0.3591947926141319, -0.7981659421744689, -0.11015892787762471, 0.0, -0.3564415381091799], [-0.8813515456417362, -0.31759969555984235, 0.054675036854504366, -0.2951147745395084, -0.9406896553293904, -0.6190811560318319, -0.4034330418740104, -0.8263531581428414, 0.5083057177453127, -0.6842915151427906, -0.9985174119243405, 0.4722938779143253, -0.35077656597739515, -0.4388063839652274, 0.0798666661589087, -0.5606977703953071, 0.7998398198539776, 0.18113591890351888, -0.3856226368071789, -0.8948609181748219, -0.26195228434471707, 0.7142197031308875, -0.31962255054745037, 0.9926855107406534, -0.05521986199571738, -0.07447281241169112, 0.7332843832090965, 0.032659736968047026, 0.4151319145175889, -0.9783256810611347, -0.6877079662525094, 0.992668327387842, 0.8915499131037057, -0.3861648884164901, -3.313891814276104E-4, -0.007466196565868888, -0.23715610132649023, -0.22661883998102939, -0.13634722535300048, -0.32733387245650447, -0.2519946268577944, -0.658995649776388, -0.1063641808680611, -0.8122256672863986, -0.8642179614503187, 0.6611576189829458, 0.9821037078389092, -0.8174371046507605, 0.43836564064767614, -0.9630620339195162, -0.4681326982834504, 0.5684182111404388, 0.5883942249901384, 0.5977598882130848, 0.16125208777813027, 0.8501296993850758, -0.40480666664586207, 0.07212641115065166, 0.6705065421420251, 0.49941243768602983, 0.43445967103527683, -0.06714434017245474, 0.8642461124988758, -0.5091587696027744, 0.9919762830548211, -0.6378186530644832, -0.9027630570274208, 0.6234445413366914, 0.8647259478798905, 0.6661124876613582, 0.21676715135187452, 0.13333414661094323, -0.9665245335518289, -0.9781033858683021, -0.23980099525616816, 0.00873300663499843, 0.7393259833632606, 0.6260170062589205, 0.16630419016609355, -0.08923423352890092, 0.7416889447026669, 0.8323881652678711, 0.9174620781371645, 0.8716874353244135, 0.2666804508924563, -0.8095494586589256, 0.8580538972723957, -0.8214786879086076, 0.14581117306670732, -0.38991083905369317, -0.019693520811806975, -0.2552270957392384, 0.9191768141138983, 0.2840743922527498, 0.212327232485372, 0.5208482978245856, 0.16517528434738327, -0.3885688498558131, -0.14554615271852644, 0.940167870232836, 0.3009707043290384, 0.4984926260116129, 0.49348285141282466, 0.6487368576547543, -0.9803618588949707, -0.07347354355766456, 0.4938450218281507, -0.7869971105912694, 0.3567045604208363, 0.44843228294779003, 0.035159229042018625, 0.5858681934168515, -0.69646028658867, 0.01218326478574605, -0.3208980876789087, 0.04250199467875504, -0.28543008607978027, 0.8266184432684427, 0.2551642209017775, 0.8934277343275674, -0.9019550400255532, 0.7885537665201234, 0.6484626599579797, 0.912938213197416, -0.5721006747025683, -0.04032491989863085, 0.2373600973868979, 0.050324203120249766, 0.912550226017212, -0.7585069786264929, -0.18917228781918216, -0.7400606911398329, -0.6056520052229926, -0.9814355271160844, -0.11984731296675477, -0.3089619226196507, -0.15678604132078822, -0.5833995107065788, 0.030880214080794888, -0.5274986196837024, -0.9060079127949316, -0.948797545574865, 0.9956766304087561, 0.8707346946360088, 0.7698767497193049, 0.9977955501046012, 0.2374181695010502, -0.1625481523415775, -0.9093221811132881, 0.29558265332437705, -0.9086773529141448, 0.7248993509891957, -0.3705780319974652, 0.40995519006033754, 0.5863545668784051, 0.11843277239146821, 0.5172980988238451, 0.30530471063522846, -0.9215058812209953, 0.8042593040852326, -0.09106990537370607, -0.6144980937360243, -0.09857615450114299, -0.18296914052447755, 0.1677768997603719, -0.17317323412219054, 0.2180544651118197, 0.39778744909399033, -0.8157116626870666, 0.030243042813085985, 0.8495234260246007, -0.3586184008535067, 0.036851241694060066, 0.7986795039020527, -0.6685795210113956, -0.14742408739773794, 0.7661059171196662, 0.4789747882185331, 0.6335593150813794, 0.8398886821894933, -0.8567839392636196, -0.5499166075821234, -0.34683522888579166, -0.48837524035196656, 0.41382250877426596, -0.6790025863159257, 0.8430414975599856, -0.5546389705677521, -0.8795475745151728, -0.3166231015314953, -0.18468100782281605, -0.6659392559177018, -0.20982038373329637, 0.006818569487375248, -0.953707477314101, 0.8058003388188764, -0.707812712473479, 0.36759958297618534, -0.09987357980671896, 0.0]] ;


==> experiments/OPL/miqplOutput.txt <==
0.205200939
2250.656005859
1
2
1
1
0
2
1
2
0
2
1
2
2
1
1
2
1
1
0
0
2
2
2
1
2
1
0
0
2
1
1
2
1
2
2
1
1
2
0
0
2
2
0
1
0
2
0
1
1
0
2
2
2
1
1
2
2
0
1
1
2
1
2
1
1
2
2
1
0
0
2
0
1
0
2
0
2
2
2
2
2
0
2
2
0
0
0
2
0
2
0
1
2
2
2
2
2
0
2
1
1
0
0
1
2
2
1
0
0
2
1
1
2
2
0
1
0
1
2
0
2
1
2
2
1
2
1
1
0
2
1
2
0
2
1
0
1
2
1
1
0
1
2
2
2
0
1
1
0
2
2
2
0
0
1
1
1
1
1
0
2
0
1
1
2
0
1
0
1
2
2
0
0
1
2
2
0
1
2
1
0
2
1
2
2
1
0
1
1
0
2
0
2
0
0
0
2
0
0
2


==> experiments/data/hedonic.csv <==
n,m,selectiveU,hedoU,miqpU,selectiveTime,hedonicTime,miqpTime
2,2,0.1894581738439362,0.0038267443523780664,0.19191030030640271,0.11,0.83,23.73
2,3,0.22074572311508608,0.05109947257252446,0.23674165041952647,0.04,0.61,24.47
2,4,0.2034950421550878,0.02210934929213534,0.2110755392998925,0.08,0.42,24.39
2,5,0.2101099717628997,0.027930107881908497,0.21892794157615347,0.14,0.54,24.76
2,6,0.23009179823946974,0.020730699217797684,0.23624843958700625,0.09,0.64,25.6
2,7,0.2020431807265876,-3.113806121880192E-4,0.20938335600295507,0.12,1.3,24.87
2,8,0.20889885347041595,0.017789550053023673,0.2140808198508757,0.12,1.91,26.18
2,9,0.20689800083017107,0.012269823363345192,0.2127957057481849,0.15,4.93,25.88
2,10,0.20638113653928974,0.006250247092336586,0.2096213248826775,0.17,8.69,26.31
2,11,0.2153700257365095,0.014243193449504483,0.21990426270843888,0.22,26.26,27.6
2,12,0.2139515904697451,0.0031402807008570873,0.21899560072161123,0.23,46.86,27.84
2,13,0.2080154161859081,0.004294196012744427,0.21128503796890702,0.26,138.37,28.56
2,14,0.21344047539267816,0.008425973581417388,0.2163756781969267,0.21,261.39,29.33
2,15,0.21052244364934636,0.009335988708734654,0.21375382565761827,0.49,739.04,29.73
2,16,0.2118043019760518,0.013519349400522667,0.21532588904071567,0.56,1424.69,31.1
2,17,0.20652965612415172,0.008637245304534916,0.20959957779157679,0.73,4549.73,44.84
2,18,0.2153865772045447,0.006213714849456476,0.21830732075979684,1.69,8140.78,42.36
2,19,0.2118562027669946,0.002301640899945222,0.21435768510232672,0.7,12552.14,37.29
2,20,0.20801876707835867,0.001241743829228219,0.21003154309172126,0.87,42651.53,38.29

==> experiments/data/selective.csv <==
n,m,U(M),MaxU,ParetoRate,IRRate
2,4,0.19732977171179525,0.2036633464201955,0.95,0.99
2,5,0.21223821835613804,0.22021482444125506,0.92,0.94
2,6,0.20186101999609107,0.21033315496687902,0.89,0.95
2,7,0.21847970718932594,0.22453522105483562,0.92,0.99
2,8,0.20633908165218895,0.21147041299756253,0.95,0.97
2,9,0.2087323096891107,0.21475291196016322,0.96,0.95
2,10,0.20240643362845606,0.20616434570562042,0.95,0.95
2,11,0.21313632408316432,0.217500378643827,0.94,0.98
2,12,0.20524095085200944,0.20849970445146337,0.99,0.98
2,13,0.21357483143909245,0.2179943717309082,0.98,0.93

==> experiments/data/timeEgalitarian.csv <==
n,m,cU,dU,cTime,dTime
2,4,0.014582102133615531,0.01409121231940479,0.24,1.32
2,5,0.012973103120941291,0.007254205643124384,0.11,0.55
2,6,0.0037055511073995208,-0.003764947256452659,0.12,0.63
2,7,0.012594879470513015,0.00512130286671661,0.06,0.51
2,8,0.002589167621686176,-0.002396466865901902,0.04,0.35
2,9,0.0027077857358840853,-0.004558835368984826,0.07,0.34
2,10,-2.0965201646649918E-4,-0.006224335466980843,0.08,1.72
2,11,0.00318020170697089,-0.009530969440347571,0.07,1.21
2,12,2.2819434553563722E-5,-0.010829647011142404,0.15,0.64
2,13,0.0011917947032687726,-0.007424722627891423,0.11,0.84
2,14,9.509173253766768E-5,-0.0048859458564392225,0.07,1.33
2,15,1.4182366831100524E-4,-0.008138282377742043,0.04,0.55
2,16,4.0253292576009514E-4,-0.004686243090297441,0.15,1.4
2,17,0.0,-0.004427156573589761,0.03,1.12
2,18,0.0,-0.004380827112925784,0.1,1.25
2,19,-2.034500409708491E-4,-0.006560892444777327,0.06,0.32
2,20,-2.3307598112212114E-4,-0.006602254010022666,0.14,0.33
2,21,-2.3538745304347658E-4,-0.005159115937146967,0.09,0.46
2,22,0.0,-0.007831605292463031,0.19,1.21
2,23,0.0,-0.006798897927090498,0.13,0.85
2,24,0.0,-0.006043630542539183,0.12,0.8
2,25,0.0,-0.0063734924346305465,0.12,0.45
2,26,-2.0634202229329192E-4,-0.005289542887220932,0.19,0.86
2,27,0.0,-0.00722613022940251,0.18,0.84
2,28,0.0,-0.006118484825091287,0.17,0.26
2,29,0.0,-0.007130839219359519,0.11,0.74
2,30,0.0,-0.00654762102536072,0.22,1.24
2,31,0.0,-0.007172431557060015,0.15,1.17
2,32,0.0,-0.008548579525746116,0.3,0.95
2,33,-4.528828642316213E-5,-0.009847634599221953,0.23,1.71
2,34,0.0,-0.005854002099859016,0.19,0.65
2,35,0.0,-0.007035797885084668,0.25,1.19
2,36,0.0,-0.0061500336105744105,0.24,1.14
2,37,0.0,-0.008833500502911765,0.24,1.61
2,38,-1.5884107198437283E-5,-0.008080175421520055,0.32,1.19
2,39,-1.9248113798236416E-4,-0.006505851577768332,0.23,1.12
2,40,0.0,-0.0064416669189472945,0.43,0.75
2,41,0.0,-0.00908791450938775,0.23,0.74
2,42,-8.953199322804844E-6,-0.005947793472657784,0.45,0.74
2,43,0.0,-0.005552424426016097,0.29,0.37
2,44,0.0,-0.007145057750614891,0.41,1.19
2,45,0.0,-0.0071280567647838584,0.53,2.06
2,46,0.0,-0.006837917052278251,0.31,0.52
2,47,0.0,-0.005582740641420788,0.34,0.71
2,48,0.0,-0.005882642503444522,0.69,1.57
2,49,0.0,-0.006604570746573907,0.26,0.35
2,50,0.0,-0.007665656123056367,0.54,0.8
2,51,0.0,-0.005659363789034871,0.44,1.51
2,52,0.0,-0.00851337408692408,0.48,0.65
2,53,-1.7507896680589102E-4,-0.007866419614323687,0.61,1.11
2,54,-2.0989867877476036E-4,-0.007007877754181158,0.3,0.94
2,55,0.0,-0.0048327637843839895,0.61,1.39
2,56,0.0,-0.007050340633771276,0.54,1.35
2,57,0.0,-0.007866217891175163,0.64,0.79
2,58,0.0,-0.006482862449762869,0.75,1.46
2,59,0.0,-0.006958875347840538,0.38,0.61
2,60,0.0,-0.00621551941672425,0.76,1.03
2,61,0.0,-0.006581078184616088,0.36,0.42
2,62,-6.393866388025616E-6,-0.005971243818028639,0.59,0.5
2,63,0.0,-0.006370885770304806,0.39,0.3
2,64,0.0,-0.006839875221442539,0.73,1.07
2,65,0.0,-0.007500483351463348,0.35,0.68
2,66,0.0,-0.00774737676748975,0.31,0.89
2,67,0.0,-0.005367484685323867,0.49,1.39
2,68,0.0,-0.005514378622077154,0.31,0.93
2,69,0.0,-0.008129117288750274,0.23,1.16
2,70,0.0,-0.006411314277084932,0.89,1.15
2,71,0.0,-0.005621834012002831,0.5,0.86
2,72,0.0,-0.006660113047166397,0.25,2.15
2,73,-8.486751599414044E-5,-0.007550387417934346,0.5,2.22
2,74,0.0,-0.004998975595095037,0.39,1.19
2,75,0.0,-0.005481438502932997,0.46,0.47
2,76,-1.0508605139965651E-4,-0.007556287589472639,0.72,1.23
2,77,0.0,-0.006507406210754073,0.81,1.68
2,78,0.0,-0.006770846095716467,1.35,0.85
2,79,0.0,-0.008000735472514906,0.85,0.91
2,80,0.0,-0.006371654888043696,1.18,1.93
3,6,0.01958347319781915,0.012281435844715362,0.06,0.18
3,7,0.023110030425496007,0.015615099768407605,0.08,0.45
3,8,0.011211252440337533,0.004256596225836864,0.05,0.2
3,9,0.0065764092575747194,0.004880190751952272,0.03,0.73
3,10,0.008826084707451654,0.004680839003008808,0.06,1.18
3,11,0.005805914293291259,-8.334259355426894E-4,0.1,0.3
3,12,0.0025527599687677747,-0.0010133910229464065,0.09,0.68
3,13,0.005969381415006316,0.002855339109218171,0.09,0.13
3,14,0.0026767369627926727,-1.0011544824090106E-4,0.11,0.25
3,15,0.0013130010570945472,-0.005479141186977914,0.12,0.79
3,16,8.008272026625052E-4,-2.567992880397199E-4,0.11,0.47
3,17,3.910708327062451E-4,-0.0023482231083374805,0.17,1.06
3,18,-1.637034807325649E-4,-0.003298582368932351,0.15,0.67
3,19,8.205329179263465E-4,-0.0040519280035905434,0.08,0.42
3,20,0.0010208540093800634,-0.003488656344851408,0.2,0.43
3,21,0.0,-0.002144703919519206,0.22,0.78
3,22,9.648375145025812E-5,-0.002606210442143411,0.21,0.92
3,23,2.580877506069501E-5,-0.002980356236774707,0.29,1.03
3,24,-5.11470041122983E-4,-0.0038304807583293037,0.33,1.08
3,25,0.001268389379458581,-0.002924723139881247,0.32,0.61
3,26,0.0,-0.0024184603242244328,0.36,1.42
3,27,2.543763566337864E-4,-0.0024396395220692823,0.36,1.03
3,28,0.0,-0.004562767275189145,0.48,0.65
3,29,0.0,-0.002327301138727856,0.43,1.12
3,30,0.0,-0.0035087532459062002,0.59,1.0
3,31,0.0,-0.00494501867871704,0.43,0.65
3,32,0.0,-0.002429266222472792,0.47,0.94
3,33,0.0,-0.0034321613627442023,0.58,0.56
3,34,-4.270655836318017E-4,-0.004745557630955458,0.53,0.46
3,35,0.0,-0.0036272410938924704,0.6,0.5
3,36,-6.999770521247365E-5,-0.0014377853897949867,0.78,0.55
3,37,0.0,-0.0030539138984710394,0.49,0.46
3,38,-4.2861861557135925E-5,-0.0033259443508506436,0.77,0.45
3,39,1.3230236355485036E-4,-0.0029120234368531844,0.88,0.57
3,40,0.0,-0.004232275583119648,0.7,0.51
3,41,0.0,-0.0040607029606927105,0.98,0.54
3,42,0.0,-0.003094643604356452,0.98,0.75
3,43,0.0,-0.004988462771937162,0.86,0.62
3,44,0.0,-0.0034853724663134926,0.87,0.56
3,45,0.0,-0.0030017818809234854,1.3,0.75
3,46,0.0,-0.00370817708208317,1.26,0.74
3,47,0.0,-0.003527180711768363,1.39,0.89
3,48,0.0,-0.003943842580868958,1.82,0.98
3,49,2.7513718645499343E-4,-0.004537581760747984,0.96,0.64
3,50,0.0,-0.0028549582820452057,1.48,0.84
3,51,-7.10294529138817E-5,-0.0024913258858701333,1.91,1.02
3,52,0.0,-0.0029505444897247398,1.53,0.84
3,53,0.0,-0.0037270686643749596,1.95,0.95
3,54,-4.237807698573965E-5,-0.002803177685147617,1.91,1.02
3,55,0.0,-0.00430710374775245,1.84,1.08
3,56,-9.822680362006435E-5,-0.0036708763947676864,2.39,1.27
3,57,-5.411029814633674E-5,-0.004620474447024496,2.51,1.39
3,58,0.0,-0.0035093945643366186,1.77,1.01
3,59,-1.459940595994038E-4,-0.00332922239601046,2.55,1.29
3,60,0.0,-0.00465020244918461,2.41,1.31
3,61,-1.5886594991153558E-4,-0.004596618411476044,2.11,1.03
3,62,0.0,-0.0020874748586766157,2.52,1.19
3,63,0.0,-0.0025087396892132,3.29,1.52
3,64,0.0,-0.0036469997453819347,2.33,1.25
3,65,0.0,-0.0020162069924323993,4.0,1.91
3,66,0.0,-0.0026888735985088545,4.06,1.86
3,67,0.0,-0.005571699310685565,2.59,1.27
3,68,0.0,-0.003798046432521625,3.51,1.6
3,69,-1.6322165723453542E-4,-0.0033482819877603044,3.64,1.69
3,70,-1.0906917770206762E-4,-0.003517942293143197,3.08,1.48
3,71,0.0,-0.0030209779588279972,3.67,1.66
3,72,0.0,-0.002644184812889719,4.63,2.36
3,73,0.0,-0.0037833189846483125,4.48,2.84
3,74,0.0,-0.0027244181331975825,4.08,3.21
3,75,-1.6611448827670502E-5,-0.002457474334513941,5.29,2.42
3,76,0.0,-0.0038508988983919166,3.12,1.38
3,77,-1.0315993909994926E-4,-0.0036017582486899736,4.81,1.95
3,78,0.0,-0.0034596482289774473,5.18,2.26
3,79,0.0,-0.0033295643030735655,5.14,2.07
3,80,0.0,-0.00446067600373599,5.01,2.14
3,81,0.0,-0.00369300092803592,6.02,2.56
3,82,0.0,-0.0029169573111861606,5.45,2.27
3,83,0.0,-0.003782709124574981,5.06,2.08
3,84,0.0,-0.0035836106340952785,6.2,2.45
3,85,0.0,-0.004018761715402761,6.26,3.13
3,86,0.0,-0.003987793561366487,5.64,2.37
3,87,-4.178918461945945E-5,-0.002967698480980157,6.94,2.71
3,88,0.0,-0.0036256718421304314,5.28,2.13
3,89,0.0,-0.0041202757869370525,5.78,2.26
3,90,0.0,-0.003440618236748361,9.06,3.37
3,91,0.0,-0.003901571772392411,7.08,2.69
3,92,0.0,-0.003638503106227294,8.67,3.25
3,93,0.0,-0.0029557017705015916,7.02,2.7
3,94,0.0,-0.0035676152737134275,6.15,2.58
3,95,0.0,-0.00336833762972899,6.97,2.76
3,96,-9.117328472183213E-5,-0.0037330699141474993,8.98,4.48
3,97,-2.1555085083560036E-5,-0.0036747197694340906,7.66,4.03
3,98,0.0,-0.005730144719439246,7.82,2.88
3,99,0.0,-0.0030323740481645834,7.69,3.05
3,100,0.0,-0.004134946376672988,8.8,3.24
3,101,-1.9509816487153203E-5,-0.003804914191677865,8.84,3.1
3,102,0.0,-0.005102414296906261,11.92,4.07
3,103,0.0,-0.0030260351710428507,9.78,3.34
3,104,0.0,-0.0034680668065052885,12.01,4.44
3,105,0.0,-0.002790597708528383,15.48,4.88
3,106,0.0,-0.004302408619467464,13.32,4.42
3,107,0.0,-0.003432826172468751,13.0,4.39
3,108,0.0,-0.004060204500874994,12.13,4.34
3,109,0.0,-0.003645751963870762,8.47,3.44
3,110,0.0,-0.003303247585639957,11.03,3.57
3,111,0.0,-0.002670633805010123,18.11,5.68
3,112,0.0,-0.002759457981724578,14.65,4.75
3,113,0.0,-0.0022911211195681355,10.29,3.4
3,114,-1.624858158297073E-5,-0.0038091084582891604,10.63,4.81
3,115,0.0,-0.003637913252619,9.98,3.28
3,116,0.0,-0.0032057347174232354,17.83,5.53
3,117,-4.2794086463248186E-5,-0.0033133715299583,17.03,6.43
3,118,0.0,-0.004920725626988675,11.93,3.88
3,119,0.0,-0.0033295919326142183,16.41,5.55
3,120,0.0,-0.003648001032243603,15.63,4.87
4,8,0.008345863559210489,0.007571563024141046,0.09,0.54
4,9,0.03513157084929299,0.03111015981277124,0.04,1.04
4,10,0.025879760170837884,0.023526132734194346,0.02,0.2
4,11,0.00940494988538594,0.005717645347894439,0.06,0.42
4,12,0.007979799786610654,0.005210653909446652,0.09,0.18
4,13,0.01643250020652914,0.014755271870655545,0.04,0.95
4,14,0.016740088538135068,0.0138297640691035,0.07,0.3
4,15,0.004001017802933635,0.0018331637724162207,0.11,0.21
4,16,3.9479574396744654E-4,-0.0015295246496698986,0.11,0.63
4,17,0.011982931061678317,0.010742494477921567,0.17,0.76
4,18,0.0022508730597614645,0.0018590981845900455,0.19,1.02
4,19,0.0037396920960944633,-5.514999453239576E-4,0.2,0.85
4,20,2.3278377291248707E-4,-0.0013879155212782733,0.28,0.63
4,21,0.009008422639235368,0.0049988352324291,0.15,0.54
4,22,0.004316126157577437,0.0024554841507642197,0.29,0.73
4,23,5.542489783895199E-4,-0.0010423366173205057,0.26,0.35
4,24,0.0,-0.0016860417109169554,0.32,0.57
4,25,0.0011447814833161264,-0.0022468342990433422,0.29,1.14
4,26,0.0022088290183717753,2.7648425360242902E-5,0.26,1.1
4,27,6.772227443825951E-4,-0.0012844477093359459,0.47,0.96
4,28,0.0,-8.119146508120448E-4,0.4,0.65
4,29,0.0027156843620334513,-9.496272554582546E-5,0.47,1.91
4,30,0.0021436206928838043,3.377009984742721E-4,0.46,1.38
4,31,6.459555004831696E-4,-0.0017957455534484542,0.56,1.5
4,32,0.0,-0.0010014633346638283,0.65,2.24
4,33,2.8208667889435325E-4,-0.0017115201927363792,0.59,1.42
4,34,3.7797986153607633E-4,-5.651876367743794E-4,0.69,0.49
4,35,5.546268452262526E-4,-6.801113835920128E-4,0.74,0.82
4,36,1.9471821966226876E-4,-0.001530512155536138,0.88,1.97
4,37,1.8810767541136198E-4,-0.0024118388365569924,0.77,1.67
4,38,8.274466795571899E-4,-6.588478286929908E-4,0.78,1.11
4,39,8.286344255276846E-4,-1.3617847330229564E-4,1.04,1.28
4,40,0.0,-3.1248747200616155E-4,1.14,1.13
4,41,-7.44156220395531E-5,-0.0019033298282160919,0.82,0.62
4,42,3.4419755237293794E-4,-0.0015354454815382523,1.0,0.67
4,43,1.749999215519671E-4,-0.0018048814107506563,1.26,0.87
4,44,0.0,-0.001190150980717531,1.74,0.95
4,45,3.833933311279902E-5,-0.0012291451148516215,1.06,0.55
4,46,0.0,-0.0017064400764973545,1.31,0.72
4,47,0.0,-0.0031608968927129364,1.63,1.03
4,48,0.0,-0.0026579268232725423,1.97,0.95
4,49,2.0518123574366997E-4,-0.002251006173066761,1.69,0.97
4,50,4.3510792915288924E-5,-0.0017167129133953548,1.74,0.91
4,51,7.658515957866818E-5,-0.0015392470001511732,1.92,1.04
4,52,0.0,-9.515207354547653E-4,1.95,1.09
4,53,0.0,-0.0022018808387030287,2.01,1.09
4,54,-2.024145267580737E-5,-0.002227930489892411,2.4,1.19
4,55,-7.643799260782513E-6,-0.0017131639662360087,2.03,1.0
4,56,0.0,-0.0012534212081305365,2.86,1.47
4,57,3.9554979860167093E-4,-0.0014800078998910592,2.32,1.21
4,58,0.0,-0.0026102599554897227,2.36,1.3
4,59,0.0,-0.0021167203617180066,2.59,1.3
4,60,0.0,-0.0018389693846769934,3.2,1.4
4,61,0.0,-0.0020305681262000543,2.39,1.17
4,62,0.0,-0.0016273952687971885,3.05,1.39
4,63,0.0,-0.0013487570086035642,3.88,1.68
4,64,0.0,-0.0014531921578250981,3.79,1.68
4,65,-1.274220092441884E-4,-9.497172695218253E-4,3.56,1.63
4,66,0.0,-0.0011500212582084169,3.24,1.54
4,67,0.0,-7.509095930544141E-4,3.95,1.71
4,68,0.0,-0.0028224672206395587,4.22,1.83
4,69,0.0,-0.0023832498242369743,4.04,1.85
4,70,0.0,-0.0016651787129522263,4.47,1.93
4,71,0.0,-0.0019315720040399848,5.39,2.21
4,72,0.0,-0.00179656217164477,5.68,2.27
4,73,0.0,-0.0018530478535349116,4.77,2.09
4,74,0.0,-0.0011898115665883197,5.18,2.18
4,75,0.0,-0.002266430026730249,5.73,2.41
4,76,0.0,-0.0019493575648206745,6.6,2.67
4,77,0.0,-0.001606235290249927,5.45,2.21
4,78,-3.838801384552719E-5,-0.0019040368872548271,6.11,2.39
4,79,1.411004312786024E-4,-0.0012389107963878972,7.64,2.89
4,80,0.0,-6.116063690978418E-4,7.65,2.99
4,81,0.0,-0.002432341352787439,6.52,2.49
4,82,0.0,-0.0013759976697827457,6.91,2.72
4,83,0.0,-8.572350043206082E-4,6.35,2.49
4,84,0.0,-0.0012648000331125508,7.55,3.06
4,85,0.0,-0.001579712089312177,8.11,4.29
4,86,0.0,-0.0013335157615110423,7.05,2.73
4,87,0.0,-0.0019426319289221827,8.72,3.23
4,88,0.0,-0.0020237943154934623,10.07,3.78
4,89,0.0,-0.002308999760937414,7.73,2.95
4,90,0.0,-0.002248113288790808,8.81,3.21
4,91,0.0,-0.0017002315001180862,10.48,3.74
4,92,0.0,-0.0018250325720072747,11.2,4.02
4,93,0.0,-0.0024825892215084603,8.63,3.26
4,94,0.0,-0.00136742473572891,10.08,3.7
4,95,-2.817479805757705E-5,-0.0010294680372139112,12.37,4.44
4,96,0.0,-0.002133597292501585,14.43,5.08
4,97,0.0,-0.001489701692993608,9.87,3.53
4,98,-5.995844711563572E-6,-0.0020243617712986366,11.61,4.11
4,99,0.0,-0.0023529051092945797,11.78,4.33
4,100,0.0,-0.0012688797804643265,13.82,4.67
4,101,0.0,-0.001997730868121231,12.7,4.43
4,102,0.0,-0.0015169841692374195,13.2,4.47
4,103,0.0,-0.0013942397741267046,17.45,5.75
4,104,0.0,-0.0017257623504420077,18.48,5.81
4,105,0.0,-0.0015537264224287331,15.04,5.33
4,106,0.0,-0.0018660375171476273,16.4,4.99
4,107,-2.9628171423270445E-6,-0.0018545513528589813,16.92,6.69
4,108,0.0,-0.0017685585555497327,20.79,6.28
4,109,0.0,-0.0025650476022234863,16.45,4.92
4,110,0.0,-0.0016321819008095911,15.29,4.83
4,111,0.0,-0.0010168403736456903,24.55,7.65
4,112,0.0,-0.0016009115490537027,20.51,6.15
4,113,0.0,-0.0026695100188996,19.66,5.92
4,114,0.0,-0.0022125204075114473,21.4,7.27
4,115,0.0,-0.001652488495568902,25.49,7.17
4,116,0.0,-0.0017739770407782332,24.61,7.13
4,117,0.0,-0.001116076224473807,17.07,5.16
4,118,0.0,-0.0017162390197042509,22.38,6.69
4,119,0.0,-0.0016235353991213585,25.96,7.36
4,120,0.0,-0.0016565703219554254,28.38,8.05
4,121,0.0,-0.0022826340837261948,22.25,6.51
4,122,0.0,-0.0011720172613991552,30.57,9.02
4,123,0.0,-0.0021216809220908333,29.19,8.86
4,124,0.0,-0.0016326717096956111,30.45,8.9
4,125,0.0,-0.0016652012965765297,21.76,6.42
4,126,0.0,-0.0019658250132326065,27.21,8.59
4,127,0.0,-0.0018361444710240998,25.65,7.74
4,128,0.0,-0.0012854275257971305,33.94,10.12
4,129,0.0,-0.0023053176529318708,29.92,9.25
4,130,0.0,-0.0016375779462261227,31.79,9.14
4,131,0.0,-0.002683077773645905,34.07,9.59
4,132,0.0,-0.001140331362111573,41.98,11.76
4,133,0.0,-0.0018563489308962866,30.73,9.67
4,134,-6.990145569476851E-5,-0.001791530389966541,34.72,10.04
4,135,0.0,-0.0017341432189826298,36.34,10.68
4,136,-2.139761423614074E-5,-0.0022509400657898114,41.12,12.15
4,137,0.0,-9.115651732356936E-4,37.74,10.93
4,138,0.0,-0.0011129410120877914,36.35,11.13
4,139,0.0,-0.0023084532752096726,40.67,11.55
4,140,0.0,-0.0016507476911697932,47.02,13.39
4,141,0.0,-0.002019486562742045,39.09,11.6
4,142,0.0,-0.002735685369236036,41.02,12.21
4,143,0.0,-0.0018643511951148583,41.3,12.01
4,144,0.0,-0.0020300964975479893,47.39,13.17
4,145,0.0,-0.0017734161426665332,42.27,12.57
4,146,0.0,-0.0014106917575008177,38.69,11.55
4,147,0.0,-0.0012786436837860964,46.69,13.37
4,148,-4.2391455086413894E-5,-0.002034230159967533,46.64,13.12
4,149,0.0,-0.0015924920842572562,39.6,11.93
4,150,0.0,-0.0015606340576475156,53.18,14.4
4,151,0.0,-0.0023065181731150384,57.99,16.66
4,152,0.0,-0.0018736895948620004,52.85,15.02
4,153,0.0,-0.002533460962544307,49.09,14.38
4,154,0.0,-0.0010835130733843304,55.56,15.93
4,155,0.0,-0.0015868542621044297,51.09,14.76
4,156,0.0,-0.0012637257697899484,68.87,19.71
4,157,0.0,-0.0025743765648868645,50.08,14.55
4,158,0.0,-0.0020723502663576674,51.93,14.69
4,159,-4.5910081280220455E-5,-0.0013028089457781014,63.4,18.23
4,160,-1.7920169182643028E-5,-0.002079122435616314,63.24,17.78
5,10,0.008802201330527224,0.007607153968089874,0.06,0.66
5,11,0.05871526776592392,0.05111162823928118,0.05,0.15
5,12,0.03515920488006702,0.030039842994084395,0.07,1.56
5,13,0.021850050917305325,0.016955268182947444,0.07,0.65
5,14,0.012645533369065199,0.010262527133116676,0.13,0.59
5,15,0.004660535457408126,0.004101016171681884,0.11,1.28
5,16,0.03165589380183587,0.02911583167615582,0.16,0.34
5,17,0.013443056446960382,0.011670049340422888,0.21,0.81
5,18,0.0157700473054376,0.014088124805830748,0.1,1.03
5,19,0.005710852385548797,0.004695693087119419,0.22,0.31
5,20,4.933382247359464E-4,-2.6216420926262357E-4,0.25,0.78
5,21,0.022906938534022262,0.024187509018216317,0.23,1.53
5,22,0.015094437507389834,0.012978662389690638,0.21,1.04
5,23,0.0079249306928951,0.006372223264304367,0.36,1.37
5,24,0.0018627396497387571,0.0019791048511320465,0.3,0.86
5,25,5.351766624608856E-4,-4.0035274927617467E-4,0.4,2.04
5,26,0.00824870396782784,0.007567956105440442,0.33,1.23
5,27,0.005169393496848378,0.004670357625385075,0.3,0.47
5,28,0.0037368735747943683,0.0017500043068015736,0.44,0.95
5,29,0.0017332708815569664,1.4431465824876614E-4,0.46,0.95
5,30,2.7339128677383753E-4,-0.0011312173245492526,0.54,0.7
5,31,0.00783255201416759,0.005502431668499965,0.44,0.92
5,32,0.0040004568699206445,0.0028431955683553356,0.59,0.81
5,33,0.001223152930527076,5.488153443525334E-4,0.67,0.93
5,34,0.002279122557744613,0.0012529816070059152,0.66,1.17
5,35,0.0,-0.0018660314404250597,0.83,1.28
5,36,0.006463079442965275,0.005123077933121643,0.59,1.48
5,37,0.0028901394934204606,-2.837163303081241E-4,0.76,1.42
5,38,5.73564019414724E-4,-0.0010819301983150047,0.81,2.18
5,39,0.0,-9.84004841590528E-4,0.86,1.62
5,40,0.0,-0.0015467783082062842,1.23,2.25
5,41,0.004505629285178909,0.003542355201767708,0.95,1.44
5,42,0.00118631170220171,-3.319156537960938E-4,0.95,1.29
5,43,2.4844404107518536E-4,-6.971443701756142E-4,1.16,1.71
5,44,0.0,-6.959783433361537E-4,1.37,2.16
5,45,0.0,-0.0013932220146789993,1.51,1.9
5,46,6.468805758105134E-4,-6.023426153584958E-5,1.25,1.47
5,47,9.256649267671424E-4,-6.792682110405796E-4,1.29,2.11
5,48,0.0,-0.0011265588836260891,1.45,1.62
5,49,0.0,-9.962145368979276E-4,1.76,1.01
5,50,0.0,-8.00652160067295E-4,1.96,0.9
5,51,4.4376894870259645E-4,-0.0010795915245458765,1.51,0.79
5,52,0.0,-8.207001477962773E-4,1.59,0.92
5,53,2.282360203129663E-4,-5.647492087225932E-4,2.08,0.98
5,54,0.0,-0.0014244543838603854,2.09,1.1
5,55,0.0,-0.001232924724804569,2.41,1.11
5,56,0.001375569391271003,4.822299144310538E-4,1.79,1.03
5,57,0.0010885572574241842,4.2719954504304364E-4,2.43,1.13
5,58,0.0,-2.433591862518601E-4,2.52,1.24
5,59,0.0,-0.0017008891126102494,2.68,1.23
5,60,0.0,-8.52713482198995E-4,3.11,1.38
5,61,0.0010147470370885003,-6.813795023732555E-4,2.48,1.22
5,62,4.7702831253944143E-4,-5.123982631090957E-4,2.91,1.27
5,63,0.0,-0.0015084955413902793,3.06,1.4
5,64,-2.601675408632341E-5,-7.14367774266179E-4,3.38,1.48
5,65,0.0,-5.768419109250701E-4,4.0,1.68
5,66,0.0,-0.0014160977491754995,3.28,1.52
5,67,0.0,-0.0015813006689252907,3.7,1.69
5,68,0.0,-8.624237871657313E-4,4.03,1.68
5,69,0.0,-0.001046221652581142,4.38,1.74
5,70,0.0,-5.182486645786033E-4,4.82,1.92
5,71,0.0,-9.534669191482111E-4,3.9,1.7
5,72,0.0,-0.0012955144373285258,4.23,1.8
5,73,9.003239236033589E-4,2.6180643474625463E-4,4.54,1.9
5,74,7.720085321930903E-4,-6.201596055682353E-5,5.51,2.15
5,75,-4.312246977293162E-5,-5.253711201145005E-4,5.85,2.33
5,76,0.0,-0.0012693945050207692,4.73,1.99
5,77,3.8472935318370813E-4,-7.888021475104555E-4,5.81,2.33
5,78,0.0,-0.001516333437120538,6.55,2.56
5,79,0.0,-0.002032489240963393,6.42,2.57
5,80,0.0,-9.761864278429732E-4,7.36,2.63
5,81,1.9983836266532218E-4,-4.969896192273466E-5,5.59,2.34
5,82,1.425885913585745E-4,-0.001534556393708578,6.69,2.6
5,83,0.0,-0.0010009124548624902,7.13,2.66
5,84,0.0,-7.635874048087061E-4,7.98,2.94
5,85,0.0,-0.0012796304634257758,9.0,3.11
5,86,0.0,-0.0010472454442522258,7.51,2.81
5,87,0.0,-6.805891917826948E-4,7.27,2.78
5,88,0.0,-0.0013622043500436944,8.6,3.18
5,89,0.0,-6.93967224031424E-4,9.32,3.29
5,90,0.0,-8.501265489583112E-4,10.05,3.49
5,91,0.0,-8.490583622926229E-4,8.23,3.03
5,92,0.0,-0.0010177461101273787,9.49,3.46
5,93,1.4226117452647902E-4,-4.4316265087550224E-4,10.53,3.7
5,94,0.0,9.330617563562581E-5,10.99,3.89
5,95,0.0,-0.0013312917223450192,11.22,3.74
5,96,1.1952748533409969E-4,-9.645662737805277E-4,9.4,3.4
5,97,0.0,-9.136522819894524E-4,10.68,3.64
5,98,0.0,-6.204954110646865E-4,12.29,4.24
5,99,0.0,-0.0011773885938812364,12.66,4.46
5,100,0.0,-0.0022301072795727138,14.71,4.7
5,101,0.0,-4.0751380645730103E-4,12.16,4.08
5,102,-5.910621150328123E-5,-0.0012731694484223353,12.63,4.08
5,103,-3.508444123255045E-5,-0.001086050225274513,15.64,4.9
5,104,0.0,-0.0015585799296910674,16.57,4.92
5,105,0.0,-0.0011302855971001397,16.94,5.09
5,106,0.0,-0.0012748303178941182,13.86,4.5
5,107,0.0,-4.6460851650911524E-4,17.69,5.41
5,108,0.0,-7.171154514594412E-4,17.29,5.33
5,109,0.0,-7.960223566598709E-4,20.99,6.38
5,110,0.0,-5.663855237715136E-4,20.05,5.7
5,111,0.0,-0.0014289696263609293,17.58,5.38
5,112,0.0,-9.628518113506134E-4,21.85,6.64
5,113,0.0,-6.56557366059039E-4,20.32,5.8
5,114,0.0,-0.0013627331515684454,22.97,6.66
5,115,0.0,-0.001165250337370586,25.45,7.43
5,116,0.0,-8.130768336799894E-4,18.54,5.64
5,117,0.0,-8.27136928998975E-4,21.55,6.26
5,118,0.0,-0.0011916218985932926,24.99,6.86
5,119,0.0,-0.0015721181700194575,24.85,6.89
5,120,0.0,-0.0015516300466898781,28.21,7.83
5,121,0.0,-9.661011443660676E-4,20.89,6.1
5,122,0.0,-7.972833676087532E-4,24.0,6.74
5,123,0.0,-5.315881657339948E-4,26.74,7.76
5,124,0.0,-6.990416946439701E-4,26.92,7.56
5,125,0.0,-7.036911626991203E-4,32.39,8.91
5,126,0.0,-9.753798238451278E-4,26.49,7.54
5,127,0.0,-0.0010452599199912002,27.65,7.4
5,128,0.0,-5.93300789829831E-4,32.32,8.73
5,129,0.0,-0.0011953474496837462,29.41,7.94
5,130,0.0,-7.677554751711081E-4,35.98,9.44
5,131,0.0,-9.424059917511561E-4,28.13,7.82
5,132,0.0,-5.992898515330709E-4,29.87,8.72
5,133,0.0,-9.314955323892558E-4,34.89,9.59
5,134,0.0,-7.696773758830789E-4,36.58,9.8
5,135,0.0,-0.001056762981156874,43.02,11.46
5,136,0.0,-0.0016563070650107135,30.83,8.56
5,137,0.0,-7.855680505643294E-4,36.81,9.93
5,138,0.0,-0.0013788684686898177,39.48,10.29
5,139,0.0,-0.0013511853487849334,43.17,11.3
5,140,0.0,-0.00120384881881743,43.94,11.65
5,141,0.0,-7.188735463434806E-4,37.05,9.88
5,142,0.0,-5.909222826091899E-4,42.61,11.25
5,143,0.0,-5.929247044246788E-4,43.06,11.29
5,144,0.0,-0.0013169745908336542,47.11,12.13
5,145,0.0,-0.0011314146996593078,47.55,12.61
5,146,0.0,-7.202554527632326E-4,43.09,12.04
5,147,0.0,-0.0012954697824923574,42.66,11.34
5,148,-5.087161653898952E-5,-0.0011464888250605732,49.09,12.74
5,149,0.0,-5.791033197133292E-4,50.72,13.25
5,150,0.0,-0.001039440039517972,55.68,14.38
5,151,0.0,-0.0010112648948702797,48.53,12.71
5,152,0.0,-6.759082736212412E-4,49.05,12.84
5,153,0.0,-0.0010347019597717227,56.19,15.04
5,154,0.0,-0.001038879148370351,61.19,15.81
5,155,-1.75418783151016E-5,-0.0013349669545194376,58.82,15.08
5,156,0.0,-0.001197515162239889,49.68,13.99
5,157,0.0,-8.600553972490023E-4,53.18,14.65
5,158,0.0,-0.0011125144789329085,56.73,16.07
5,159,-1.3908134719917593E-5,-5.663732506184462E-4,61.24,16.7
5,160,0.0,-0.0012075172033906363,65.36,17.33
5,161,0.0,-7.620595071473969E-4,58.75,15.51
5,162,0.0,-9.836919740182893E-4,58.98,16.22
5,163,0.0,-0.0012245385737202708,60.7,16.76
5,164,0.0,-8.187855647963905E-4,65.29,17.29
5,165,-5.535153637712127E-5,-9.283930536591163E-4,71.95,18.72
5,166,-7.348363047096604E-5,-0.0013459422436255402,65.79,18.16
5,167,0.0,-0.0010814315767751223,59.76,16.89
5,168,0.0,-9.56436198163937E-4,66.1,18.28
5,169,0.0,-4.283067935677383E-4,73.05,19.79
5,170,0.0,-6.149398288831496E-4,91.01,23.57
5,171,0.0,-6.849891575999634E-4,59.23,16.57
5,172,0.0,-4.2106534862431E-4,65.74,17.64
5,173,0.0,-8.574249657766684E-4,75.56,20.46
5,174,0.0,-6.861568031992836E-4,85.26,22.3
5,175,0.0,-9.377002432778051E-4,90.67,23.07
5,176,0.0,-8.562890230332809E-4,68.0,18.37
5,177,0.0,-9.73286219249199E-4,72.95,19.74
5,178,0.0,-7.786916626000089E-4,83.94,22.02
5,179,0.0,-0.0012003412912890313,79.03,21.1
5,180,0.0,-0.001222320829844831,99.41,26.23
5,181,0.0,-8.18856560339242E-4,77.74,21.34
5,182,0.0,-0.0014892210294752994,86.72,22.96
5,183,0.0,-9.099178339728696E-4,94.53,24.38
5,184,0.0,-0.0011295149750524544,92.7,24.77
5,185,0.0,-0.0010188845278713446,114.51,29.68
5,186,0.0,-0.0014724825071111452,86.17,24.51
5,187,0.0,-6.837780174312431E-4,83.23,22.58
5,188,0.0,-0.00101994405746267,98.81,27.29
5,189,0.0,-7.646348066207434E-4,104.06,27.84
5,190,0.0,-0.0012527672776560417,101.47,26.51
5,191,0.0,-0.0012280140525013422,95.09,25.0
5,192,0.0,-7.549188240197702E-4,97.55,25.5
5,193,0.0,-7.348607413719579E-4,102.56,26.76
5,194,0.0,-4.376107718549983E-4,115.75,30.99
5,195,-3.0137410203983916E-5,-0.001123818227757167,121.63,30.99
5,196,0.0,-0.0010235004070068322,92.91,24.68
5,197,0.0,-5.932274766134145E-4,88.42,23.83
5,198,0.0,-8.057022318641076E-4,105.42,27.85
5,199,0.0,-0.001464012350862507,127.54,32.42
5,200,0.0,-9.870514433379897E-4,135.45,34.95
6,12,0.007260127101708503,0.006841175571905179,0.03,1.26
6,13,0.06840570563394943,0.06569760315932931,0.05,0.83
6,14,0.03775665933753413,0.036819733909818964,0.06,0.73
6,15,0.03326048761134455,0.031050091228019435,0.09,0.24
6,16,0.028136500925704733,0.026163077703547713,0.1,0.68
6,17,0.01715957060597497,0.01525848291974995,0.13,0.95
6,18,0.0032615115788677796,0.004083660616456083,0.11,0.57
6,19,0.04114518324266166,0.039166925199549806,0.13,0.64
6,20,0.023809329425656733,0.021113441555637574,0.11,0.52
6,21,0.017153191712963003,0.016735381928090626,0.18,1.02
6,22,0.010274677331243882,0.008733746569978058,0.22,0.64
6,23,0.005472525531584711,0.0030741107985606544,0.22,1.35
6,24,5.139930805628167E-4,-2.8993516112963135E-4,0.33,1.5
6,25,0.017860448848319818,0.017388388055811003,0.31,0.79
6,26,0.012061682860014784,0.01212880227225959,0.37,0.7
6,27,0.006679765061935155,0.005275370205432352,0.39,0.97
6,28,0.007194681688368112,0.008826494669681377,0.4,0.74
6,29,0.0016960518161509364,9.057674527442324E-4,0.49,0.73
6,30,2.9721073401066557E-4,-3.154960373731863E-4,0.62,0.42
6,31,0.016669908409587025,0.016810282610910044,0.39,0.38
6,32,0.013610035481345772,0.012719164446233382,0.48,0.36
6,33,0.0034545940295100286,0.0021914945491278677,0.6,0.52
6,34,0.003351537567792706,0.0037513968404505387,0.64,0.42
6,35,0.001085941128535335,4.321200313427834E-4,0.78,0.56
6,36,0.0,-2.819444847679782E-4,0.85,0.49
6,37,0.004612425927075744,0.004601675577838918,0.61,0.46
6,38,0.005416902162036529,0.0025819157519071444,0.7,0.57
6,39,0.004850762943287425,0.0038156348629859276,0.83,0.58
6,40,0.0014177452474094464,0.0010739628091814828,0.92,0.62
6,41,5.531348101817435E-4,-9.930073228383652E-4,1.11,0.79
6,42,0.0012750112470425623,7.491859455158417E-4,1.05,0.64
6,43,0.0065701997897435385,0.005428148310502186,1.0,0.61
6,44,0.005240738578140756,0.004925181397326678,1.03,0.63
6,45,0.002804644842309342,0.0018017758011203326,1.15,0.7
6,46,0.0016844858205214476,0.0011910201296868492,1.26,0.67
6,47,0.0012982865873874495,6.507458715883013E-4,1.46,0.85
6,48,3.915161831314873E-4,-2.1905597998786837E-4,1.58,0.82
6,49,0.004003618250294562,0.0032883030411169647,1.38,0.7
6,50,0.003525706091221685,0.002117165601655547,1.53,0.87
6,51,0.002352002829498775,0.0018487905226615003,1.54,1.04
6,52,0.0010056239405373567,-2.231252081671211E-5,1.69,0.9
6,53,6.317426271327287E-4,-6.447581997805838E-4,2.01,0.94
6,54,0.0,-7.551355958030703E-4,2.17,0.9
6,55,0.002479413688288464,0.0012654609222300462,1.56,0.96
6,56,0.0018539996294015936,6.776764055498879E-4,1.99,0.98
6,57,0.001338450784501969,8.944783673080595E-4,2.17,1.06
6,58,0.00174330921998896,0.0012315882143092787,2.21,1.11
6,59,0.0,-0.0010976338634839553,2.63,1.21
6,60,0.0,-4.296072561422173E-4,2.83,1.28
6,61,8.401793666074054E-4,-3.398591254845359E-4,2.31,1.19
6,62,0.0018443418915793952,0.0016669888651222448,2.5,1.21
6,63,0.0015650308138502125,0.0017326903674006865,2.79,1.29
6,64,2.482346784148071E-4,-2.8551984213460654E-4,2.84,1.22
6,65,3.2655707449352425E-4,-7.161633442108971E-4,3.69,1.52
6,66,0.0,-0.0010335502920602215,3.73,1.59
6,67,9.299208894388844E-6,-2.931046895207902E-4,3.14,1.35
6,68,0.0022595466521976183,0.0016409744647815526,3.37,1.5
6,69,6.597382588124711E-4,-4.247749273020906E-5,3.7,1.66
6,70,0.0,-2.741158137692139E-4,3.81,1.58
6,71,6.052101000425614E-4,-3.2048686479777975E-4,3.85,1.49
6,72,0.0,-0.0011114366276532297,4.81,1.9
6,73,0.001647296286455544,9.22481671720041E-4,3.61,1.52
6,74,0.0010282845360145177,5.850285033371251E-4,4.05,1.73
6,75,0.0,-8.492178518167498E-4,4.64,1.81
6,76,0.0,-9.022235552111491E-4,5.32,1.93
6,77,0.0,-7.598279927598674E-4,5.58,2.1
6,78,0.0,-9.586976077273331E-4,6.09,2.26
6,79,0.0,-5.571862396919977E-4,4.66,1.97
6,80,0.001145668720775319,6.920408045952918E-4,5.04,2.0
6,81,0.0,-5.230414653439892E-4,5.26,1.99
6,82,3.1776715873793826E-4,-7.520990903189512E-5,6.28,2.27
6,83,0.0,-2.959740319464502E-4,6.55,2.42
6,84,0.0,-5.973732726894584E-4,6.82,2.43
6,85,0.001024944726110466,4.351390507594875E-4,5.6,2.11
6,86,0.0,-9.626028182907604E-4,6.92,2.49
6,87,0.0,-9.643537179703846E-4,7.2,2.68
6,88,0.0,-2.6895993754187436E-4,7.47,2.67
6,89,0.0,-2.8914604604629845E-4,8.25,2.77
6,90,0.0,-4.573656649671513E-4,9.09,3.18
6,91,6.916556025415532E-4,-1.9036167297848173E-4,7.09,2.62
6,92,9.004136827628084E-4,2.8491778052900063E-4,7.63,2.72
6,93,1.4862010411495485E-4,-2.765449357751102E-4,8.39,2.98
6,94,0.0,-4.591632739002549E-4,8.54,2.91
6,95,0.0,-5.04560091216464E-4,10.53,3.57
6,96,0.0,-8.128158111814467E-4,11.88,3.73
6,97,2.22007779474368E-4,-3.913738852281109E-4,8.81,3.21
6,98,2.3776055710745481E-4,-4.245344540336883E-4,9.31,3.29
6,99,0.0,-6.69040201210776E-4,10.63,3.59
6,100,0.0,-4.856199133255902E-4,11.38,3.76
6,101,0.0,-5.476209322236797E-4,11.72,3.62
6,102,0.0,-4.2869842936324746E-4,13.99,4.12
6,103,9.607589995483812E-4,-9.70413965915904E-5,11.37,3.79
6,104,3.9697333478864836E-4,-7.568586727321559E-4,12.27,3.68
6,105,7.984192383826306E-4,-3.229035539423445E-5,13.36,4.06
6,106,0.0,-3.285761726005315E-4,14.53,4.25
6,107,0.0,-5.363056623246295E-4,15.1,5.06
6,108,0.0,-7.542111474591126E-4,17.35,4.88
6,109,0.0,-3.3254224723365154E-4,13.47,4.14
6,110,2.1623762010971605E-5,-0.0011708929338591204,15.39,4.46
6,111,8.989568111123614E-5,-1.3333634003427682E-4,15.85,4.71
6,112,0.0,-3.002847320604846E-4,17.62,5.12
6,113,0.0,-5.726357420885918E-4,20.91,5.62
6,114,0.0,-0.0011990205965601653,20.82,5.43
6,115,0.0010441669986324276,4.3926486259932853E-4,15.53,4.61
6,116,0.0,-8.116617381149643E-4,17.87,5.02
6,117,2.482903230004074E-4,-7.223450124772404E-4,18.43,5.29
6,118,0.0,-8.997618857106075E-4,22.3,5.93
6,119,0.0,-4.8755646496639204E-4,21.75,5.86
6,120,0.0,-8.538643914621818E-4,24.26,6.88
6,121,4.8027601904812036E-4,-3.711203429517311E-4,18.86,5.46
6,122,0.0,-5.108513251262901E-4,21.15,5.73
6,123,3.449281474216015E-4,-6.557294357825116E-4,21.75,5.92
6,124,0.0,-6.39975329923586E-4,23.78,6.28
6,125,0.0,-5.791092362865844E-4,26.07,6.93
6,126,0.0,-9.652665904955036E-4,29.32,7.62
6,127,0.0,-8.237826896536568E-4,23.97,6.63
6,128,4.506522821578718E-4,-3.8970916811600405E-4,23.47,6.29
6,129,0.0,-6.395502007479338E-4,29.51,7.95
6,130,0.0,-9.569372533492719E-4,28.7,7.14
6,131,0.0,-6.277394936867577E-4,30.65,7.76
6,132,0.0,-7.518337198912839E-4,35.58,9.07
6,133,0.0,-3.7708792384896534E-4,25.01,6.83
6,134,0.0,-6.579519607122333E-4,28.57,7.53
6,135,0.0,-6.602635482901128E-4,28.44,7.37
6,136,8.698075874855605E-5,-5.164332039347519E-4,32.52,8.32
6,137,0.0,-9.538906084609487E-4,37.26,9.2
6,138,0.0,-0.0011008366591946548,40.23,10.76
6,139,0.0,-0.0012656322992373465,31.04,8.21
6,140,0.0,-4.005522932963963E-4,34.52,8.59
6,141,0.0,-7.572404502483106E-4,35.44,9.4
6,142,0.0,-3.766449067200402E-4,39.57,10.13
6,143,0.0,-5.761692094697469E-4,36.57,9.22
6,144,0.0,-6.294204443045694E-4,45.11,10.99
6,145,8.325880988870494E-4,4.6880080169849444E-4,35.31,9.12
6,146,0.0,-5.908287551488855E-4,37.16,9.74
6,147,0.0,-0.0010581092855845877,40.52,9.99
6,148,0.0,-6.917575978924867E-4,39.83,10.1
6,149,7.382376340525298E-5,-5.976745425537589E-4,50.6,12.55
6,150,0.0,-9.174475430993305E-4,46.44,11.34
6,151,0.0,-7.189811481514156E-4,41.01,10.65
6,152,-3.366350994769193E-5,-6.702563106502329E-4,42.43,10.52
6,153,0.0,-1.5405940792629708E-4,43.62,10.96
6,154,0.0,-9.411553391593174E-4,47.65,11.72
6,155,0.0,-3.837078442222011E-4,52.66,12.76
6,156,0.0,-7.405572684270726E-4,49.82,12.33
6,157,3.570625721927423E-4,2.399014591366365E-5,42.87,11.09
6,158,-4.074643461793757E-6,-6.273262933390179E-4,49.19,12.61
6,159,0.0,-6.081074589166651E-4,55.0,13.8
6,160,-5.4999233686309506E-5,-5.579651567611576E-4,58.5,14.26
6,161,-1.2687322909532868E-4,-7.220555502680574E-4,58.95,14.37
6,162,0.0,-6.948896085427168E-4,65.74,15.71
6,163,0.0,-4.24654820876209E-4,49.14,12.67
6,164,0.0,-6.221959482016681E-4,58.0,14.12
6,165,0.0,-0.0010841652608693001,61.67,15.78
6,166,0.0,-6.419375571464936E-4,56.09,13.95
6,167,0.0,-2.2125923816720196E-4,65.42,15.34
6,168,0.0,-6.59548758085329E-4,68.99,16.56
6,169,0.0,-4.4449654990685053E-4,56.06,14.2
6,170,0.0,-5.532213349771714E-4,57.13,14.66
6,171,0.0,-8.934194748272877E-4,63.55,15.81
6,172,0.0,-7.021154849868484E-4,64.88,16.28
6,173,0.0,-9.249702131879247E-4,74.97,18.23
6,174,0.0,-6.162372613842159E-4,73.32,17.24
6,175,0.0,-8.044130304111988E-4,67.35,17.6
6,176,0.0,-5.895264400407905E-4,63.4,16.51
6,177,0.0,-6.768733838268859E-4,74.78,18.3
6,178,0.0,-6.085755810027529E-4,72.87,17.91
6,179,-6.418296606287986E-5,-0.0010672721074127124,81.03,19.65
6,180,0.0,-6.823403135684833E-4,82.59,19.73
6,181,0.0,-4.6081594980337814E-4,63.77,16.05
6,182,0.0,-6.34099115918637E-4,75.17,18.08
6,183,0.0,-2.527021366494806E-4,75.87,19.22
6,184,0.0,-5.288667883078844E-4,87.79,21.43
6,185,0.0,-0.001280834766623442,92.08,22.09
6,186,0.0,-5.139982569325123E-4,101.57,23.83
6,187,-2.3713667848463643E-5,-7.716094944672302E-4,73.62,19.17
6,188,0.0,-7.621532626040872E-4,81.9,20.69
6,189,0.0,-4.7534188014317406E-4,89.38,22.71
6,190,-3.387826488428159E-5,-7.54391510588709E-4,85.1,21.37
6,191,0.0,-6.559660918171021E-4,96.98,23.61
6,192,0.0,-5.486765197704401E-4,98.49,24.24
6,193,0.0,-0.0010832392057641166,86.2,21.36
6,194,0.0,-4.5579260726870754E-4,90.87,23.7
6,195,0.0,-6.448800809666521E-4,96.66,25.25
6,196,0.0,-6.310999182132768E-4,107.55,27.26
6,197,0.0,-0.0012941278036271795,103.08,25.15
6,198,0.0,-7.162453039592959E-4,113.96,27.59
6,199,0.0,-5.938501923032069E-4,95.38,24.1
6,200,0.0,-6.749590759719799E-4,95.66,23.85
6,201,0.0,-1.6429941345623352E-4,95.52,24.29
6,202,0.0,-3.9915753625931785E-4,106.67,26.53
6,203,0.0,-4.3764445091330306E-4,113.91,27.72
6,204,0.0,-5.733572024451848E-4,138.52,32.17
6,205,0.0,-8.190572393540667E-4,103.96,26.14
6,206,0.0,-2.95443748010938E-4,112.12,27.49
6,207,0.0,-2.1424722919332297E-4,112.28,27.82
6,208,0.0,-6.991336878074035E-4,123.58,30.56
6,209,0.0,-3.789701247934239E-4,121.77,29.48
6,210,0.0,-6.169991660920631E-4,132.04,32.91
6,211,0.0,-3.457254547469656E-4,109.86,27.64
6,212,0.0,-4.3308730369956416E-4,113.65,28.99
6,213,0.0,-4.6256005443979305E-4,114.04,28.57
6,214,0.0,-3.9046151603279374E-4,123.45,31.19
6,215,0.0,-3.8223889454648877E-4,131.24,31.4
6,216,0.0,-0.0014460566547817506,146.0,34.7
6,217,0.0,-9.710258375114297E-4,122.25,29.66
6,218,0.0,-5.04450974347159E-4,134.02,32.03
6,219,0.0,-7.542038336268896E-4,142.56,35.28
6,220,0.0,-6.346776405889378E-4,145.34,35.29
6,221,0.0,-6.464504546389439E-4,159.77,36.86
6,222,0.0,-3.310690345643946E-4,163.02,39.03
6,223,0.0,-4.038725452655946E-4,131.54,33.08
6,224,0.0,-7.92659607270329E-4,140.71,35.86
6,225,8.234156562978212E-5,-5.74812337882048E-4,143.23,35.81
6,226,0.0,-9.14997221275979E-4,155.34,37.34
6,227,0.0,-7.517759488128027E-4,165.47,40.56
6,228,0.0,-6.508298576050913E-4,175.02,40.37
6,229,0.0,-6.167930067760279E-4,145.52,37.1
6,230,0.0,-6.340763330009318E-4,162.64,38.97
6,231,0.0,-5.587116500284003E-4,157.29,38.12
6,232,0.0,-6.195506691279765E-4,173.61,41.42
6,233,0.0,-4.3932967630918055E-4,181.55,42.55
6,234,0.0,-4.3989646908879727E-4,180.93,43.43
6,235,0.0,-8.228697245611066E-4,172.95,41.74
6,236,0.0,-6.118992767628273E-4,154.05,37.55
6,237,0.0,-7.513308815872251E-4,188.98,45.81
6,238,0.0,-6.568559820363557E-4,177.7,43.31
6,239,0.0,-3.9894160234720525E-4,198.81,48.13
6,240,0.0,-3.7602847724317926E-4,219.73,50.87
7,14,0.0115978695422606,0.010854685291487542,0.11,0.54
7,15,0.08444215579753149,0.08140998779524843,0.05,0.72
7,16,0.05906436416643599,0.056709573019947446,0.09,0.48
7,17,0.05502851737902985,0.05522799424040556,0.14,1.52
7,18,0.028119885385980443,0.029153171495573317,0.11,1.28
7,19,0.020576335940015636,0.02059850017506599,0.15,0.93
7,20,0.01382534254873363,0.012462839562960475,0.2,1.34
7,21,0.003920451443217099,0.0037864298827068733,0.22,0.61
7,22,0.04776011740779072,0.04204497912314476,0.18,0.62
7,23,0.04370153168151843,0.0405544150397136,0.22,1.52
7,24,0.022076814108065546,0.020301244210552842,0.26,0.63
7,25,0.02090208151805438,0.019501274898957217,0.31,0.96
7,26,0.008893215717218676,0.00902240302399003,0.36,1.27
7,27,0.006721118137358418,0.005915415058311257,0.34,1.89
7,28,0.0019216986130136482,0.001962525320992096,0.42,0.5
7,29,0.02489810427550494,0.02387349673881201,0.35,0.41
7,30,0.028324136436301054,0.02841133709881503,0.37,0.38
7,31,0.01633958886130586,0.017391552294383734,0.32,0.45
7,32,0.005725005184131155,0.0035764787210339293,0.53,0.35
7,33,0.007819200074551863,0.007642701508805798,0.57,0.39
7,34,0.003906224387597409,0.003107823004184296,0.71,0.45
7,35,0.0021808888419339954,0.0018502239868978974,0.72,0.54
7,36,0.031227091657448237,0.028455652876043167,0.49,0.45
7,37,0.013982290300302671,0.013825144083469278,0.65,0.42
7,38,0.008948339827728054,0.007758342491307329,0.65,0.61
7,39,0.007857790983044687,0.007720330802625471,0.75,0.62
7,40,0.005045321068946813,0.00467809272492893,0.93,0.55
7,41,2.0220950555025708E-4,-2.444190067324826E-4,0.99,0.66
7,42,0.0,-5.971226269285008E-4,1.15,0.72
7,43,0.010254113564779628,0.009007409051808118,0.9,0.57
7,44,0.014177868806019255,0.012097046403682601,0.95,0.61
7,45,0.008501304358265795,0.007685194657751448,1.02,0.71
7,46,0.005297451387700689,0.004194300210914973,1.29,0.69
7,47,0.001360134010043832,9.75553552396565E-4,1.26,0.71
7,48,3.019806301994388E-4,-4.517889627220016E-5,1.29,0.79
7,49,2.533090093706636E-4,-9.049269444931319E-4,1.59,0.82
7,50,0.010242819127369001,0.009635154602060342,1.18,0.76
7,51,0.007422309835504173,0.006363595135590793,1.29,0.8
7,52,0.007528749057507164,0.006217451493998113,1.46,0.88
7,53,0.0029103042501490593,0.002115674820345637,1.64,0.85
7,54,1.3646615400832228E-4,-2.179166993857578E-4,1.85,0.92
7,55,6.370169843376506E-4,3.8728361651815135E-4,2.1,0.97
7,56,0.0,-7.614535344973847E-4,2.08,1.05
7,57,0.005530357315928907,0.005125676174591921,1.61,0.86
7,58,0.007478411405073887,0.006694000671170089,1.86,0.94
7,59,0.004435681355123495,0.004222247575957944,1.98,0.91
7,60,0.0016429966108385608,0.001222670822484331,2.11,1.07
7,61,0.002498769842088353,0.0019505910981637237,2.35,1.13
7,62,0.0019471593523686626,0.0018321729560390207,2.57,1.23
7,63,0.0,-3.746546285085603E-4,3.0,1.23
7,64,0.004699209528305424,0.004267303913842537,2.22,1.14
7,65,0.004478600553752098,0.004172308102272132,2.38,1.17
7,66,0.0021452539116724434,0.0010510093216104903,2.84,1.24
7,67,0.0023788953473521425,0.001792361261586382,3.07,1.34
7,68,2.4628742758078247E-5,-4.068554620129686E-4,3.22,1.45
7,69,3.0543165916037564E-4,-3.726527099913463E-4,3.53,1.45
7,70,4.596632181728677E-5,-4.8658676582453736E-4,3.71,1.46
7,71,0.003999518718664686,0.002190971421105913,3.01,1.31
7,72,0.004019687719850139,0.003174764147742035,2.95,1.26
7,73,0.0016945496007561812,0.001984866752768413,3.74,1.52
7,74,4.306587965492592E-4,-6.0833938030056596E-5,3.97,1.63
7,75,9.235425777976681E-4,1.8688052361856962E-4,4.04,1.71
7,76,0.0,-1.4238383628334522E-4,4.6,1.81
7,77,0.0,-2.9944287952660755E-4,5.07,1.84
7,78,0.0065951891514091235,0.005924102993878617,3.85,1.49
7,79,0.0029792675171947257,0.001504824894134659,4.08,1.73
7,80,6.778700597122477E-4,-7.520922028309128E-4,5.02,2.0
7,81,0.0,-2.873551329858282E-4,5.2,1.94
7,82,0.0,-3.2312014089712864E-4,6.03,2.11
7,83,0.0,-5.970130337766805E-4,5.69,1.99
7,84,0.0,-3.9647877281272616E-4,6.74,2.27
7,85,0.0014019965947065813,0.0013524160252637685,5.09,1.93
7,86,0.0018210528901242019,0.002049841923270232,5.71,2.14
7,87,9.055509257394834E-4,8.885609602745527E-4,5.98,2.19
7,88,4.547681719116292E-4,-5.987624899307855E-4,6.46,2.34
7,89,0.0,-2.7233948184269765E-4,6.63,2.31
7,90,3.4944258903653157E-4,-1.6383362647627353E-4,7.72,2.66
7,91,0.0,-9.924023537372672E-4,8.14,2.66
7,92,0.0010181720348309497,8.879788573908048E-4,5.85,2.18
7,93,9.871007135676558E-4,1.2362032577381514E-4,6.66,2.33
7,94,6.535339936528628E-4,1.5420927963637676E-4,7.41,2.56
7,95,0.0,-7.37323140555117E-4,8.0,2.62
7,96,9.951554185720557E-4,3.8710153302429803E-4,8.64,3.08
7,97,7.019590772156436E-4,4.957812678795166E-4,9.23,2.93
7,98,0.0,-3.8151166898270887E-4,9.71,3.07
7,99,7.628325758449273E-4,4.1787699654096566E-4,7.88,2.72
7,100,4.958588428105349E-4,1.5444792353840473E-4,8.83,2.98
7,101,0.0013151797811561628,6.580017847356414E-4,9.33,2.93
7,102,0.0,-7.626857290406148E-4,10.68,3.2
7,103,0.0,-3.4024073032627397E-4,11.79,3.55
7,104,1.431151485619675E-5,-5.179138756267803E-4,10.89,3.29
7,105,0.0,-1.8393190010982912E-4,13.14,3.8
7,106,9.385969586022244E-4,8.408565453766093E-5,10.21,3.26
7,107,3.5330763344898264E-4,-3.3003853454640546E-4,11.58,3.53
7,108,3.7009053901421727E-4,-4.816758153594188E-4,12.61,3.68
7,109,4.1523117124235066E-4,-5.882539936009226E-4,12.76,3.72
7,110,4.556450948384605E-4,-6.671794107414254E-5,14.07,4.05
7,111,-7.848603256124884E-6,-6.229829193722092E-4,14.93,4.16
7,112,0.0,-4.733896216526105E-4,17.35,4.55
7,113,4.457806950917001E-4,-1.793087908007538E-4,13.47,3.92
7,114,7.478041476770003E-5,-7.33455085410389E-4,14.86,4.17
7,115,0.0,-2.9166599177368144E-4,14.27,4.16
7,116,0.0,-3.752525611566805E-4,16.11,4.42
7,117,0.0,-2.0670773599551425E-4,17.99,4.78
7,118,5.142529408707897E-4,-2.7300809326011663E-4,19.55,5.1
7,119,0.0,-5.235964392446344E-4,19.64,5.17
7,120,1.3009075409932457E-4,-2.1590968601646447E-4,16.13,4.64
7,121,4.9986330204853104E-5,-4.900827231777605E-4,18.04,4.89
7,122,1.1591984954597235E-4,-8.68312953077783E-4,18.38,5.03
7,123,0.0,-6.86977113748724E-4,19.47,5.19
7,124,3.7942777127461633E-4,-4.142896467421133E-4,21.4,5.39
7,125,0.0,-1.96644629749044E-4,22.11,5.73
7,126,0.0,-5.348958271106019E-4,24.46,5.99
7,127,3.762802827671718E-5,-4.567325072824659E-4,19.73,5.32
7,128,3.0959109798335495E-4,-3.148721522826688E-4,21.27,5.76
7,129,0.001087350294423407,-6.82987522405172E-4,23.77,6.22
7,130,2.664866706230795E-4,-5.921580882356212E-4,23.38,6.1
7,131,0.0,-3.6725235627258114E-4,25.58,6.47
7,132,0.0,-2.9130447131854283E-4,26.97,6.63
7,133,0.0,-5.309289350556791E-4,27.75,6.74
7,134,1.4251252657728307E-4,-4.970068584974694E-4,23.95,6.13
7,135,0.0,-9.57779557246462E-4,24.69,6.22
7,136,0.0,-5.072156328672314E-4,27.08,6.96
7,137,4.810671751945605E-4,-7.634893790079145E-4,28.17,6.95
7,138,0.0,-4.575901216001E-4,28.25,6.94
7,139,0.0,-2.5948928209763335E-4,32.62,7.84
7,140,0.0,-5.849151874284765E-4,36.39,8.57
7,141,0.0,-3.6394047691313576E-4,25.63,6.74
7,142,2.971330448825993E-4,-1.4905826144244748E-4,28.64,7.35
7,143,8.797859794234397E-4,4.7743967424532615E-4,28.61,7.23
7,144,0.0,-6.46834979350272E-4,30.02,7.36
7,145,0.0,-4.530011260029674E-4,32.99,8.02
7,146,4.745185235002136E-4,-8.33275676434983E-5,37.09,8.49
7,147,0.0,-3.929963412183235E-4,40.49,9.28
7,148,4.7160772397459303E-4,2.390980925857907E-4,31.13,7.95
7,149,0.0,-4.881948802252581E-4,33.78,8.45
7,150,0.0,-4.5809655702310235E-4,35.12,8.72
7,151,-8.649107285357547E-6,-5.208922923738811E-4,37.29,9.1
7,152,0.0,-3.108753686697908E-4,38.16,9.04
7,153,0.0,-5.518411041032255E-4,45.28,10.48
7,154,0.0,-4.8706992545130806E-4,46.02,10.55
7,155,2.1406552060779127E-4,-3.2854259559715783E-4,34.06,8.43
7,156,0.0,-2.6710568282040776E-4,37.76,9.51
7,157,2.8921075040108104E-4,-5.237154923985832E-4,40.22,9.95
7,158,0.0,-6.41965688413702E-4,46.31,11.1
7,159,0.0,-5.801543340044753E-4,46.2,10.96
7,160,0.0,-7.913859582065187E-4,47.42,11.2
7,161,0.0,-9.81786849604319E-4,51.64,12.0
7,162,0.0,-6.096603360191567E-4,44.97,10.79
7,163,2.7701059350082603E-5,-6.901574635218065E-4,42.46,10.57
7,164,0.0,2.0467966505310236E-4,47.13,11.23
7,165,0.0,-0.0010113640362681845,45.99,11.32
7,166,0.0,-4.917617877682714E-4,52.73,12.44
7,167,0.0,-5.527566841938718E-4,63.06,13.86
7,168,0.0,-2.1971907245390044E-4,61.69,14.18
7,169,0.0,-4.2533860348842176E-4,48.82,12.33
7,170,8.681815373904677E-4,6.575001432701425E-4,50.55,12.03
7,171,0.0,-2.670797993232234E-4,53.62,12.95
7,172,2.9463933413958923E-4,-4.086378407536369E-4,58.4,14.09
7,173,0.0,-3.8756869600694335E-4,61.18,14.25
7,174,0.0,-6.957701430498599E-4,61.8,14.23
7,175,0.0,-4.4650888219574444E-4,67.54,15.29
7,176,6.088584937217312E-5,-4.279861243191656E-4,61.28,14.39
7,177,3.5634393478642146E-4,-3.1245530605230357E-4,60.76,13.85
7,178,0.0,-1.976488416703677E-4,55.85,13.43
7,179,0.0,-4.785718747812808E-4,62.4,14.33
7,180,0.0,-4.267565479252685E-4,67.94,15.94
7,181,0.0,-4.636150950353435E-4,73.9,16.38
7,182,-4.091044519989432E-5,-5.309216958850217E-4,74.29,16.43
7,183,0.0,-3.3004353756848693E-4,62.75,15.14
7,184,3.4397808605523216E-4,-1.4999160327313894E-4,67.13,15.78
7,185,0.0,-2.505675938621677E-4,64.85,15.82
7,186,4.490324867703011E-4,2.0838627493485217E-4,69.78,16.07
7,187,0.0,-1.0465806513272422E-4,75.54,17.48
7,188,9.704226910705826E-5,-5.387049478178524E-4,86.02,19.78
7,189,0.0,-4.1677745845785166E-4,88.35,20.04
7,190,0.0,-3.104550779633598E-4,71.17,16.76
7,191,0.0,-5.591764918710122E-4,76.39,17.94
7,192,0.0,-4.8672784235775994E-4,78.45,17.74
7,193,0.0,-3.5447867780586534E-4,86.81,19.93
7,194,0.0,-7.16284521969578E-5,91.08,20.72
7,195,0.0,-6.004355916926551E-4,89.34,19.73
7,196,0.0,-6.784102861594337E-4,98.01,21.41
7,197,0.0,-1.8808112040223575E-4,75.99,18.53
7,198,-1.529395197478734E-5,-4.901512253358438E-4,83.33,19.99
7,199,0.0,-2.3237299971099346E-4,83.17,19.55
7,200,0.0,-5.609526635239691E-4,88.37,20.16
7,201,0.0,-4.6667263450682784E-4,100.32,23.22
7,202,0.0,-5.266000373090001E-4,101.48,22.87
7,203,0.0,-5.415831909501703E-4,106.27,23.23
7,204,0.0,-7.183429065480228E-4,78.46,19.26
7,205,5.69548089433446E-5,-1.4575847085478556E-4,92.48,21.57
7,206,0.0,-3.210054525451049E-4,102.02,23.01
7,207,0.0,-1.1695036566611118E-4,105.79,24.21
7,208,3.131745142901821E-5,-3.558156828134412E-4,111.48,24.89
7,209,0.0,-4.0936336663821923E-4,116.89,26.85
7,210,0.0,-5.075501892432019E-4,115.89,27.04
7,211,0.0,-6.66519198763268E-5,109.38,24.68
7,212,1.4258847470634327E-4,-1.1201020261484944E-5,105.0,24.92
7,213,0.0,-4.614585760019621E-4,102.4,23.79
7,214,0.0,-4.2541067430897886E-4,114.91,26.43
7,215,0.0,-2.140557185643782E-4,122.65,28.61
7,216,0.0,-4.257039603814859E-4,119.63,27.13
7,217,0.0,-5.392230725666932E-4,134.2,29.29
7,218,0.0,-2.875627580392014E-4,98.94,24.73
7,219,0.0,-2.1467206991132825E-4,110.52,25.88
7,220,7.145653708883981E-5,-1.7591016487120186E-4,106.31,25.42
7,221,0.0,-5.251239093905058E-4,126.13,29.29
7,222,0.0,-3.917538932375853E-4,129.7,30.5
7,223,0.0,-7.034209213607604E-4,136.68,31.34
7,224,0.0,-4.254807044993165E-4,147.54,33.58
7,225,5.0955307752786E-4,1.3953707724124589E-4,119.64,28.36
7,226,0.0,-6.680185805227627E-5,131.63,30.21
7,227,0.0,-6.981971896553061E-4,115.9,27.81
7,228,0.0,-4.899483642721519E-4,125.83,29.72
7,229,0.0,-4.7111533093084217E-4,144.33,33.47
7,230,0.0,-6.128809242793701E-4,156.35,35.82
7,231,0.0,-5.770928565547484E-4,162.52,36.94
7,232,0.0,-6.31250226831596E-4,125.85,29.67
7,233,2.7229285609333685E-5,-1.7637569820948273E-4,123.87,29.38
7,234,0.0,-4.5389970410353406E-4,140.46,32.35
7,235,0.0,-3.665530893586693E-4,146.72,33.72
7,236,0.0,-2.601506377228039E-4,148.71,34.58
7,237,0.0,-3.6299144440744217E-4,166.98,38.21
7,238,0.0,-6.408206030766107E-4,171.04,38.85
7,239,0.0,-4.75600615490275E-4,149.13,34.4
7,240,1.2010374600553985E-4,-6.56861885508624E-4,151.19,34.79
7,241,0.0,-2.4406588750398454E-4,160.63,37.18
7,242,0.0,-2.534381577953487E-4,157.26,35.96
7,243,0.0,-6.639270128175294E-4,173.42,39.29
7,244,0.0,-3.7400742458221464E-4,190.6,43.68
7,245,0.0,-1.922780772796241E-4,204.32,46.37
7,246,0.0,-3.1736879572451514E-4,149.73,35.37
7,247,0.0,-4.589503343901274E-4,168.34,39.35
7,248,0.0,-3.953178228079453E-4,173.86,40.16
7,249,0.0,-5.806279033160942E-4,183.1,41.76
7,250,-6.493140697969274E-5,-3.9074111204038804E-4,190.71,44.42
7,251,0.0,-3.360688652125929E-4,207.3,47.19
7,252,0.0,-3.693392230942688E-4,217.6,47.74
7,253,0.0,-5.677422141613815E-4,175.69,41.05
7,254,0.0,-3.9421036353903675E-4,172.37,39.76
7,255,0.0,-4.5530518629247063E-4,190.31,43.89
7,256,0.0,-1.7390654103816434E-4,196.23,43.89
7,257,0.0,-3.473565057695065E-4,203.09,46.32
7,258,0.0,-4.2861086956258676E-4,226.64,50.37
7,259,0.0,-5.597301667916699E-4,240.22,54.03
7,260,0.0,-2.13859851057251E-4,184.25,41.94
7,261,0.0,-3.631305232089785E-4,187.69,43.45
7,262,0.0,-2.933450235328425E-4,204.3,47.19
7,263,0.0,-4.715077798794183E-4,201.14,46.02
7,264,0.0,-1.5367393663841554E-4,227.21,51.82
7,265,0.0,-3.757302960480709E-4,249.21,55.09
7,266,0.0,-2.2355428268396323E-4,240.38,53.05
7,267,-2.2039652814892567E-5,-4.858498415917895E-4,198.61,45.28
7,268,0.0,-4.185630502067619E-4,204.75,46.59
7,269,0.0,-3.4754969428684834E-4,225.32,50.57
7,270,-2.0679889466339734E-5,-2.571558542032229E-4,243.91,53.22
7,271,0.0,-2.500370600081184E-4,253.37,57.6
7,272,0.0,-6.234752178816083E-4,255.89,55.9
7,273,0.0,-3.3365723269924714E-4,286.89,60.44
7,274,8.661612140640873E-5,-4.288005922473494E-4,239.42,55.68
7,275,0.0,-4.8204339067117063E-4,239.49,54.01
7,276,0.0,-2.830721879578207E-4,246.03,55.12
7,277,0.0,-3.863048150806005E-4,274.56,59.4
7,278,0.0,-4.143668214415361E-4,269.03,57.89
7,279,0.0,-2.97464526801649E-4,287.33,62.52
7,280,0.0,-3.628280996502777E-4,276.51,59.25
8,16,0.007267891029781726,0.006088376631666249,0.14,1.48
8,17,0.09679503619913027,0.09695325923430202,0.06,0.42
8,18,0.09068945930189219,0.08960451384393699,0.09,0.5
8,19,0.0511098307691459,0.051314227078914774,0.16,0.6
8,20,0.048347231288589226,0.046682043356324636,0.17,0.39
8,21,0.03104650315244062,0.028778363409781894,0.23,0.66
8,22,0.02087178493270083,0.02056031291613076,0.22,1.02
8,23,0.009940155876538608,0.0071082928924459336,0.26,0.74
8,24,0.005231364831557089,0.00446217346360427,0.24,1.04
8,25,0.06646387013169058,0.06618076744402765,0.26,0.89
8,26,0.05199302476084178,0.0509348867054995,0.28,0.52
8,27,0.035622499851156036,0.03428999297049669,0.24,0.4
8,28,0.0272162940540675,0.02488958745579608,0.28,0.69
8,29,0.02025598641992104,0.021570162178825555,0.28,1.28
8,30,0.014304653089159736,0.011666846723952122,0.32,1.1
8,31,0.006996234127647169,0.005838812422413329,0.5,0.68
8,32,0.0020409132400734265,0.002883464867976534,0.57,0.54
8,33,0.03542996473777066,0.03368867542783948,0.46,0.41
8,34,0.043741173000967526,0.043591552035208855,0.53,0.4
8,35,0.0264650908470307,0.023746968278223785,0.53,0.47
8,36,0.018971219941847195,0.01966262382039021,0.61,0.45
8,37,0.011673462126700623,0.011208294667688391,0.73,0.43
8,38,0.0051210653134387525,0.004648626229189955,0.81,0.51
8,39,0.0034868566251198695,0.0027188097138181803,0.89,0.65
8,40,0.0010496365202919745,8.392250186281094E-4,1.02,0.63
8,41,0.025840929573236086,0.02368125913995337,0.75,0.51
8,42,0.02099177282820679,0.02090007987592124,0.64,0.51
8,43,0.017788245569766513,0.017343976067273413,0.8,0.58
8,44,0.011748953844877473,0.011682009870270564,0.99,0.6
8,45,0.0062027778892978155,0.005038880919549254,1.02,0.65
8,46,0.005573118253155791,0.005248314620911822,1.17,0.68
8,47,0.0025625981811408225,0.002025075173711198,1.38,0.74
8,48,0.0010949848307473483,-6.309088611059874E-5,1.47,0.84
8,49,0.024686070222414074,0.021626346970121807,1.03,0.61
8,50,0.015654589751448525,0.015285638910091581,1.14,0.68
8,51,0.01930791814972624,0.018722427242628778,1.3,0.64
8,52,0.009165166287721212,0.008561088090533603,1.3,0.78
8,53,0.007670422471072181,0.007624392713902816,1.63,0.83
8,54,0.004094626796732494,0.0030749317149137913,1.7,0.83
8,55,0.001479632419384983,0.001318493176843451,1.98,0.97
8,56,0.0,-6.227147246776986E-4,2.07,0.97
8,57,0.015542554441296154,0.013907706120036197,1.46,0.82
8,58,0.012114000867201118,0.01154472903352453,1.65,0.85
8,59,0.00771519937194191,0.007494325639057215,1.8,0.93
8,60,0.0043406654595584725,0.0035880183705510587,2.05,1.0
8,61,0.0053385723683216325,0.0053893384156417715,2.18,1.07
8,62,0.002338524690593852,0.002266976118541249,2.4,1.15
8,63,0.0011703403561588977,0.0011438946540149213,2.43,1.12
8,64,5.023442963167834E-4,3.284955594493175E-4,2.8,1.23
8,65,0.01781904432389638,0.018149695396355837,2.14,0.99
8,66,0.004953357555100964,0.006087977873420485,2.32,1.04
8,67,0.0062837490075833636,0.005288694850875364,2.47,1.08
8,68,0.002585101096354215,0.0016130583023186316,2.73,1.31
8,69,0.003101672637725773,0.0029433472785751276,3.11,1.27
8,70,6.199080938765214E-4,7.997294652933682E-5,3.31,1.42
8,71,1.2581964819982083E-4,2.973625059626998E-4,3.52,1.41
8,72,0.0,-6.149783407848506E-4,3.73,1.49
8,73,0.007262415382976085,0.007348054937488964,2.71,1.22
8,74,0.0078085749833662075,0.008094268651226299,2.98,1.32
8,75,0.0030597262082659284,0.0029327223888412695,3.32,1.38
8,76,0.003931108404533139,0.004060940104524771,3.53,1.45
8,77,0.003344290735208216,0.0032310744871247273,4.04,1.53
8,78,7.318736064471898E-4,2.020370938060148E-4,4.29,1.55
8,79,2.94874607135861E-4,2.3404226677957004E-4,4.7,1.78
8,80,4.933220488983514E-4,3.8128760461671033E-4,5.25,1.94
8,81,0.009085376855747266,0.008037023176623711,3.77,1.58
8,82,0.011486160860223218,0.01134648848203927,3.78,1.65
8,83,0.004458233304173261,0.004788470410298746,4.44,1.7
8,84,0.003584148487215769,0.004123517725300178,5.18,1.96
8,85,9.607302875592516E-4,3.3536810974540857E-4,4.69,1.86
8,86,0.0,-6.535317523404979E-4,5.9,2.1
8,87,3.7886089437779157E-4,1.143553052113568E-4,5.94,2.04
8,88,6.747242908690554E-4,1.7566147978992223E-4,6.78,2.29
8,89,0.00210583926215839,0.002411098795169096,4.84,1.82
8,90,0.0027660013048498655,0.002968374960811449,5.44,2.06
8,91,0.002596440557346347,0.001017953655943783,6.0,2.08
8,92,0.0025652934974577544,0.0025347275815412722,5.89,2.12
8,93,9.012726385214509E-4,6.569126766467081E-4,6.93,2.4
8,94,0.0,-7.030543550947163E-4,7.39,2.54
8,95,4.947604949062656E-6,-7.437989567180253E-5,8.07,2.6
8,96,0.0,-2.979606481736173E-4,8.24,2.71
8,97,0.0013970302451328232,9.884259257693156E-4,6.62,2.4
8,98,5.601985625664607E-4,4.6235950438541215E-4,6.69,2.39
8,99,0.001284509928732891,2.8293884905283346E-4,7.5,3.39
8,100,0.0013158198991794746,-5.4429790936909815E-5,8.43,2.81
8,101,0.0014636281745572478,0.0012991289032116362,8.82,2.86
8,102,8.458821678392259E-4,-1.3776624394417386E-4,9.34,2.92
8,103,0.0,-4.2342277586649796E-4,10.24,3.09
8,104,0.0,-4.917640485376197E-4,11.29,3.27
8,105,0.006744328631467066,0.0061003669924041045,7.92,2.7
8,106,0.0012845422501844806,3.4779451861345406E-4,8.51,2.69
8,107,4.15424335088348E-4,4.790269934177664E-5,9.66,2.91
8,108,0.002870849241550035,0.002423469967758101,10.96,3.24
8,109,4.4378991821077406E-4,4.650222424102156E-4,11.56,3.42
8,110,2.042324237900539E-4,-2.0071235132768726E-4,12.02,3.48
8,111,0.0,1.6439949995757262E-4,13.28,3.72
8,112,0.0,-1.8340185870141954E-4,13.95,3.78
8,113,0.004882983820415706,0.0029710081782956545,10.77,3.25
8,114,3.6001284505203567E-4,-9.360377413403998E-5,12.33,3.6
8,115,0.001955408562217662,0.0015076458133605833,12.27,3.55
8,116,5.094231195999277E-4,2.762403945173213E-4,13.46,3.67
8,117,2.65347858548326E-4,9.244660007833318E-5,13.54,3.71
8,118,1.2621330655526175E-4,-1.1665970597839777E-4,15.08,4.03
8,119,0.0,-1.2356519027343653E-4,16.6,4.32
8,120,0.0,-6.666374652104169E-4,17.96,4.54
8,121,0.002089109701537385,0.001823496753507097,13.75,3.87
8,122,0.0019453262544768869,0.0018763948290816271,14.31,4.07
8,123,2.3373089709015748E-4,-4.511632296697301E-4,16.67,4.57
8,124,6.407585317641596E-4,2.9998091836753137E-4,16.86,4.55
8,125,3.67839510522473E-4,-3.954300135991459E-4,18.23,4.7
8,126,0.0,-2.370829196095887E-4,19.11,4.88
8,127,0.0,-1.5948551111796025E-4,20.43,5.04
8,128,3.360150368040449E-4,-1.6811456595706764E-4,22.72,5.66
8,129,7.004784810918875E-4,5.824106095435238E-4,17.51,4.72
8,130,9.793855968525E-4,3.402693901680392E-4,17.29,4.54
8,131,0.0011295059747920633,8.299063239110048E-4,18.91,4.98
8,132,4.581622017104991E-5,-1.9252790604273802E-4,19.98,5.23
8,133,0.0,-3.2021749290019356E-4,21.52,6.01
8,134,0.0,-1.8229084787270127E-4,22.15,5.56
8,135,0.0,-3.913746318247056E-4,25.32,6.08
8,136,0.0,-2.830123127195353E-4,26.0,6.24
8,137,0.0010900938796455796,0.001125415563515443,22.67,5.84
8,138,0.0011111345909508685,4.992759178731231E-4,21.41,5.61
8,139,0.001667599049614217,0.001126942760009449,23.41,5.85
8,140,2.8132827714908657E-4,-1.48482051668523E-4,24.85,6.08
8,141,8.445670305307595E-4,3.45258679048983E-4,26.78,6.75
8,142,6.8046492418683E-5,-2.360504622095833E-4,28.43,6.82
8,143,8.824234908746054E-4,1.660768223272576E-4,28.63,6.81
8,144,0.0,-1.740408456964923E-4,31.58,7.4
8,145,7.54412299635162E-4,4.4852740189243E-4,24.57,6.17
8,146,0.0016294215381211109,0.0010241530344481035,27.02,6.67
8,147,3.7109144669110304E-4,3.679513035387783E-4,27.82,6.87
8,148,0.0012345059512745482,0.0011782347402253621,28.12,6.8
8,149,0.0,-2.7768035307514365E-4,30.49,7.1
8,150,0.0,-4.280309675428763E-4,32.63,7.76
8,151,0.0,-4.353985064340074E-4,33.83,7.94
8,152,0.0,-1.8216141232715305E-4,36.78,8.25
8,153,0.0013131511100912985,0.001393906364669263,29.14,7.23
8,154,5.793131874141999E-4,1.9209214809929578E-5,30.71,7.57
8,155,1.2473130749227623E-5,-4.344951120088739E-4,32.78,7.93
8,156,5.781969229022744E-4,2.715421310760777E-4,34.33,8.09
8,157,0.0013644290087969112,8.548645535568325E-4,35.66,8.32
8,158,2.6791744989923316E-4,-4.825276742867926E-4,38.49,8.69
8,159,7.536093974317568E-4,1.1361535600240648E-4,41.13,9.17
8,160,0.0,-3.090821054509257E-4,44.13,9.81
8,161,0.0,-3.587756556267926E-4,33.33,8.24
8,162,0.0,-2.8217256743205064E-4,36.0,8.41
8,163,0.0,-2.6586016083801547E-4,37.89,8.71
8,164,0.0,-3.8249643705703674E-4,41.67,9.55
8,165,0.0,-2.8379591488123955E-4,43.08,9.65
8,166,0.0,-7.265672060948262E-4,46.22,10.16
8,167,0.0,-2.9353816652674057E-4,48.69,10.75
8,168,0.0,-1.9405096441327423E-4,53.27,11.4
8,169,0.0013517804128932564,7.054307631766395E-4,40.21,9.64
8,170,0.0,-4.286737162596805E-4,41.71,10.02
8,171,4.2795766341800046E-4,1.722458639195338E-4,42.7,10.08
8,172,0.0011082777829380841,5.263739785224488E-4,47.86,11.05
8,173,0.0,-4.568334193214231E-4,49.72,11.44
8,174,0.0,-1.5995482967956213E-4,54.6,12.13
8,175,0.0,-6.254784989416646E-4,56.13,12.1
8,176,0.0,-5.125092406309563E-4,57.91,12.59
8,177,7.105784914315294E-4,4.6630259754222337E-4,44.43,10.29
8,178,0.0,-5.29655220126944E-4,48.05,11.4
8,179,1.6459083999745272E-4,-2.6326695277902425E-4,53.1,11.87
8,180,5.784027858775032E-4,-1.429386434472354E-4,54.16,12.09
8,181,0.0,-4.704446717116503E-4,56.7,12.91
8,182,0.0,-2.920450421015984E-4,61.85,13.68
8,183,2.362787349031248E-4,-3.086193486550396E-4,68.34,14.63
8,184,0.0,-2.033815669605675E-4,69.22,14.99
8,185,1.313940107620093E-5,0.0,52.87,12.36
8,186,8.434954012221186E-4,5.59526470404817E-4,59.33,13.35
8,187,1.4707059256619749E-4,2.5540725901083044E-5,61.06,13.71
8,188,0.0,4.360083340873691E-4,63.09,13.98
8,189,0.0,-1.9081902260193858E-4,66.57,14.74
8,190,0.0,-1.1209691683756471E-4,70.13,15.08
8,191,0.0,-2.1333164780620758E-4,69.17,15.41
8,192,0.0,-1.118687241930187E-4,80.9,17.8
8,193,0.0,-2.0385703619412506E-4,61.54,14.0
8,194,3.980916864004369E-4,-3.707481479904484E-5,61.19,14.18
8,195,2.716928236313998E-4,-7.446852411606203E-5,69.62,15.82
8,196,1.6081641093014244E-5,-1.8355813625086878E-4,75.97,16.69
8,197,0.0,-4.688258606385104E-4,80.07,16.88
8,198,0.0,-2.648428903004843E-4,80.76,18.27
8,199,0.0,-1.7403750558801477E-4,86.65,18.32
8,200,0.0,-2.75138262642E-4,87.95,18.38
8,201,1.871882101186384E-4,-3.9207254377780917E-4,73.66,17.11
8,202,0.0,-4.196711388688886E-4,72.66,16.59
8,203,0.0,-3.6588741767164013E-4,78.88,17.84
8,204,2.8385096799694586E-5,-9.174238016384583E-5,82.2,17.73
8,205,0.0,-5.599290766204102E-4,83.66,19.34
8,206,0.0,-2.759871110563357E-4,93.67,20.11
8,207,3.777901883296742E-5,-1.4059840848872247E-4,96.97,20.78
8,208,0.0,-5.011895287953572E-4,100.77,21.76
8,209,7.616075788356769E-5,-5.916695286861358E-4,80.24,18.5
8,210,0.0,-1.1125797769410392E-4,83.55,18.48
8,211,0.0,-1.9663472994957014E-4,89.36,20.39
8,212,3.349856716311081E-4,-1.3364261801311126E-4,89.48,19.26
8,213,0.0,-2.018064451592233E-4,95.36,21.36
8,214,0.0,-4.438976585894826E-4,103.07,22.82
8,215,0.0,-2.3151863726459437E-4,108.0,23.49
8,216,0.0,-4.193540110531039E-4,105.65,22.35
8,217,1.102088360185105E-5,-3.059881792563078E-6,88.87,19.94
8,218,0.0,-2.3889116050192428E-4,94.52,21.57
8,219,0.0,-3.5170052736899064E-4,106.66,23.18
8,220,1.28369917647152E-4,-1.5397914642248926E-4,110.97,24.21
8,221,0.0,-4.798205055462445E-4,110.82,24.64
8,222,0.0,-3.7554297211221216E-4,117.2,25.18
8,223,0.0,-1.6115449305417146E-4,117.31,26.4
8,224,0.0,-2.0637284528095354E-4,124.29,26.97
8,225,1.9054832123071796E-4,-2.5856502639817617E-4,97.31,22.22
8,226,0.0,-4.593828876397964E-4,111.02,25.21
8,227,0.0,-4.584657068373148E-4,115.84,24.84
8,228,0.0,-4.916683360728518E-4,117.48,25.64
8,229,0.0,-3.524954843196863E-4,117.18,25.69
8,230,1.0655361423687392E-4,-2.255035987121492E-4,128.8,28.17
8,231,0.0,-2.2381309000531362E-4,136.35,29.28
8,232,0.0,-4.934398511940993E-4,139.32,30.93
8,233,-9.947739265589987E-6,-2.388817537902805E-4,114.48,26.24
8,234,3.6634704913029894E-4,-1.1981600024205015E-4,117.69,26.36
8,235,0.0,-1.625414583537221E-4,122.93,27.66
8,236,0.0,-5.210635734172485E-4,133.38,29.76
8,237,0.0,-3.2459275635981816E-4,139.08,31.22
8,238,0.0,-3.597396637049895E-4,144.79,31.2
8,239,0.0,-3.859694966367752E-4,152.75,32.61
8,240,0.0,-2.6428515934265545E-4,166.48,34.98
8,241,0.0,-1.736046507964424E-4,126.52,28.7
8,242,0.0,-4.352223174674791E-4,138.41,30.36
8,243,0.0,-9.690273600168529E-5,147.1,30.95
8,244,0.0,-1.6245990107062867E-4,130.64,28.82
8,245,0.0,-2.0685880445177289E-4,155.33,33.31
8,246,0.0,-1.5595211550918466E-4,154.81,34.17
8,247,0.0,-5.749068518030895E-4,163.72,35.07
8,248,0.0,-1.799607579998347E-4,177.47,36.14
8,249,0.0,-2.517330221868322E-4,129.01,29.44
8,250,0.0,-3.906739237902801E-4,141.0,33.04
8,251,4.112936881811491E-4,-1.6328288316579695E-4,155.37,35.17
8,252,1.2573866734201687E-4,-1.6699261535670318E-4,154.64,36.71
8,253,0.0,-3.6138281724410463E-4,167.02,37.93
8,254,0.0,-3.7852788433739577E-4,174.09,38.81
8,255,0.0,-1.0254991737987097E-4,181.58,39.37
8,256,0.0,-4.3206865212830066E-4,176.74,38.72
8,257,2.731395526719638E-4,2.723205944121093E-4,140.45,32.18
8,258,0.0,-1.3310532159979652E-4,167.78,37.59
8,259,0.0,-4.955691406814549E-4,168.59,38.28
8,260,4.0510348760205425E-5,-2.4075146463937693E-4,160.52,34.99
8,261,0.0,-3.513412531538935E-4,176.28,41.3
8,262,0.0,-4.308202093953192E-4,190.8,41.51
8,263,0.0,-1.421016723075323E-4,202.22,45.23
8,264,0.0,-4.8231793876375115E-4,201.27,43.62
8,265,1.8996243786649104E-4,-1.2261257400935965E-4,158.85,36.3
8,266,0.0,-2.3918608215759722E-4,169.75,38.02
8,267,0.0,-2.0140052192103733E-4,183.96,40.23
8,268,3.1133669451551324E-5,-5.385042864091979E-5,188.62,41.54
8,269,0.0,-5.088071348468362E-4,194.88,42.77
8,270,0.0,-1.9597925783806263E-4,213.08,45.88
8,271,0.0,-2.389289182295565E-4,216.29,47.09
8,272,0.0,-3.1956172239178083E-4,218.35,48.03
8,273,0.0,-1.0125478629065602E-4,176.74,40.55
8,274,2.0766831472055047E-4,-2.2249378210433422E-4,186.01,41.77
8,275,3.2188312162416687E-4,-3.064105141262856E-4,194.62,43.29
8,276,3.288315086508398E-5,-2.798743601411615E-4,219.14,46.75
8,277,0.0,-4.853680741659415E-4,221.5,48.36
8,278,0.0,-2.9226454270717594E-4,226.17,48.21
8,279,0.0,-8.98725583830461E-5,254.49,53.97
8,280,0.0,-2.845379428160742E-4,250.67,53.79
8,281,2.9987349849867063E-5,-9.32532072461039E-5,205.69,45.44
8,282,0.0,-5.274441058362507E-4,215.57,48.63
8,283,0.0,-5.321900987464525E-4,208.89,46.04
8,284,0.0,-1.0211205006691489E-4,219.7,48.39
8,285,0.0,-3.8660940694412927E-4,241.83,52.47
8,286,0.0,-1.403059305481233E-4,246.78,53.3
8,287,0.0,-3.055440482924187E-4,255.16,53.17
8,288,0.0,-5.486231530773299E-4,283.94,59.98
8,289,0.0,-9.535613185201523E-5,214.92,49.01
8,290,0.0,-3.686411031823328E-4,231.07,50.5
8,291,-1.9360464230790444E-5,-3.5697253153940304E-4,244.07,52.67
8,292,0.0,-4.1318409113114585E-4,255.0,54.04
8,293,0.0,-1.0754974520775951E-4,259.84,54.3
8,294,0.0,-2.631274319932534E-4,275.03,59.83
8,295,0.0,-3.371651221343073E-4,282.02,59.23
8,296,0.0,-1.0563447711802408E-4,305.08,63.57
8,297,0.0,-3.057510538786001E-4,250.71,55.44
8,298,0.0,-2.87522441464156E-4,262.49,57.99
8,299,0.0,-5.818699681473124E-4,261.1,58.2
8,300,0.0,-1.3670867635446994E-4,276.17,59.79
8,301,0.0,-3.9421468586558464E-4,287.5,61.15
8,302,0.0,-3.8017706262061794E-4,293.94,62.31
8,303,0.0,-2.511987351722836E-4,297.06,62.0
8,304,0.0,-1.7200418439520526E-4,337.86,71.34
8,305,0.0,-3.3292999678650667E-4,277.31,60.88
8,306,1.7322710730101166E-4,-2.1608005288767244E-4,283.93,62.41
8,307,0.0,-1.963876714795772E-4,307.96,65.56
8,308,0.0,-1.2104350463801916E-4,301.5,63.8
8,309,0.0,-3.322205212367276E-4,327.18,68.03
8,310,0.0,-5.301509256218956E-4,342.53,71.49
8,311,0.0,-4.405756006105523E-4,349.77,74.04
8,312,0.0,-4.432091568618482E-4,359.83,77.56
8,313,0.0,-5.752989582892896E-4,281.56,60.38
8,314,0.0,-2.4330160391560784E-4,294.83,64.38
8,315,0.0,-5.46917488464846E-4,320.52,70.52
8,316,0.0,-2.0194853484090176E-4,337.76,72.41
8,317,0.0,-2.7827001666112534E-4,346.8,73.67
8,318,0.0,-5.854401374445666E-4,380.12,79.57
8,319,0.0,-4.257208688817188E-4,369.57,79.0
8,320,0.0,-1.9198228133861893E-4,414.16,82.79
9,18,0.00822575479196528,0.008177635008805804,0.16,1.13
9,19,0.11005960408056739,0.1089236896882071,0.16,0.79
9,20,0.10226720190748964,0.09849796915458837,0.18,1.11
9,21,0.07629760873016496,0.07150251625854553,0.15,1.35
9,22,0.06193354812650633,0.06238336618671925,0.19,0.66
9,23,0.05640716013432743,0.05386895399267726,0.17,1.12
9,24,0.030395004497741282,0.028422260637676076,0.24,0.34
9,25,0.01675759305939897,0.01586343699651547,0.24,0.8
9,26,0.007046821163585354,0.0069249483591507155,0.28,0.33
9,27,7.392591538175553E-4,5.95478380747606E-4,0.33,0.41
9,28,0.07791120021903486,0.07271298869983442,0.2,0.34
9,29,0.06465601627395441,0.0652598484244163,0.29,0.28
9,30,0.058573382409638254,0.05558615506374656,0.35,0.4
9,31,0.028220977347019546,0.026195132764376745,0.31,0.43
9,32,0.031010169483555977,0.030194360908668946,0.41,0.38
9,33,0.02053479782557328,0.020283811472982603,0.49,0.44
9,34,0.009781143715489212,0.008964956231290743,0.55,0.49
9,35,0.003949825823030137,0.004468085992624049,0.59,0.5
9,36,0.0010902163130757981,9.173028484965598E-4,0.67,0.49
9,37,0.04902700435431424,0.048089166970437934,0.51,0.49
9,38,0.04534070121204966,0.04601517216918886,0.63,0.47
9,39,0.034337111011680556,0.03443155174523559,0.61,0.45
9,40,0.02983582873339712,0.02815456628992004,0.73,0.54
9,41,0.02268385210635139,0.02212831561067228,0.78,0.54
9,42,0.01059771036168411,0.01128558476697613,0.86,0.51
9,43,0.006794444619858958,0.005831698755305359,1.0,0.63
9,44,0.001687846384402717,0.001215519643249556,1.11,0.67
9,45,0.0013153103923730736,8.801162207475932E-4,1.26,1.21
9,46,0.038984747672321275,0.039545841116089414,0.83,0.58
9,47,0.03191944244692655,0.02872909904276664,0.82,0.68
9,48,0.0252506218693175,0.025067779521818507,1.04,0.55
9,49,0.023061419374546897,0.024011043835190114,1.09,0.67
9,50,0.016853277823507335,0.01594926378922408,1.15,0.73
9,51,0.007806547320722082,0.00670909456952022,1.37,0.7
9,52,0.004032004905508448,0.004988444436236693,1.46,0.81
9,53,5.489091569017824E-4,6.659389465594651E-4,1.59,0.78
9,54,0.0013335797859464792,8.834794879308996E-4,1.77,0.86
9,55,0.02621633797545786,0.02624913925576299,1.29,0.78
9,56,0.02289483621456699,0.020225535145568938,1.36,0.73
9,57,0.013185380491525935,0.013595619427933183,1.38,0.83
9,58,0.013092022155417698,0.009741031960215361,1.56,0.94
9,59,0.008252085467922068,0.007146516005116625,1.81,0.88
9,60,0.0044319133718333705,0.005881726375992392,1.99,1.0
9,61,0.006123674840447873,0.006398713821012495,2.1,0.99
9,62,0.003627178730716441,0.0017048521825474066,2.3,1.05
9,63,7.983893721931757E-5,-1.9952417210198067E-4,2.5,1.09
9,64,0.024571729538768003,0.022314711980296345,1.74,0.91
9,65,0.013980146936049454,0.013585701717599761,2.02,0.98
9,66,0.01326056191973094,0.012095269353269562,1.98,1.06
9,67,0.010056054874865963,0.008838877719403952,2.33,1.03
9,68,0.009170754936808152,0.00992831693692668,2.54,1.17
9,69,0.003959591521510965,0.004241117174227703,2.65,1.2
9,70,0.0019188830272323088,0.002208298515881334,2.94,1.26
9,71,0.0020066155756435534,0.001818373211775915,3.1,1.26
9,72,2.6765010544519964E-4,-1.3596933954259516E-4,3.64,1.42
9,73,0.0170881286449606,0.016443331086450685,2.36,1.14
9,74,0.012387701130384121,0.0135733423312348,2.71,1.21
9,75,0.008995261776167775,0.009692741244849076,3.02,1.33
9,76,0.01211425781609366,0.010885195536432827,2.99,1.27
9,77,0.004069982999860131,0.0029066456031375328,3.48,1.51
9,78,0.004087642155521249,0.00442665991430011,3.48,1.48
9,79,0.001760296354658568,0.002103151477847374,4.07,1.71
9,80,0.0011374100411877274,0.0010872936286783475,4.38,1.65
9,81,4.1779698541090425E-4,1.1920344944163448E-4,4.78,1.73
9,82,0.016136922508221737,0.016282855280499494,3.33,1.44
9,83,0.0058323132035410655,0.005462907583466078,3.86,1.56
9,84,0.008859645104977259,0.008613054771781342,3.99,1.63
9,85,0.014026358280681252,0.014089897157179987,4.0,1.68
9,86,0.0078304613298861,0.006856640453941763,4.3,1.71
9,87,0.001647801386202411,0.0012119395125138781,4.72,1.67
9,88,9.174167265037204E-4,0.0010221983994706638,5.35,1.95
9,89,0.0,-1.642493406630964E-4,5.78,2.02
9,90,1.739635534701167E-4,-1.0039234162647845E-4,6.21,2.19
9,91,0.008288055413660823,0.006566784154459735,4.36,1.78
9,92,0.010489385639402781,0.010258656360128137,5.08,1.89
9,93,0.009292774384825411,0.008411314894069835,5.0,1.85
9,94,0.0040208706825620565,0.004752460332471963,5.89,2.09
9,95,0.0021538844670463686,0.0027072690034443438,6.1,2.11
9,96,0.003193626076421402,0.0030796525603414026,6.71,2.34
9,97,6.689564035213425E-4,4.861061561504742E-4,7.0,2.42
9,98,0.0,-2.724195553917575E-4,7.82,2.55
9,99,6.645118204807854E-4,6.697311107020382E-4,8.22,2.58
9,100,0.00403304312245914,0.0042203538550029725,6.33,2.27
9,101,0.004122541766552318,0.0034039720699591412,6.22,2.2
9,102,0.007358274056332782,0.007101385846972119,6.97,2.32
9,103,0.003371143756787769,0.002931104871056334,7.71,2.49
9,104,9.83553706292789E-4,-4.5110549715534325E-4,8.08,2.64
9,105,0.0028456302876168904,0.0023665302931283,8.83,2.79
9,106,4.959739857351964E-4,2.7806029147522753E-4,10.1,2.99
9,107,9.565035228481666E-4,6.952655314314792E-4,10.17,3.0
9,108,0.0,-2.1219390151619409E-4,11.4,3.29
9,109,0.004393167996124826,0.003731577205648825,7.75,2.54
9,110,0.010754424581035949,0.011055945679669867,8.42,2.65
9,111,0.0036912992365924478,0.0043030620801518035,9.65,2.88
9,112,0.0023232200717248964,0.0017575535304483183,9.43,2.95
9,113,4.162191669249748E-4,-2.2111059485916605E-5,10.26,3.06
9,114,0.001345102369441128,9.750950408672688E-4,11.15,3.28
9,115,1.2163754742735123E-4,-1.0661471254395749E-4,12.53,3.47
9,116,0.0,-3.599930517151628E-4,13.03,3.51
9,117,0.0,-4.95599628917163E-4,14.18,3.75
9,118,0.007409490724185503,0.007617511643611464,10.61,3.18
9,119,0.002373251479167722,0.003059466802671392,10.68,3.16
9,120,0.006007287768687677,0.004952253236430521,11.72,3.42
9,121,0.002015085125594588,0.001518139832562007,12.28,3.55
9,122,5.17159680993895E-4,4.966858249632151E-4,13.83,3.76
9,123,5.343446801312157E-4,2.970610022251114E-4,14.72,3.99
9,124,0.0014531526114967253,0.0010399807503654384,15.42,4.24
9,125,3.9025802304794576E-4,8.638195511358577E-5,16.0,4.22
9,126,0.0,-2.9913147542944186E-4,17.58,4.38
9,127,0.0030955464055652305,0.002981480576844513,13.17,3.66
9,128,0.004502765120088694,0.003828218540670278,14.44,3.98
9,129,0.0015808004829289913,0.0013986516220185557,15.98,4.28
9,130,0.001670873302330369,0.001622212714874225,15.52,4.09
9,131,5.847611132769792E-4,6.456230603441207E-5,17.5,4.58
9,132,3.261435524840284E-4,4.02955698110212E-6,18.13,4.66
9,133,0.001247049882664204,0.0011685186086104898,18.39,4.6
9,134,0.0,-8.254544346869353E-5,20.89,5.04
9,135,0.0,-5.464452648751472E-4,22.02,5.32
9,136,0.0030402435584247866,0.0028250998395620724,16.23,4.38
9,137,0.002103846016267912,0.0015611557595060558,18.25,4.81
9,138,0.0017202542686675093,0.001894095661707027,18.75,4.96
9,139,0.0037123266265042375,0.003562234047515622,20.01,5.06
9,140,1.6446328000939813E-4,3.0693527991349894E-4,21.43,5.27
9,141,0.0,-2.501546940103347E-4,22.74,5.56
9,142,1.2449405377870204E-4,-1.2044712605568602E-4,23.72,5.7
9,143,5.789742984740443E-5,-1.5320145114603226E-4,25.82,6.12
9,144,0.0,-2.283856423857962E-4,27.28,6.28
9,145,0.002612916045592939,0.0022173466928608015,21.0,5.3
9,146,0.0017875839846441476,0.0012290904757617843,20.11,5.15
9,147,0.0023626676424063388,0.0013164774442334928,23.11,5.76
9,148,3.951651615013985E-6,-2.8091099208685683E-4,23.82,6.43
9,149,5.317412884493322E-4,2.0540225094345922E-4,25.95,6.29
9,150,0.001504044634032301,0.0011655435832407912,26.76,6.48
9,151,8.553910451375657E-4,8.363672366217865E-5,29.47,6.94
9,152,2.580710222413918E-4,5.9960160743111837E-5,31.14,7.18
9,153,0.0,-2.848607861218446E-4,32.29,7.44
9,154,0.0017149394241421122,0.0016816924300553312,24.64,6.11
9,155,0.003258587066873331,0.0020973002496847745,25.2,6.22
9,156,0.0,-2.440761572647716E-4,28.36,6.96
9,157,2.465206604461923E-4,-3.8101205821850164E-5,30.67,7.28
9,158,1.0280247447424617E-4,-1.873673716585284E-4,31.52,7.28
9,159,4.5686680394843804E-4,2.3367685011411478E-4,33.25,7.74
9,160,0.0,-1.4518987203939387E-4,36.58,8.38
9,161,0.0,-4.4438123912337446E-4,37.85,8.32
9,162,0.0,-2.5890085455347383E-4,37.59,8.62
9,163,0.0031948360792464193,0.0028123001545428228,27.96,7.35
9,164,0.0018750010973542796,0.0012961698276604083,31.88,7.55
9,165,3.338374211442274E-4,3.1643030739836114E-5,32.55,7.94
9,166,4.877687567449318E-4,0.0012524848215696432,33.43,7.83
9,167,3.843029880506044E-4,3.1881372549380895E-4,35.13,8.29
9,168,9.643642604217683E-4,-2.692346059923068E-6,38.68,8.91
9,169,0.0,-4.6768281223725806E-4,40.73,9.2
9,170,5.16469158665378E-5,-3.971699651717588E-4,43.77,9.68
9,171,0.0,-2.9301716772114444E-4,45.55,9.97
9,172,0.0015791265798345854,0.0022360922576637396,32.21,7.94
9,173,0.0015106037800878447,6.556817812693155E-4,35.36,8.28
9,174,0.0014721473697892396,0.0028050718640933265,39.44,9.03
9,175,0.0,-1.2428975428285436E-4,42.18,9.55
9,176,2.831309514477165E-4,-1.0354903598588382E-4,42.85,9.55
9,177,0.0,1.966937999084076E-4,43.54,9.88
9,178,0.0,-2.0494739951378732E-4,52.75,11.4
9,179,0.0,-2.3145880758776224E-4,49.94,10.57
9,180,0.0,-3.6036659322669226E-4,55.53,11.8
9,181,0.0010739965372829807,6.039220357095166E-4,41.8,9.64
9,182,3.9848849546960774E-4,1.663106069939784E-4,43.2,9.81
9,183,1.3272598181547247E-4,-3.808218252202294E-4,46.93,10.42
9,184,0.0,-2.5802431733416983E-4,51.63,11.52
9,185,8.23133148900912E-5,-1.736281922136798E-4,52.79,11.92
9,186,0.0,-5.352089483959531E-4,53.1,11.73
9,187,7.92808013776669E-5,-5.663643912248094E-4,57.04,12.67
9,188,0.0,-1.4286929806844984E-4,62.46,13.0
9,189,0.0,-1.0103925105933713E-4,65.68,13.65
9,190,0.002075148079782676,0.0011929944425242028,47.41,10.89
9,191,5.876188117304948E-5,-2.2716087265646336E-5,50.62,11.47
9,192,0.0011395980688059515,0.0011483473938371522,55.86,12.08
9,193,6.275818464637706E-4,3.720660714446661E-4,55.83,12.84
9,194,4.198347332001584E-4,3.38085572257713E-4,58.3,12.67
9,195,3.4418814458413437E-4,1.5763238546764855E-4,63.79,14.13
9,196,0.0,-3.239087737211878E-4,65.79,14.3
9,197,0.0,-1.869977580466296E-4,74.06,15.22
9,198,0.0,-2.1210790492382073E-4,72.72,14.91
9,199,8.118246909948856E-4,6.671874303650271E-4,55.94,13.03
9,200,7.475691345863411E-4,3.009848114484965E-4,60.36,13.52
9,201,0.0,-4.347150179872371E-4,63.41,13.81
9,202,4.06533172934348E-4,2.5249692008590796E-4,68.1,15.43
9,203,5.023704111930816E-4,3.375316803920433E-4,64.31,13.78
9,204,0.0,-1.931390851759271E-4,75.24,16.21
9,205,9.06470756552813E-6,8.734103097677495E-6,72.49,15.88
9,206,0.0,-1.917111705756619E-4,79.19,17.22
9,207,0.0,-2.7700554657939484E-4,83.59,16.96
9,208,0.0019916104683607937,0.0016680803070759336,62.66,14.43
9,209,5.508899067187578E-4,3.42506252898718E-4,64.56,14.43
9,210,3.2938338118556064E-4,1.406389070647507E-4,70.73,15.35
9,211,6.959090735030216E-4,5.074484397110754E-4,77.23,16.86
9,212,1.1981789797229858E-4,-2.699380075648943E-4,75.41,16.3
9,213,5.209969844300532E-4,3.3493234916282547E-4,86.69,18.23
9,214,0.0,-3.935236779509358E-4,84.01,17.39
9,215,0.0,-7.329616422092117E-5,90.32,18.74
9,216,0.0,-2.864705679778073E-4,92.15,19.54
9,217,6.33082529495983E-4,5.249787038957635E-4,79.26,17.49
9,218,1.6381176528172504E-4,1.0363456826380638E-4,78.73,17.78
9,219,3.0125173528118386E-4,-2.882381456395692E-4,77.93,17.02
9,220,0.0,-4.9319792726356495E-5,86.74,18.73
9,221,1.1964750993344264E-4,-3.040857028454507E-4,89.65,18.99
9,222,0.0,-2.2843989161089437E-4,93.03,20.02
9,223,0.0,-2.445965769495582E-4,94.09,19.75
9,224,0.0,-7.763736354058574E-5,102.98,21.16
9,225,0.0,-2.1646401187798523E-4,113.37,22.42
9,226,0.00117667253021123,6.40121725972775E-4,81.36,17.59
9,227,5.320629891846462E-4,5.4600644025673E-4,83.6,18.7
9,228,9.93370567263523E-4,4.480823132237331E-4,101.15,21.57
9,229,0.0,-1.8159262167802927E-4,98.31,21.15
9,230,0.0,-2.7418612573499175E-4,93.34,21.03
9,231,6.06935798284568E-4,2.7679087146395277E-4,103.76,21.49
9,232,0.0,-5.220534437139164E-4,112.06,22.74
9,233,0.0,-2.6172439851088246E-4,116.86,25.02
9,234,0.0,-1.2887742883923765E-4,132.18,26.64
9,235,0.001556372800813839,0.0012931655356182067,97.89,21.9
9,236,0.0018087191070464948,0.0011681333537085998,96.38,21.41
9,237,8.912761741477971E-4,6.557414334367238E-4,102.88,21.98
9,238,0.0,-1.1718049044913494E-4,110.63,23.22
9,239,0.0,-3.163497863510728E-4,114.19,24.6
9,240,2.9497652763702084E-4,-2.4439437437689113E-4,120.07,25.13
9,241,0.0,-3.1101939716527336E-5,117.36,24.65
9,242,0.0,-3.379411760628019E-4,134.47,28.44
9,243,0.0,-7.081670293865675E-5,141.35,29.8
9,244,5.204807589701465E-4,3.0840187742491856E-4,102.87,23.24
9,245,0.0,-1.628307788478365E-4,113.32,24.33
9,246,3.6807520972739093E-4,1.8452301484851434E-4,124.39,27.63
9,247,4.4521944667463734E-4,3.3587904032317484E-4,119.7,25.05
9,248,0.0,-1.588783205063616E-4,138.54,29.86
9,249,2.503612514293918E-4,-1.7531204841175389E-4,142.73,29.82
9,250,0.0,-1.6166108450802437E-4,146.99,31.2
9,251,0.0,-3.5973363694479947E-4,153.51,31.15
9,252,0.0,-3.6763083774374967E-4,162.13,33.18
9,253,0.001059021302425701,9.298874984771577E-4,117.71,25.89
9,254,9.734038809694812E-5,6.8284067709326785E-6,126.78,27.07
9,255,0.0,-2.1967199897939923E-4,131.83,28.05
9,256,0.0,-2.0732400509888846E-4,140.14,29.97
9,257,0.0,-3.7628851965735476E-4,143.47,29.92
9,258,2.838674157449284E-4,-2.0763067229318425E-4,165.44,35.26
9,259,0.0,-3.0353439164917587E-4,162.22,33.59
9,260,0.0,-7.141830168015416E-5,170.3,34.88
9,261,0.0,-1.3766797599721697E-4,171.78,34.83
9,262,4.890912625429889E-4,1.5033626158182577E-4,141.07,30.59
9,263,1.1258891071305177E-5,-3.5548472220622623E-4,138.93,30.45
9,264,1.021393907490109E-4,-1.4350564512780156E-4,148.01,31.83
9,265,0.0,-2.7718247924511566E-4,160.06,33.82
9,266,0.0,-2.2358805832014002E-4,178.93,36.26
9,267,0.0,-3.842598218013825E-4,168.22,35.39
9,268,0.0,-1.5213697314449991E-4,179.07,37.23
9,269,0.0,-2.1286510894018645E-4,192.0,40.4
9,270,0.0,-1.0351562984616382E-4,198.22,39.73
9,271,4.7183792042195693E-4,1.4290844979024655E-4,154.42,33.52
9,272,8.237649906326693E-5,-6.174366328285462E-5,154.65,35.1
9,273,0.0,-2.3018182788872327E-4,173.77,37.96
9,274,0.0,-1.7263687029459588E-4,176.65,38.15
9,275,0.0,-2.2679292344622332E-4,203.87,41.62
9,276,0.0,-2.5346623792221225E-4,191.05,41.32
9,277,0.0,-9.81631014015856E-5,201.9,41.62
9,278,2.8099152280298024E-4,1.3634069827597294E-4,210.48,42.93
9,279,0.0,-1.0254581404366005E-4,220.78,46.84
9,280,4.619219196874269E-4,3.852922852537146E-4,183.84,39.59
9,281,8.716287542757606E-4,4.962368493392013E-4,172.09,38.31
9,282,0.0,-4.532999255575669E-5,178.22,39.48
9,283,0.0,-3.5552292258240364E-4,185.92,39.68
9,284,-2.884484471267967E-7,-1.9438938278240985E-4,193.68,41.5
9,285,0.0,-2.2155846805011658E-4,206.65,43.7
9,286,0.0,-9.624537689706899E-5,222.4,45.41
9,287,0.0,-3.1727716810571216E-4,227.61,47.46
9,288,0.0,-2.839715402221767E-4,239.53,50.66
9,289,0.0,-2.3725669849003895E-4,187.68,39.98
9,290,0.0,-2.042602199448388E-4,208.75,45.25
9,291,3.901263670136179E-4,1.265043810605694E-4,201.75,43.11
9,292,5.223741292790895E-4,5.184652091142372E-4,223.03,48.77
9,293,0.0,-1.152901247867166E-4,233.07,48.4
9,294,0.0,-3.403309617983803E-4,225.45,47.57
9,295,0.0,-2.91229551940094E-4,248.81,50.75
9,296,0.0,-3.849011871783502E-4,267.0,55.81
9,297,0.0,-1.4559675926081083E-4,264.67,54.79
9,298,7.754886180072029E-5,3.08406497022953E-4,218.86,46.44
9,299,7.341353997770794E-4,3.7134182148337733E-4,210.55,44.53
9,300,8.230032375043605E-5,-2.883573306035736E-4,217.92,46.43
9,301,0.0,-9.502551825612587E-5,249.66,52.45
9,302,0.0,-1.0774203659627397E-4,243.78,50.5
9,303,0.0,-1.4964326030631698E-4,258.05,54.99
9,304,0.0,-1.500201891534019E-4,273.62,56.56
9,305,0.0,-1.3580828166989562E-4,282.2,58.73
9,306,0.0,-1.1991415448143715E-4,288.15,58.45
9,307,0.0,-1.8386439235687296E-4,225.59,50.72
9,308,0.0,-6.710861198136846E-5,232.07,49.99
9,309,4.967496352166678E-4,2.2546337572821324E-4,240.29,52.05
9,310,2.1034442885496497E-4,-5.2347831940327635E-5,243.18,51.44
9,311,0.0,-1.630738372633527E-4,262.05,55.11
9,312,0.0,-2.844977919752876E-4,269.61,56.76
9,313,0.0,-3.191229382130033E-4,302.19,61.23
9,314,0.0,-2.4312736988635241E-4,320.83,66.52
9,315,0.0,-1.6760852641870282E-4,323.84,65.75
9,316,0.0,-4.0417080483749735E-4,250.86,53.25
9,317,0.0,-2.2540942301470552E-4,265.41,55.12
9,318,0.0,-1.0262496704958235E-4,267.89,56.9
9,319,0.0,-1.0323292555084583E-4,284.08,59.42
9,320,0.0,-1.5061218635813376E-4,296.07,61.88
9,321,0.0,-1.4386710404823032E-5,309.06,62.63
9,322,0.0,-1.7104691930916574E-4,329.65,68.08
9,323,0.0,-3.370571540764373E-4,325.18,66.58
9,324,0.0,-3.125380959431164E-4,353.4,71.89
9,325,0.0,2.4263463214377023E-4,278.45,59.88
9,326,0.0,-2.4045416964634176E-4,290.38,61.96
9,327,0.0,-3.535495407308753E-4,307.22,64.8
9,328,0.0,-1.0077443780907404E-4,332.04,68.04
9,329,2.098643619370222E-4,-2.5960141817351257E-4,313.46,64.76
9,330,0.0,-3.04753280504292E-4,342.19,69.41
9,331,0.0,-7.720843318996022E-5,377.94,75.63
9,332,0.0,-8.84835110445274E-5,362.39,72.5
9,333,0.0,-3.742135281431841E-4,368.05,72.21
9,334,0.0,-1.1703106096803249E-4,291.23,62.88
9,335,0.0,-1.5642222417814979E-4,326.92,67.0
9,336,1.3533430967670456E-5,-2.193864658080682E-4,321.68,67.9
9,337,0.0,-1.7911328051884262E-4,355.0,73.08
9,338,0.0,-3.635351271428737E-4,356.35,72.48
9,339,0.0,-1.6533299917818412E-4,369.59,76.32
9,340,0.0,-2.7067524605119543E-4,364.07,75.66
9,341,0.0,-6.962437775069723E-5,408.37,82.58
9,342,0.0,-1.4878233006725724E-4,424.44,85.04
9,343,0.0,-1.5964247273485255E-4,315.21,66.9
9,344,0.0,3.2283666325184457E-4,359.85,73.87
9,345,0.0,-1.281562738606885E-4,352.43,72.93
9,346,0.0,-6.289852711162158E-5,379.3,76.68
9,347,0.0,-9.42195617747203E-5,385.44,79.5
9,348,0.0,-9.288038693536877E-5,425.45,85.36
9,349,0.0,-3.2806497464012976E-4,434.22,86.51
9,350,0.0,-2.2243195360372825E-4,434.08,89.06
9,351,0.0,-2.7269577745099664E-4,460.72,92.21
9,352,0.0,-4.132183883333186E-4,347.38,72.49
9,353,0.0,4.02981320892533E-4,382.61,79.62
9,354,0.0,-1.4205344383786425E-4,406.94,82.46
9,355,4.5055758800425784E-4,2.893479113567086E-4,426.06,86.61
9,356,0.0,-2.0743533362079747E-4,425.91,86.34
9,357,0.0,-6.747873492709663E-5,426.79,85.16
9,358,0.0,-2.349004446954306E-4,452.06,90.95
9,359,0.0,-2.6085297185771665E-4,469.39,94.57
9,360,0.0,-3.3217624771881643E-4,491.41,97.18
10,20,0.005511472002344012,0.0045686306743098135,0.22,0.75
10,21,0.1484690873839897,0.1487434123018009,0.15,0.42
10,22,0.13012296840294682,0.13001052306475655,0.17,0.37
10,23,0.08673227305852951,0.08518355529268383,0.23,1.06
10,24,0.07701287133413398,0.0787435368162404,0.19,0.96
10,25,0.06257986625323687,0.05957465770787129,0.19,0.35
10,26,0.049119369109609845,0.04697404923585555,0.26,0.29
10,27,0.039269089452822,0.03936063633563084,0.26,0.87
10,28,0.011036184442394167,0.010377074457488028,0.33,1.37
10,29,0.00958081944032068,0.008510184337173005,0.49,0.59
10,30,0.0042817136684610724,0.0033356775157946566,0.37,1.46
10,31,0.09580520708141965,0.0978048668671617,0.35,0.92
10,32,0.09383107791081212,0.09189735033119295,0.31,1.41
10,33,0.06452537951258497,0.06444010633408735,0.36,1.38
10,34,0.04727627107038099,0.04692312106579735,0.43,1.5
10,35,0.046746168351043844,0.046321163919597036,0.5,0.8
10,36,0.03546141212258116,0.03424452465560477,0.51,1.22
10,37,0.025847541514316456,0.025396805614542876,0.59,1.43
10,38,0.011584781285606667,0.010907761395898753,0.68,1.55
10,39,0.005230316945217496,0.004509170759575971,0.73,1.68
10,40,0.0016217759459374293,0.0016464982155902403,0.8,1.9
10,41,0.0755059418043943,0.07398831365822961,0.55,1.79
10,42,0.05423840139177769,0.0572592229576727,0.65,1.12
10,43,0.04744267444481116,0.04698209130910286,0.82,1.2
10,44,0.0420080255335962,0.04281537436584482,0.8,0.54
10,45,0.02131169560853932,0.020827946440014,0.87,0.58
10,46,0.017419299902898807,0.020118437487195672,1.06,1.81
10,47,0.018735467171963203,0.019047295451506626,1.1,0.65
10,48,0.009873402816111371,0.00857118817437425,1.15,0.72
10,49,0.0016586942650615223,0.0022591116571482935,1.26,0.79
10,50,9.391359151397083E-4,8.281494676171129E-4,1.46,0.84
10,51,0.04482357031697195,0.0415624009015707,1.04,0.66
10,52,0.03795213719587738,0.040467715969089116,1.15,0.62
10,53,0.02456658934903796,0.02455198407285264,1.2,0.73
10,54,0.029709238965081243,0.031195887195087667,1.24,0.74
10,55,0.012202768179515693,0.012574660115852702,1.36,0.82
10,56,0.015049440720317489,0.012490696901473395,1.43,0.82
10,57,0.007821062967346857,0.008795062667990225,1.72,0.86
10,58,0.0065353919367807135,0.007618813867437933,1.84,0.86
10,59,0.004963551807687456,0.004372455462288673,1.96,0.97
10,60,0.0016189065043268037,0.002230926189531884,2.11,1.03
10,61,0.040943450369212354,0.04102945052480348,1.35,0.83
10,62,0.04324576163662457,0.04395657199677833,1.49,0.76
10,63,0.028499608209229282,0.028532264334622585,1.69,0.84
10,64,0.022536952071089873,0.020470922752658702,1.82,0.96
10,65,0.018683505379792416,0.02090064336901509,2.0,1.05
10,66,0.006827258977868088,0.006216472264576048,2.27,1.08
10,67,0.006655915211018889,0.007455474096759297,2.41,1.18
10,68,0.004064961248886498,0.0030428388174148003,2.62,1.16
10,69,1.8303754875576006E-4,8.405899396053951E-4,2.81,1.3
10,70,0.0012367481726074203,0.001006095133385601,3.05,1.26
10,71,0.029751527968035835,0.028743317303825008,2.12,1.07
10,72,0.0252528654810638,0.0231765333397776,2.34,1.12
10,73,0.01552487706124038,0.01572061955024706,2.54,1.21
10,74,0.019966467723798717,0.019644572778547566,2.54,1.18
10,75,0.011512545620394525,0.011830110212822756,2.7,1.33
10,76,0.007432571051746496,0.00862385932725028,3.09,1.35
10,77,0.004120449191532287,0.0036999668902773283,3.37,1.35
10,78,0.0028072691035906272,0.0023195107526452706,3.74,1.49
10,79,0.0025540934904437814,0.0025785520162402904,3.93,1.58
10,80,3.7442476702101543E-4,3.671006462051253E-4,4.23,1.72
10,81,0.020902262952695816,0.02240126917314383,3.04,1.38
10,82,0.021766314161404877,0.023317223725231543,3.41,1.52
10,83,0.01387229235622987,0.01325919402456634,3.55,1.44
10,84,0.017351038093150712,0.017450774926316984,3.4,1.47
10,85,0.003651627365336503,0.004637632516893675,3.91,1.51
10,86,0.005444725339281797,0.005163594705036756,4.16,1.55
10,87,0.0019833799478568203,0.0035300165735714286,4.64,1.72
10,88,0.0035930303738127456,0.0011042075655244717,4.97,1.91
10,89,0.0,5.956690538870169E-4,5.41,1.94
10,90,0.0,-1.3919170738681372E-4,5.85,2.07
10,91,0.026240334773337502,0.024356320767846214,3.81,1.6
10,92,0.015749256078188133,0.016179117433025754,4.29,1.7
10,93,0.00877730690361698,0.009443499733337161,4.59,1.71
10,94,0.008885419431402275,0.007978043115717263,4.84,1.87
10,95,0.005227081898345592,0.0052210525625963795,5.21,1.89
10,96,3.8263082929911876E-4,6.017320300298642E-4,5.66,1.97
10,97,0.004527620478746593,0.0040690037053388575,5.86,2.13
10,98,0.002456875420857659,0.002651999827533138,6.66,2.27
10,99,7.363964521598143E-4,6.574983950380752E-4,7.1,2.37
10,100,8.815644789696098E-5,-1.759796527636397E-4,7.71,2.56
10,101,0.01746124327781747,0.016003229884200512,5.37,2.07
10,102,0.017362112439830425,0.015583538427122023,5.54,2.03
10,103,0.006104441895237883,0.005791691920906813,6.29,2.15
10,104,0.006542941352803125,0.005758542984545999,6.47,2.31
10,105,0.006154914533322175,0.005381543472960322,7.05,2.42
10,106,0.0051182117412038215,0.004875824667835228,8.04,2.63
10,107,0.0045110255600295576,0.004427878822236522,8.06,2.62
10,108,0.001305206794974193,0.0010987727071434675,9.22,2.85
10,109,1.9863161313907418E-4,6.976609516613033E-4,9.65,2.93
10,110,0.0,-1.3303210870291792E-4,10.61,3.17
10,111,0.01242181022753262,0.012092253763404696,7.49,2.58
10,112,0.01195705426046637,0.013514867149506178,7.25,2.33
10,113,0.008300777083262918,0.007990405294513829,8.58,2.71
10,114,0.009018690674862079,0.007628834417214675,8.7,2.73
10,115,0.006163489474577522,0.00518074901213885,9.61,2.92
10,116,0.003046624480335273,0.002664895581374824,10.52,3.03
10,117,0.0014614059592420348,0.0013423084430689658,10.83,3.23
10,118,0.0011763679562186513,7.088453131038173E-4,12.29,3.54
10,119,0.001951802951012781,0.0015890898809611434,12.35,3.45
10,120,0.0,-3.506052432051384E-4,13.62,3.64
10,121,0.012139093892894533,0.010018422813562477,9.44,2.91
10,122,0.010728266618705563,0.010433352141888104,9.58,3.01
10,123,0.0036432294958410947,0.003220671296344631,10.78,3.22
10,124,0.00922818948687391,0.007714323478112767,11.72,3.41
10,125,0.0020749613865058214,0.0021292990973595717,13.51,3.76
10,126,0.002381590898070617,0.0025206017046496376,13.91,3.88
10,127,0.001090759208432831,0.001030735227463128,14.38,3.86
10,128,2.648012255461485E-4,9.526729399152268E-5,15.7,4.12
10,129,0.0,-6.577543213126035E-5,16.17,4.19
10,130,8.01440486370133E-4,7.691230660742829E-4,16.95,4.28
10,131,0.007773324212969422,0.007567266558154615,11.63,3.53
10,132,0.013756526049691012,0.011891331993802616,12.38,3.59
10,133,0.010351188062291707,0.010954990830612498,13.54,3.88
10,134,0.004657316045529539,0.003718515199101084,15.42,4.11
10,135,0.0064192977840726705,0.005654211839092822,16.5,4.25
10,136,6.118366606828119E-4,2.874374429051058E-4,16.54,4.92
10,137,0.001583207360348311,0.002100856545578561,18.19,4.59
10,138,1.5326746200823305E-5,-3.4012268950539207E-4,19.44,4.87
10,139,0.0,-2.4367841428618594E-4,19.99,5.06
10,140,0.0,0.0,22.27,5.46
10,141,0.0074326986399985105,0.007177028432899907,15.24,4.19
10,142,0.004384738552952553,0.004496884223802119,15.96,4.43
10,143,0.003851432247921878,0.003044765789501596,18.36,4.91
10,144,0.0029494087193294083,0.0031623635342156943,18.69,5.21
10,145,0.0021306209944791177,0.0015943392321524415,19.07,5.0
10,146,7.47542828252874E-4,1.1550613616826772E-4,21.48,5.26
10,147,6.879229147884691E-4,3.6423901446885204E-4,22.82,6.06
10,148,1.1554275081497422E-4,0.0010587843698933574,22.7,5.57
10,149,0.0,-3.250249435109226E-4,25.22,5.83
10,150,0.0,-1.6739627799790532E-4,27.99,6.5
10,151,0.007537211244471135,0.008342782811584949,19.8,5.12
10,152,0.004520791581218388,0.0038648831871939656,20.15,5.11
10,153,0.006371729448762372,0.006283348270537126,21.09,5.37
10,154,0.002364843974436691,0.002279353034135525,24.07,6.01
10,155,0.002113868215777358,0.0023497281599978103,25.45,6.21
10,156,0.003493582584230506,0.0035365863746576937,26.52,6.34
10,157,0.00135341204755269,0.0011659624421603483,28.84,6.79
10,158,7.174034206175739E-4,5.782990696880943E-4,29.92,6.96
10,159,1.0922468390511252E-4,-6.936471906352398E-5,29.76,7.04
10,160,0.0,-3.584535240020853E-4,32.01,7.31
10,161,0.0041063561449811055,0.004101128195969118,23.41,5.97
10,162,0.0054796946454671895,0.0031988390271338618,24.63,6.01
10,163,0.002543478191345282,0.0020310044048204518,26.72,6.61
10,164,0.0017424153117391473,0.001977958850987388,27.38,6.57
10,165,8.826779823151898E-4,8.225851717638973E-4,29.7,6.94
10,166,0.002235380725082088,0.0019215018134410397,30.63,7.05
10,167,1.9191499285436397E-4,-1.5719638058713045E-6,34.24,7.77
10,168,6.964470280844681E-6,-2.1658748490943153E-4,37.26,8.19
10,169,0.0,-1.2385732483568594E-4,37.7,8.43
10,170,0.0,-3.0617850711358745E-4,39.04,8.57
10,171,0.004249831317874816,0.005291298806545999,27.9,7.0
10,172,0.00419309729675146,0.0024085584976935573,29.65,7.2
10,173,0.002260595904311207,0.0024312032844331145,30.84,7.91
10,174,0.0018367821746366475,8.416474176107182E-4,32.85,7.69
10,175,8.577345162744466E-4,9.3052471835182E-4,36.67,8.36
10,176,3.480131461175706E-4,7.376565341717642E-4,37.73,8.78
10,177,3.8676881401003115E-4,2.1554984119193367E-4,39.09,8.83
10,178,0.0,-1.203415389892256E-4,43.26,9.31
10,179,5.352970103588462E-4,3.9538817014193276E-4,43.62,9.7
10,180,0.0,-7.027632060492526E-5,46.01,9.96
10,181,0.004590088955621385,0.0024253643576228738,32.01,7.76
10,182,0.00506800026621072,0.0042933306917642714,35.66,8.25
10,183,0.002212071221515037,0.002348425788121841,37.62,8.7
10,184,9.624539618356875E-4,0.0010113069606259035,38.57,9.07
10,185,9.955098252159456E-4,0.001052049429128455,44.35,9.9
10,186,0.0,-1.5143302324358717E-4,46.21,10.36
10,187,5.789648244798806E-4,3.5963703085210207E-4,50.51,10.75
10,188,0.0,-3.391319462602117E-4,49.57,10.69
10,189,0.0011919462795922874,0.0010963640744698602,53.03,11.11
10,190,0.0,-4.089661047438569E-4,54.13,11.22
10,191,0.0031015171523428174,0.003604268740230959,38.78,9.05
10,192,0.0020932677557727575,0.001641520599299916,41.99,9.59
10,193,0.001895015070925854,0.0020968902178971145,46.01,10.38
10,194,4.408841452335832E-4,5.200863931146178E-4,45.64,10.28
10,195,0.001917664618506225,0.001230052562391434,48.93,10.92
10,196,0.0,-9.486156137204053E-5,52.51,11.02
10,197,0.0,-1.9689978205190205E-4,57.52,12.18
10,198,0.0,-1.4963539929545005E-5,59.13,12.37
10,199,0.0,-3.007369475101044E-4,60.36,12.82
10,200,0.0,-1.9200207745905868E-4,66.44,13.51
10,201,0.001400831048262679,7.77505448296012E-4,50.67,11.24
10,202,0.0026844888815184555,0.00215722954217558,50.37,11.57
10,203,3.6884931255852906E-4,1.9916982706105722E-4,54.03,12.02
10,204,0.0012765738481857291,0.0013666581935811188,55.53,12.03
10,205,4.3741499250102956E-4,1.9035163652385338E-4,61.95,13.18
10,206,2.1131457197118509E-4,8.271171944415185E-5,66.25,14.36
10,207,0.0,-2.208905590557795E-4,66.14,13.79
10,208,0.0,-4.236748888312775E-5,66.33,14.02
10,209,0.0,-2.1434064034501918E-4,70.78,14.45
10,210,0.0,-9.612244985178242E-5,75.77,15.24
10,211,0.002042875474750532,0.0020372324851560563,52.45,11.93
10,212,0.0019904211232635648,0.0019502624333226095,60.52,13.65
10,213,0.00126762826377942,8.76753592568027E-4,63.26,13.67
10,214,0.0017289034102588717,0.0015777815168734493,64.85,13.88
10,215,0.0010571468842038001,-4.690566055548089E-5,66.61,14.26
10,216,6.902883987036112E-4,-1.85918518152253E-4,68.73,15.05
10,217,0.0,-2.34949901671273E-4,74.79,15.85
10,218,0.0,-4.163422572884906E-5,81.8,16.31
10,219,0.0,-1.367952599490539E-4,82.63,16.96
10,220,0.0,-1.4518803785019475E-4,89.59,17.93
10,221,0.0012978618121930584,0.001326033642466911,69.15,14.81
10,222,0.001181860991687559,9.910405894415187E-4,65.16,14.65
10,223,0.0010417607266485851,7.395121183282487E-4,69.27,15.11
10,224,7.698689610479504E-4,5.656062155222338E-4,73.64,15.31
10,225,0.0,-2.7254042691000305E-4,82.61,17.28
10,226,0.0012209069456605747,8.393353946070288E-4,80.7,17.57
10,227,6.126599439142066E-5,4.8169917681149463E-4,90.51,18.89
10,228,0.0,1.2678646583826785E-4,95.0,19.23
10,229,0.0,4.0165091996658894E-4,97.84,20.71
10,230,0.0,-9.155915527373823E-5,105.5,22.01
10,231,0.002971842102995136,0.00218060096876767,78.97,18.14
10,232,0.00205799450730902,0.0013073023187547372,76.9,16.56
10,233,0.001481734248180845,0.0013549603813821402,83.76,17.34
10,234,4.6384650098314274E-4,2.292532200391377E-5,87.39,19.14
10,235,0.0016346217663958074,3.154320071080207E-4,91.53,19.02
10,236,5.533272573593984E-4,2.899916810354182E-4,94.36,19.53
10,237,0.0,-1.8995565894334214E-4,100.7,20.25
10,238,4.378009305107688E-4,-2.189347789459762E-4,104.61,20.8
10,239,0.0,-1.7900894290516376E-4,106.19,21.55
10,240,0.0,-2.135484058062146E-4,114.47,23.85
10,241,0.002465698772789221,0.0023013185510825955,84.77,18.05
10,242,0.0017764707150838555,0.0016449732157655737,84.22,18.04
10,243,9.213843271204159E-4,0.0011390963227553446,92.09,20.06
10,244,1.246523957635237E-4,5.267235496419119E-4,102.92,22.76
10,245,1.3838371696144546E-4,-1.322982357400461E-5,105.36,22.0
10,246,8.398844280356854E-4,3.0741263499206096E-4,110.78,23.63
10,247,0.0,-2.2562829264116297E-4,121.19,24.3
10,248,0.0,-1.5040529472694385E-4,124.04,25.31
10,249,0.0,-1.0862229103345999E-4,126.22,25.69
10,250,0.0,-1.5705441203426817E-4,132.19,26.96
10,251,0.001947520549888967,0.0011161989022099774,99.94,22.0
10,252,0.0010614184728467936,7.091295023363976E-4,99.82,20.94
10,253,3.38932806821125E-4,2.556282997753888E-4,108.09,23.18
10,254,4.813874279607078E-4,2.130223472481293E-4,116.29,23.93
10,255,0.0,5.976235304612699E-4,114.99,24.08
10,256,0.0,-6.0179219308682875E-5,127.92,26.73
10,257,4.393119558267622E-4,3.215878336606029E-4,129.8,27.22
10,258,0.0,-1.1277623780833809E-4,135.19,27.23
10,259,0.0,-1.2579858357803032E-4,147.56,29.18
10,260,0.0,-2.7263983553654385E-4,149.43,30.74
10,261,3.6058580971510043E-4,0.0010500504842884551,115.32,24.17
10,262,0.0014575687915976264,0.0018159054049732073,114.73,24.74
10,263,0.0,-3.4835806277031797E-4,124.2,27.67
10,264,4.928420221113006E-4,4.1660275910378837E-4,130.06,26.44
10,265,0.0,0.0013092682952395556,136.01,28.16
10,266,0.0,-9.300348495781629E-5,143.87,29.24
10,267,0.0,3.340156411961503E-4,142.38,30.22
10,268,0.0,-3.242553944836208E-4,156.57,31.89
10,269,0.0,-1.529354497382654E-4,171.89,34.57
10,270,0.0,-2.276255132973839E-4,168.7,34.08
10,271,2.1817607124436034E-4,8.064537573088155E-4,126.01,26.99
10,272,0.0011410188758469641,2.2452151774681345E-5,140.19,31.0
10,273,2.4274916157149607E-4,2.316629453362296E-4,141.56,30.3
10,274,0.0,-1.7592118146691013E-4,145.55,31.03
10,275,0.0,-1.1937588847233572E-4,149.54,31.23
10,276,0.0,-4.9935381624798496E-5,164.8,33.48
10,277,0.0,-2.8476336649643026E-4,161.15,34.06
10,278,0.0,-6.584151059838135E-5,178.86,35.77
10,279,0.0,-3.327257394473072E-4,188.65,38.83
10,280,0.0,-6.78301591074888E-5,183.63,38.29
10,281,5.715593237150329E-4,4.7667426245513115E-4,142.99,30.81
10,282,4.895609365164566E-4,5.971585406099107E-4,151.87,31.14
10,283,0.0011799737148076616,9.765124313704649E-4,149.77,33.06
10,284,3.8524761819153206E-4,1.3453797561133434E-4,167.49,34.81
10,285,0.0,-2.6181197839790987E-4,173.69,34.75
10,286,0.0,-8.292143229440587E-5,177.95,36.61
10,287,6.002407883857974E-4,-2.4286438861656379E-4,182.06,37.1
10,288,0.0,-7.110842623909633E-5,205.87,40.75
10,289,0.0,-1.0035480525143841E-4,201.15,40.37
10,290,0.0,-2.0490897072314386E-4,211.09,42.5
10,291,9.172905323004854E-5,-1.3209309462991088E-4,163.0,34.88
10,292,8.83187574797506E-5,-1.1041396713326972E-4,167.85,36.58
10,293,7.03362671940877E-5,-3.476530196718074E-5,173.35,35.99
10,294,3.347605267057796E-5,-8.468518968453448E-5,183.4,38.4
10,295,3.092711712522822E-4,7.13215645812408E-4,187.43,38.34
10,296,2.2811272280095495E-4,4.1000006554436566E-4,200.5,40.25
10,297,0.0,8.935616026838539E-5,199.87,41.66
10,298,0.0,-2.494179048519064E-4,217.59,43.39
10,299,0.0,-2.384388829993021E-4,226.32,46.31
10,300,0.0,-1.2407427824255918E-4,229.93,45.87
10,301,1.2440843373380363E-4,5.547815361490584E-4,179.43,37.77
10,302,7.795770547504278E-4,7.67109020451823E-4,190.97,39.7
10,303,5.61082991049604E-4,1.4805710359813335E-4,198.91,41.88
10,304,0.0011515002629660653,9.896510394861939E-4,207.21,42.58
10,305,0.0,-1.2245588344317744E-4,217.9,45.63
10,306,1.388478237177282E-4,-9.956325786167954E-5,227.7,46.34
10,307,0.0,-2.4275535768164384E-4,238.96,47.66
10,308,0.0,-3.0346045491686303E-6,243.67,49.15
10,309,0.0,-9.950020934335859E-5,247.07,48.6
10,310,1.7247563030538425E-4,-2.2561981018450933E-4,264.36,52.11
10,311,0.0010758088585930603,0.001322543475305346,192.53,42.18
10,312,0.0,-4.598471184265558E-4,211.7,45.05
10,313,2.332580025948716E-5,-1.5848888690017906E-4,211.07,44.81
10,314,0.0,-1.4553126178701574E-4,216.84,45.69
10,315,3.42045754482998E-4,3.5375072753043353E-4,235.5,49.32
10,316,0.0,-2.037536432553155E-4,239.47,48.39
10,317,0.0,-3.618990572946949E-4,263.17,54.33
10,318,0.0,0.0,272.93,54.51
10,319,1.731749689126938E-4,-1.7140316402198513E-4,272.28,51.96
10,320,0.0,-1.6649194668641335E-4,287.75,57.94
10,321,0.0011742419182814601,2.610152360988712E-4,225.1,47.23
10,322,8.879270789191151E-5,-1.6731194727998938E-4,224.91,47.18
10,323,4.966306002095544E-4,3.9122565055666955E-4,242.35,50.31
10,324,2.8572960537765477E-4,-1.4269085578116862E-4,256.24,51.88
10,325,0.0,-1.7346880874927716E-4,258.26,52.61
10,326,0.0,0.0,282.91,57.63
10,327,0.0,-8.916484084643808E-5,281.79,56.95
10,328,1.2472542113056817E-4,6.572333926703708E-5,294.78,60.37
10,329,0.0,-1.8561479074356916E-4,305.99,61.4
10,330,0.0,-8.251111655045222E-5,327.35,65.01
10,331,6.295301064531023E-5,-8.053140449165186E-5,230.56,47.87
10,332,0.0,-2.8231432845682282E-5,263.56,54.89
10,333,5.244243170058349E-4,3.359031006482135E-4,273.35,56.27
10,334,0.0,-1.384604570158469E-4,280.78,58.72
10,335,1.7104841194789721E-4,-1.5190984676707512E-4,279.09,57.04
10,336,6.667906885141738E-4,7.091790706305558E-4,307.62,62.61
10,337,0.0,-2.3172723138317186E-4,324.41,63.24
10,338,0.0,-5.265109266931264E-5,329.61,67.21
10,339,0.0,-1.52772384003962E-4,348.56,70.96
10,340,0.0,-2.0425888650296123E-4,346.62,67.54
10,341,0.0012760404411475612,0.0011310369534950214,267.77,56.57
10,342,8.776537904705284E-4,7.074212181145716E-4,272.45,56.24
10,343,0.0,-1.0364861556275234E-4,288.46,59.85
10,344,0.0,-1.2038327233383646E-4,299.7,60.45
10,345,0.0,-2.1600163067913333E-4,303.83,62.52
10,346,0.0,-1.1724799050873647E-4,333.3,68.02
10,347,0.0,8.071274843034982E-5,336.85,68.85
10,348,5.4062919059600923E-5,-7.915656822861821E-5,376.31,76.63
10,349,0.0,-1.7521289981652774E-4,367.4,74.5
10,350,0.0,-3.2739044991303244E-4,399.84,78.56
10,351,5.528767785889621E-5,-4.465036427643823E-4,311.42,65.78
10,352,1.835870270467177E-4,-4.4782464300329526E-5,309.8,65.12
10,353,0.0,7.204194147289286E-5,332.29,68.51
10,354,0.0,-1.5820442040077914E-4,318.18,64.98
10,355,0.0,-9.300167079891046E-5,347.39,72.89
10,356,0.0,-3.2088548101647104E-4,363.1,72.7
10,357,8.424975390962642E-4,8.774124135651837E-4,367.27,74.91
10,358,0.0,-2.4230982287791713E-4,421.34,82.94
10,359,0.0,-4.421602408861791E-5,408.6,79.61
10,360,0.0,-1.534120651224673E-4,438.95,86.81
10,361,0.0,-1.480206079512653E-4,344.56,70.17
10,362,2.3607259396422832E-4,-6.828772219505948E-5,355.8,71.17
10,363,0.0,-2.9779270674682186E-5,362.73,73.78
10,364,0.0,-1.5192212564351813E-4,383.78,77.1
10,365,0.0,-1.6843254265305917E-4,393.94,80.0
10,366,0.0,1.2399592246435E-4,376.69,75.41
10,367,3.737269803142818E-5,-2.7131223947478994E-4,423.04,82.78
10,368,0.0,-1.425056521020116E-4,447.83,89.41
10,369,0.0,-1.549104256514716E-4,460.31,88.92
10,370,0.0,-2.876393505341357E-4,487.64,96.59
10,371,4.0338952852216227E-4,-8.851317222542226E-5,362.55,74.37
10,372,3.793706978682376E-4,4.0324844378370503E-4,389.01,78.77
10,373,5.7779143108188E-4,-5.1114847953399654E-5,405.06,81.64
10,374,0.0,-2.677564981099868E-4,396.84,81.04
10,375,0.0,-3.140898979280772E-4,425.21,84.21
10,376,0.0,-3.1052029603899784E-4,446.39,87.27
10,377,0.0,-1.1479517210651715E-4,464.81,91.4
10,378,0.0,-3.010996173142019E-4,477.86,94.75
10,379,0.0,-1.9131138630873256E-4,494.56,95.78
10,380,0.0,-3.6129972465083113E-4,500.97,96.71
10,381,0.0,-6.844493009734124E-5,419.74,85.33
10,382,7.519241153679857E-5,-4.231928575150695E-5,420.95,83.49
10,383,0.0,-5.0477850988473826E-5,460.26,90.94
10,384,0.0,-2.065943045079997E-4,443.84,87.53
10,385,0.0,-1.4407865437031465E-4,473.1,92.67
10,386,0.0,-1.382341757109173E-4,497.32,99.14
10,387,0.0,-1.1791694027802921E-4,490.22,97.24
10,388,5.117868107820112E-5,-1.0315123962769953E-4,538.19,105.72
10,389,0.0,-1.165691202645527E-4,531.27,105.24
10,390,0.0,-1.048724603621706E-4,568.19,112.12
10,391,0.0,-1.2620282027162385E-4,427.82,85.42
10,392,2.4845518010466303E-4,2.650771089408871E-4,464.93,91.76
10,393,0.0,-1.0338082759535821E-4,476.24,94.83
10,394,2.100039169420842E-4,-1.5511958425198144E-5,467.59,94.77
10,395,0.0,-1.2895098456227152E-4,512.91,103.06
10,396,0.0,-6.590580854333801E-5,530.55,106.05
10,397,0.0,-7.388288750227529E-5,525.74,102.63
10,398,0.0,-1.1421074160430457E-4,572.23,109.84
10,399,0.0,-1.8851268449823682E-4,593.61,113.06
10,400,0.0,-2.6570553986138994E-4,636.8,124.28


==> experiments/data/timeUtilitarian.csv <==
n,m,cU,dU,cTime,dTime
2,4,0.19969423625769522,0.19970954841800534,0.24,1.41
2,5,0.2026346641266351,0.20247738164177823,0.17,1.03
2,6,0.19795290869197657,0.19758634271359174,0.16,0.55
2,7,0.21620832430181136,0.21615497767942057,0.09,0.57
2,8,0.20223820788980934,0.20226098315360713,0.08,1.41
2,9,0.20262430488849312,0.20276859886655288,0.17,1.48
2,10,0.21158843287692755,0.2115624661570286,0.18,0.71
2,11,0.20769193079902745,0.20770217053518356,0.23,0.89
2,12,0.20271252922132724,0.20271528295239208,0.25,1.42
2,13,0.20887854767906222,0.20889664574142247,0.24,2.0
2,14,0.20814255039222446,0.20820631500350806,0.32,2.15
2,15,0.2115971749953664,0.21163944880723334,0.39,1.09
2,16,0.20079468639267456,0.20085743726246985,0.42,1.15
2,17,0.20916798406189785,0.20912104354683733,0.39,0.73
2,18,0.21275595088520344,0.21281027273714645,0.55,0.68
2,19,0.20784924184352072,0.2079137575846228,0.65,1.63
2,20,0.2058940371553527,0.2058653274977388,0.78,1.09
2,21,0.20553829787395841,0.20556981878682365,0.83,1.02
2,22,0.20297002954230428,0.20295677940329213,1.03,2.34
2,23,0.21091826129578461,0.21097267003180203,1.2,1.04
2,24,0.20645248589798226,0.20646627519132643,1.23,1.04
2,25,0.20746627863874714,0.20742244586079375,1.44,0.99
2,26,0.21363197299832234,0.21363197299832234,1.62,1.15
2,27,0.20862302604640043,0.2086280061065633,1.78,1.23
2,28,0.2081594302731396,0.2081556731792601,1.94,1.33
2,29,0.21138137704215154,0.2113672005750393,2.22,1.56
2,30,0.2102171563421496,0.21019176361808292,2.43,1.56
2,31,0.21199771462098074,0.21198844553252805,2.78,1.83
2,32,0.2065559338070625,0.20656699164420428,2.93,1.89
2,33,0.2078028692282483,0.20780019925098153,3.11,1.98
2,34,0.203068102784978,0.20310112400728803,3.23,2.15
2,35,0.20800361624037805,0.20800570240988342,3.82,2.27
2,36,0.20556894341171933,0.20556010848914041,3.99,2.4
2,37,0.20831031290168422,0.20830352007841169,4.78,2.85
2,38,0.20875168582348938,0.20876449325527122,5.18,2.98
2,39,0.20982276586936166,0.2098122301159261,5.65,3.14
2,40,0.20722536174156045,0.20723560157555465,5.91,3.29
2,41,0.2098924832236194,0.2098781298124724,6.9,3.76
2,42,0.2096573838749747,0.2096418785204814,7.03,3.88
2,43,0.21496839227359735,0.2149647018468458,8.0,4.2
2,44,0.20794109191546079,0.2079731731630912,8.42,4.53
2,45,0.20997216132910043,0.20997915277144405,9.1,4.69
2,46,0.20964369698033722,0.20963109581898695,9.86,5.05
2,47,0.20655312740168907,0.20652949466471338,10.46,5.36
2,48,0.20863323933036731,0.20862829634309096,11.36,5.65
2,49,0.20911849156846465,0.2091428327095513,11.68,5.87
2,50,0.20901619365082452,0.20902529281102136,12.84,6.27
2,51,0.21145398059787737,0.2114471645998089,14.11,6.74
2,52,0.20747417504158572,0.20748602260948798,14.47,6.9
2,53,0.20739338287029793,0.20743402752261578,15.87,7.7
2,54,0.2074365820644986,0.20745114244146948,16.78,8.1
2,55,0.21089644923556816,0.21090838530225686,18.58,8.74
2,56,0.2131584894771085,0.21315872356015297,20.12,9.06
2,57,0.20713453933066547,0.2071396233526988,19.88,9.24
2,58,0.2074426227150354,0.2074362273377873,22.27,10.06
2,59,0.20869285208816687,0.20866852552040174,23.77,10.75
2,60,0.2092118930659254,0.20922092747233442,25.51,11.47
2,61,0.20663038777193646,0.20662356725294284,26.76,11.9
2,62,0.2106275536059169,0.2106373969220999,28.76,12.67
2,63,0.20540696525614432,0.20537979539425585,29.76,12.96
2,64,0.21245875871338565,0.21248614396794252,32.87,14.41
2,65,0.20645302527374942,0.2064577561536402,32.24,13.94
2,66,0.20726421609213322,0.20725512835392584,35.45,15.21
2,67,0.20882379230100712,0.20882738748077323,37.99,16.06
2,68,0.21075353324721505,0.21074685371589186,40.45,17.86
2,69,0.20517204610394693,0.20516184791084735,40.65,18.12
2,70,0.20977671575332132,0.20978067019186508,42.91,18.0
2,71,0.2112738183397608,0.211274690310048,46.72,19.05
2,72,0.20575552148656295,0.20577457846268082,47.23,19.64
2,73,0.2070984567364329,0.20709899021318479,49.87,20.29
2,74,0.20776369449472828,0.2077787585740573,51.82,21.48
2,75,0.2077346198396251,0.20775475807333216,56.16,23.16
2,76,0.20744684429399726,0.20743832747700658,58.1,23.32
2,77,0.20900923717968697,0.20899658885598008,60.23,23.76
2,78,0.20872364810556035,0.2087235664630677,65.08,26.19
2,79,0.21021168690658146,0.21020416932023586,70.92,29.59
2,80,0.20743675951328508,0.2074053278415302,69.18,28.45
3,6,0.2544802835841432,0.2544802835841432,0.05,0.76
3,7,0.267493594158558,0.267493594158558,0.03,0.55
3,8,0.25642972245627926,0.25642972245627926,0.06,0.21
3,9,0.25098748881496086,0.2510356703963227,0.05,0.41
3,10,0.2633073755978356,0.26328105681271446,0.1,1.19
3,11,0.26424919856909745,0.26426019552811114,0.12,1.03
3,12,0.25314239497425944,0.2531354936445492,0.19,1.2
3,13,0.2597374191524621,0.2597374191524621,0.16,0.49
3,14,0.2624222953466405,0.2622984808723123,0.18,1.04
3,15,0.2497849801792424,0.24974766217973618,0.27,2.01
3,16,0.26307220711449275,0.2630611823673091,0.35,0.78
3,17,0.26114730829908245,0.2611034725296122,0.36,1.09
3,18,0.25655264898730956,0.2564960014739335,0.37,0.87
3,19,0.2596437854906115,0.25960732477028337,0.55,2.14
3,20,0.2603497333058497,0.2603497333058497,0.57,1.76
3,21,0.26422331205986005,0.26422331205986005,0.72,1.48
3,22,0.2686813977867999,0.26877896589476835,0.7,1.81
3,23,0.25920573483918175,0.2591756084033359,0.82,0.71
3,24,0.26145701219213957,0.2614598073496939,0.96,0.75
3,25,0.2546655143837792,0.2546655143837792,1.04,0.79
3,26,0.26523455990439304,0.2652191781921872,1.15,0.86
3,27,0.25847208342477646,0.2584781651468033,1.31,0.94
3,28,0.25602782274575014,0.2560343561935977,1.45,1.04
3,29,0.2561857555689136,0.2561980400786848,1.55,1.01
3,30,0.2625066690220923,0.262419317173481,1.81,1.2
3,31,0.26923648009940815,0.269236504357208,1.98,1.28
3,32,0.2620530538910321,0.2620668112959648,1.98,1.35
3,33,0.2657943285689745,0.2657554365090346,2.24,1.44
3,34,0.26754837879306664,0.267517633488513,2.6,1.54
3,35,0.2648838694201504,0.26483856680875656,2.76,1.65
3,36,0.2605568163505945,0.2605174596226021,3.07,1.77
3,37,0.26245951653803695,0.26245621987923096,3.28,1.87
3,38,0.2601266252148014,0.26011861412113446,3.68,1.99
3,39,0.2676406146881073,0.2676489789861245,4.09,2.22
3,40,0.2660858078386208,0.266072797105498,4.12,2.17
3,41,0.2662605565617563,0.26627279477347193,4.58,2.44
3,42,0.26385626857382816,0.26385626857382816,4.95,2.65
3,43,0.26219649879415374,0.2622014096855273,5.47,2.8
3,44,0.2625046585108693,0.26250346987533413,5.54,2.96
3,45,0.2651405687923011,0.2650996685768462,6.24,3.16
3,46,0.26413154248865583,0.2641427058548866,6.68,3.44
3,47,0.26477477679988487,0.26478715868312486,7.05,3.61
3,48,0.26168808747991135,0.2616727759226362,7.61,3.56
3,49,0.2654796321375407,0.2654628683963298,7.93,3.69
3,50,0.26412994580066396,0.26413566303441766,8.84,4.22
3,51,0.2652090776497245,0.2651608013929217,9.49,4.46
3,52,0.2625682007977574,0.2625711053586814,9.8,4.59
3,53,0.2624856578579365,0.2624746193491438,10.46,4.81
3,54,0.261940840277332,0.26191992093768407,11.0,5.59
3,55,0.2585768618024451,0.2585940843944853,11.81,6.44
3,56,0.2668314188893864,0.2668216373191708,13.02,5.77
3,57,0.2684114824417277,0.2684116120313595,13.37,5.77
3,58,0.2610323760832559,0.261038351982216,14.11,6.07
3,59,0.2662600247966388,0.26625078440752104,15.25,6.42
3,60,0.2600039156136979,0.26000667244234166,15.58,6.59
3,61,0.268349367197995,0.26835772038432476,17.72,7.39
3,62,0.262172096892332,0.2621831211237447,17.96,7.4
3,63,0.266030647028748,0.2660566416584677,19.08,7.8
3,64,0.2658581426318264,0.26586500005800273,20.79,8.69
3,65,0.2644741499703935,0.26446459458284916,20.77,8.29
3,66,0.26563178410793764,0.26564356262063904,22.6,9.13
3,67,0.26374014144677277,0.2637449824119147,23.4,9.43
3,68,0.2622426059707331,0.2622448366887593,25.66,10.17
3,69,0.2615854439315155,0.26158470713876336,26.03,10.02
3,70,0.26314268019030074,0.26316745310220296,26.88,10.22
3,71,0.2646831386539776,0.26467517769354204,28.73,11.06
3,72,0.26022746952740494,0.2602283671016277,30.31,12.27
3,73,0.26177073960096375,0.26176054761740886,32.62,12.64
3,74,0.2679360055399798,0.2679346500701455,33.27,12.45
3,75,0.26270730122542657,0.26271477193035264,34.19,12.75
3,76,0.265222255027893,0.2652195853385654,38.02,13.92
3,77,0.2646560668093118,0.2646603635727636,39.6,14.69
3,78,0.2657568010495192,0.2657699997983849,40.75,15.05
3,79,0.26376905671579726,0.26376703761782794,42.38,15.44
3,80,0.2614034012144777,0.2614145141156243,44.3,16.01
3,81,0.2629669372845416,0.26295338179480726,44.8,15.96
3,82,0.2621332697133036,0.26214874123092896,48.25,17.06
3,83,0.26556754992288883,0.265568855112204,51.25,18.09
3,84,0.26538379260724104,0.26535964410912266,54.11,19.32
3,85,0.2645092274150971,0.26450927634405863,57.3,20.08
3,86,0.2652113171806048,0.26520958137892253,59.46,20.77
3,87,0.26254745743051205,0.26255228319431323,60.72,21.1
3,88,0.2671358528749153,0.26714114847273757,64.39,22.36
3,89,0.26245959275637815,0.2624635633563266,66.84,23.2
3,90,0.2671980068372093,0.2672047774936968,70.37,24.32
3,91,0.2653339891238724,0.26533063286933656,72.59,24.64
3,92,0.262282299292755,0.2622839033147218,73.96,25.28
3,93,0.2667492458726422,0.26674877627256105,77.47,26.96
3,94,0.26658705409750527,0.26658697620255667,81.6,27.68
3,95,0.26772104235651634,0.2677130339473449,87.54,29.15
3,96,0.2669439292124682,0.266940125496151,90.37,30.87
3,97,0.2646753617446252,0.26467141361850327,94.29,31.92
3,98,0.2673356938747622,0.26732854341618184,95.07,32.11
3,99,0.2647864580678858,0.26477045353004647,95.88,31.43
3,100,0.26457516093627687,0.26457962939873086,105.54,33.51
3,101,0.26453351691946386,0.26454495749335016,113.61,35.09
3,102,0.26437006332878193,0.2643623572896546,119.88,37.05
3,103,0.2657179565970796,0.2657238212721421,128.35,37.55
3,104,0.2653085439653393,0.2653061090005771,135.74,39.76
3,105,0.26396584799062905,0.26396044032467114,139.85,40.32
3,106,0.2675679592955244,0.2675684304507028,151.11,43.78
3,107,0.26564951046066054,0.2656501904164302,150.64,41.83
3,108,0.26407955776816744,0.26407655739917485,158.92,45.03
3,109,0.2637931383396481,0.263774193687048,163.44,47.49
3,110,0.2641222626853472,0.2641237321780556,170.6,47.74
3,111,0.2666247246254174,0.2666388286096835,179.09,52.61
3,112,0.2646331340219204,0.26462657214480884,182.07,51.44
3,113,0.26608904213045853,0.26609838388598034,187.89,52.74
3,114,0.26552849264993716,0.2655157334722417,202.38,57.8
3,115,0.2644423614156557,0.2644440163969375,203.75,57.27
3,116,0.264946040027306,0.2649456793654215,212.97,60.32
3,117,0.2647822140467398,0.2647921868883951,210.51,58.95
3,118,0.26584541075238094,0.2658428586170318,217.5,60.79
3,119,0.2664947878201032,0.2664982697422942,230.29,64.78
3,120,0.26002349960008714,0.2600212115272893,225.46,63.92
4,8,0.27453166655204625,0.2744391608709181,0.09,0.21
4,9,0.2947211239254692,0.2947211239254692,0.06,0.25
4,10,0.28962825657554836,0.28962825657554836,0.11,0.28
4,11,0.29897489500638913,0.29843391855120677,0.07,0.37
4,12,0.2869908936047364,0.2873061714766871,0.17,0.74
4,13,0.2971555553794173,0.29716434792826485,0.18,0.81
4,14,0.3005973348012122,0.3005973348012122,0.25,0.89
4,15,0.29053631139242353,0.29044115329542586,0.21,0.82
4,16,0.2832166716927416,0.2832166716927416,0.26,1.66
4,17,0.298613871702508,0.29858201079119384,0.34,0.85
4,18,0.2954094130355559,0.29543499303647797,0.45,1.17
4,19,0.29614769674278824,0.29614769674278824,0.35,0.8
4,20,0.2894920630488081,0.2894920630488081,0.5,1.33
4,21,0.2955158372726832,0.2955172520872991,0.56,1.47
4,22,0.29823561633003004,0.29842314452582425,0.58,1.94
4,23,0.29423128053857295,0.29423388732166533,0.62,1.38
4,24,0.2975471428004774,0.29770883667450543,0.72,1.11
4,25,0.3018281878422597,0.30181549628491383,0.8,2.03
4,26,0.2949059909475346,0.29492601569787014,0.89,1.39
4,27,0.29457628892945736,0.2945611086280571,1.07,0.66
4,28,0.2937334595354038,0.2937334595354038,1.09,0.75
4,29,0.30072715278193785,0.3007157912798202,1.16,0.83
4,30,0.29526704917833546,0.29526704917833546,1.36,0.84
4,31,0.2985411538158616,0.2985169244164068,1.49,1.0
4,32,0.2979520829435839,0.2979614590270478,1.64,1.04
4,33,0.3030524290457924,0.3029893553295276,1.8,1.11
4,34,0.29315698834191617,0.29316371094944205,1.97,1.21
4,35,0.2993108651241371,0.2993108651241371,1.97,1.22
4,36,0.2979567216015657,0.2979628337515141,2.25,1.17
4,37,0.30071231807604776,0.30070932617907065,2.45,1.44
4,38,0.302227748315177,0.30224209122057116,2.69,1.62
4,39,0.3006458628791206,0.3006272896807994,2.82,1.48
4,40,0.29769855848718046,0.2977135909183111,2.94,1.57
4,41,0.3018923817460095,0.30189812501959484,3.27,1.8
4,42,0.2999707293111399,0.2999726468479783,3.65,1.97
4,43,0.3022118190852013,0.30220494730513975,3.84,1.99
4,44,0.2965888585026087,0.2965830501319305,4.14,2.08
4,45,0.30647486441188365,0.3064854637413036,4.5,2.18
4,46,0.3033814019314658,0.30337698589937984,4.77,2.21
4,47,0.300724749756186,0.300724749756186,5.29,2.5
4,48,0.29956832272713796,0.29956381270382004,5.33,2.52
4,49,0.3040119836539668,0.30401473542800966,5.73,2.7
4,50,0.2999215597600412,0.2999543462535008,6.31,2.95
4,51,0.3026191972416359,0.3026191972416359,6.3,2.83
4,52,0.2966755637298544,0.29668026957057964,6.89,3.1
4,53,0.2991983470352428,0.2991981916427247,7.18,3.2
4,54,0.3025844555936567,0.3025950461919663,7.72,3.32
4,55,0.29817833131229515,0.2981838991246572,8.48,3.65
4,56,0.2996056009402653,0.29960044700462357,8.72,3.72
4,57,0.30410263881869387,0.3040938387634523,9.23,3.99
4,58,0.3010167842597127,0.30101740415247397,9.77,4.27
4,59,0.30353907526854457,0.30355377049582344,10.09,4.19
4,60,0.3017018141208819,0.3016986940961379,10.91,4.44
4,61,0.30354181991213947,0.30354546159728335,11.3,4.68
4,62,0.30159784045817334,0.3016123741467932,12.15,4.92
4,63,0.30124672766642036,0.3012353984250482,13.12,5.35
4,64,0.3026341200386979,0.30262983819175754,13.47,5.28
4,65,0.30135806927244313,0.3013566411697234,14.46,6.37
4,66,0.3021103043835626,0.30212757220816483,14.67,5.79
4,67,0.30000223504918183,0.3000302309248992,15.43,6.15
4,68,0.30155459396967466,0.3015558550144567,16.93,6.42
4,69,0.29957604843336694,0.29956556887880503,17.35,6.7
4,70,0.3036537375300838,0.30364900732857536,18.27,7.02
4,71,0.30283234816246585,0.30283691625184306,19.23,7.19
4,72,0.3015258584881439,0.3015244844215179,19.78,7.27
4,73,0.3030965660306295,0.3030752383054204,21.3,7.91
4,74,0.30185871669370007,0.301853658884188,22.44,8.22
4,75,0.3054231292233762,0.3054176624764007,23.33,8.43
4,76,0.30151559751269025,0.30151491109483,24.51,8.85
4,77,0.3048888160829266,0.3048909118428862,25.52,9.08
4,78,0.30539863943282813,0.30539351709306223,26.11,9.41
4,79,0.3055737776037875,0.30557498709359954,27.75,9.75
4,80,0.30330236977069286,0.30330300351072154,29.34,10.36
4,81,0.3031543760425782,0.30315208369824287,30.45,11.4
4,82,0.3019649573970127,0.3019681663397625,31.91,11.93
4,83,0.30173679574605705,0.3017368786883686,33.14,11.27
4,84,0.30489852514106647,0.3049013624469572,35.61,12.11
4,85,0.3026609610608761,0.30266208826692603,36.27,12.54
4,86,0.30292799686328814,0.30292528061259716,37.01,12.66
4,87,0.30327736333783417,0.3032780861902955,39.7,13.57
4,88,0.30371035682907993,0.3037123987843849,40.65,13.33
4,89,0.3050172337824231,0.3050174771510548,42.22,14.12
4,90,0.30177619187645877,0.3017693915040411,43.91,14.54
4,91,0.30593757342502814,0.30596549844860255,45.86,15.56
4,92,0.29839554655474226,0.29841046836363433,47.36,15.68
4,93,0.3044389312611379,0.30443679460385176,49.44,16.17
4,94,0.3012017988445406,0.301212729384094,50.8,16.67
4,95,0.30274814819075685,0.30276812218847415,53.77,17.29
4,96,0.30303433081611175,0.30303403990600924,55.51,17.84
4,97,0.30259225231332,0.3025983751111164,58.68,19.58
4,98,0.3046538074891426,0.30465697820633214,59.52,18.82
4,99,0.3044754938306362,0.3044740585691818,62.97,20.03
4,100,0.3027513340540994,0.30273503037848404,66.15,19.97
4,101,0.30326501907220654,0.30324354846805984,70.93,21.51
4,102,0.30256072269940676,0.30256469059065977,76.39,22.64
4,103,0.30254562587622835,0.30254801595566627,80.57,23.16
4,104,0.301863438322377,0.30185821632252713,83.43,23.19
4,105,0.30202343796107184,0.30202276313844595,85.01,23.82
4,106,0.30397800590370183,0.3039754665380482,88.89,24.81
4,107,0.30440128560206264,0.30440472090497267,92.51,25.49
4,108,0.30391198077579934,0.303916943023653,95.08,25.56
4,109,0.30128087361927114,0.3012778867611775,102.59,28.0
4,110,0.30389624348787764,0.3038938932678496,104.14,27.9
4,111,0.30578253602869093,0.3057758409440311,105.97,27.96
4,112,0.305628619155932,0.3056220457238176,111.82,29.76
4,113,0.3038491805875335,0.30384652239649634,113.47,30.29
4,114,0.30504101651396015,0.3050325985949183,122.01,32.27
4,115,0.3009686693874152,0.30096676464536587,122.53,32.98
4,116,0.3037042517595282,0.3036731275120498,130.52,34.98
4,117,0.3039542190657558,0.30396026791894304,135.01,36.17
4,118,0.3024636488130454,0.3024603617831724,136.5,36.19
4,119,0.3057154587679515,0.3057164865852429,138.49,36.06
4,120,0.30311318302846235,0.30312576689420534,146.43,38.63
4,121,0.3052656990150347,0.30527069474722945,150.06,39.79
4,122,0.30497044659100986,0.3049649692583256,153.0,39.61
4,123,0.302544436625489,0.302548124480627,156.87,40.71
4,124,0.302978524629169,0.30298554608308476,167.69,43.83
4,125,0.3054351434408059,0.30543646358486476,169.8,45.24
4,126,0.3012894773167342,0.30129302634074495,174.13,45.75
4,127,0.3054164147288295,0.30541347470044555,180.98,47.41
4,128,0.3046394441142189,0.3046171971350368,183.93,48.18
4,129,0.3032199074904832,0.3032175122462784,187.87,48.63
4,130,0.30616743497292853,0.30615826584164035,198.59,51.13
4,131,0.3056697338413915,0.3056694901551188,200.33,52.81
4,132,0.30542025413885265,0.3054287943153719,202.99,51.25
4,133,0.3040677592341278,0.30406847421504596,207.17,55.54
4,134,0.3069289640986871,0.306927535043622,217.06,57.61
4,135,0.302862630883621,0.3028698661929117,225.44,57.84
4,136,0.3034814366220305,0.30348248704805664,227.42,58.77
4,137,0.30528265192589266,0.3052736577972848,236.42,62.52
4,138,0.30782289652739003,0.3078255623970921,243.81,62.79
4,139,0.3041803679475232,0.30419969340314273,242.94,65.59
4,140,0.3052832467086512,0.30528013845161267,255.98,66.51
4,141,0.3075320882620591,0.3075327581710127,258.35,68.84
4,142,0.3050688051014162,0.3050747017532722,264.74,70.13
4,143,0.30326649069023676,0.3032571675001972,270.76,71.41
4,144,0.3054143106206933,0.3054184662524071,279.99,71.49
4,145,0.302900478935034,0.30291513345732535,290.53,79.66
4,146,0.3041367554005088,0.3041363295951217,289.59,75.33
4,147,0.3041961956426578,0.30419214597040245,304.66,80.3
4,148,0.3060328876977303,0.3060287821841027,311.26,80.54
4,149,0.30596702707176915,0.30597661931819375,316.29,82.35
4,150,0.30409709552223885,0.30409376895437573,326.28,86.25
4,151,0.3034152572140014,0.30341383465673155,330.8,86.67
4,152,0.30444669927125784,0.3044509634183991,338.39,91.78
4,153,0.30227820745479994,0.30228393563142547,338.03,89.05
4,154,0.30390522546243476,0.3039035594663051,353.89,94.49
4,155,0.3032456902990093,0.3032455852683308,357.83,92.99
4,156,0.3045112232697007,0.30450884185960797,368.38,99.14
4,157,0.30440613174840353,0.30440617712852014,379.23,100.99
4,158,0.3040842834122504,0.3040807104692115,391.25,102.25
4,159,0.3042767990232637,0.3042695289133219,395.86,106.68
4,160,0.3055075286086424,0.305508596719531,409.16,108.07
5,10,0.2949928877496466,0.29502756763539706,0.02,0.74
5,11,0.32863948072800137,0.32863948072800137,0.08,0.51
5,12,0.32008973578403727,0.32008973578403727,0.11,0.42
5,13,0.32007114929295033,0.32007114929295033,0.13,0.96
5,14,0.314475004625947,0.314475004625947,0.17,0.82
5,15,0.31050205876718645,0.31050205876718645,0.24,0.2
5,16,0.32818165369873853,0.32806409018301985,0.21,1.04
5,17,0.3212552547272988,0.3212552547272988,0.23,1.07
5,18,0.3178277207706398,0.3178603726420581,0.27,0.83
5,19,0.3162506905876954,0.3162506905876954,0.2,0.81
5,20,0.31192032494509314,0.31192032494509314,0.48,0.84
5,21,0.32494150746796924,0.32493266026075646,0.38,1.36
5,22,0.3207451805613357,0.3207579719542497,0.4,0.83
5,23,0.3114783784866707,0.31147993141893887,0.55,0.43
5,24,0.32139422347706215,0.3214066663956327,0.59,0.5
5,25,0.31938362112003216,0.31938362112003216,0.61,0.54
5,26,0.3254806176115559,0.3254806176115559,0.66,0.62
5,27,0.32410091233890226,0.32410091233890226,0.75,0.67
5,28,0.32339560778937887,0.32338944861434477,0.85,0.66
5,29,0.32581458794628615,0.32581458794628615,0.95,0.69
5,30,0.3258319676983079,0.32568017016174944,1.07,0.71
5,31,0.3296698885715225,0.32966939706588794,1.09,0.8
5,32,0.3265113554628871,0.3265113554628871,1.2,0.81
5,33,0.3259566972473774,0.3259522850500425,1.3,0.85
5,34,0.3245061620033764,0.3245061620033764,1.59,0.99
5,35,0.3181124735229802,0.3181124735229802,1.72,0.97
5,36,0.33412933218981244,0.33412933218981244,1.65,1.04
5,37,0.3266829226395372,0.3266829226395372,1.83,1.13
5,38,0.3259967547622783,0.3259967547622783,1.99,1.15
5,39,0.32077377754800124,0.32077128098301694,2.16,1.77
5,40,0.32301038502857465,0.3230079834395576,2.34,1.25
5,41,0.32961687613937685,0.32961687613937685,2.45,1.41
5,42,0.3299974050257644,0.3299974050257644,2.72,1.4
5,43,0.3256014037652221,0.3256014037652221,2.91,1.48
5,44,0.3290744636239198,0.3290744574513578,3.06,1.55
5,45,0.32457093244584767,0.3245736529233709,3.31,1.65
5,46,0.32531704235347886,0.32531950442511365,3.45,1.73
5,47,0.32718597565157437,0.32723381860233347,3.74,1.8
5,48,0.3264580460245154,0.326328933948404,3.95,1.89
5,49,0.32167436817151007,0.3216759309814005,4.14,1.96
5,50,0.32735389213828675,0.327394359476298,4.53,2.07
5,51,0.32820708834706436,0.3282057765859942,4.65,2.22
5,52,0.3298500024879861,0.3297873634807958,4.97,2.23
5,53,0.32808593943023107,0.32808593943023107,5.35,2.32
5,54,0.32739572408781675,0.3273914828966006,5.76,2.54
5,55,0.32614966202858525,0.3261277183583018,6.0,2.64
5,56,0.3267742432249199,0.3267846202260585,6.22,2.77
5,57,0.33060638222917516,0.33060638222917516,6.71,2.85
5,58,0.33064144009554075,0.33065540833002843,6.98,2.88
5,59,0.32853274078590716,0.32852487376949036,7.65,3.15
5,60,0.3268956833479131,0.3268989116385324,7.7,3.18
5,61,0.33260193309862024,0.33259552028089057,8.18,3.37
5,62,0.3302653836849462,0.3302624809939641,8.72,3.64
5,63,0.32726329610191873,0.32719505222573736,9.09,3.68
5,64,0.32721401889615576,0.32721442651505084,9.79,3.99
5,65,0.32413987605070843,0.32414140414437465,10.05,3.92
5,66,0.32882117941641836,0.3288229410523032,10.35,4.13
5,67,0.3291965074462987,0.3291967996476781,11.0,4.28
5,68,0.324417456925417,0.32439831267722513,11.75,4.53
5,69,0.3247165237856654,0.3247164832449663,12.25,4.63
5,70,0.32715242208403117,0.3271898163537213,12.72,4.77
5,71,0.3314657718434051,0.33146882601589217,13.2,4.92
5,72,0.3304607812527924,0.33045972553603215,13.92,5.15
5,73,0.32886166626969626,0.32885792363536576,14.82,5.5
5,74,0.32841796929232003,0.3284238611412688,15.53,5.71
5,75,0.3258660355420255,0.3258752653097708,15.81,5.72
5,76,0.3288716861100723,0.32888926322654105,16.32,5.82
5,77,0.32977243056140104,0.32976868567278617,17.17,6.17
5,78,0.32892099240077743,0.3288908067247188,18.33,6.51
5,79,0.32876967909704086,0.3287912016565058,19.13,6.83
5,80,0.3263660471018992,0.32636643399708454,19.99,7.08
5,81,0.33039628119588904,0.3303913355585761,20.38,7.29
5,82,0.33128669637888963,0.33130310105393057,21.31,7.4
5,83,0.3265230001635435,0.3265350038408561,22.38,7.65
5,84,0.32956215211030154,0.3295474295429014,23.54,8.19
5,85,0.3287290901950984,0.3287304530309846,24.25,8.23
5,86,0.3286150542808503,0.32861755309763724,24.8,8.61
5,87,0.331967692489347,0.3319973090513575,26.38,8.85
5,88,0.33028860563043755,0.3302929295706172,27.0,8.94
5,89,0.3302891460724498,0.330294425192278,28.84,9.59
5,90,0.3263425284581868,0.3263432942085071,29.58,9.69
5,91,0.33050739923193073,0.330507915170523,30.79,10.83
5,92,0.33005920921904874,0.33008433577279367,33.39,11.09
5,93,0.3309540826521126,0.33095394034979764,33.14,10.73
5,94,0.32852971210040577,0.32848807602755514,34.68,11.11
5,95,0.328935073638315,0.328942137976162,35.84,11.27
5,96,0.328965765649121,0.328963190300586,36.62,11.91
5,97,0.33143935479657877,0.3314552060539735,37.77,11.96
5,98,0.3310868659035075,0.33108712021570275,39.44,12.46
5,99,0.3296286315545758,0.32962438742048084,40.99,12.69
5,100,0.3305068239173199,0.3304991232012209,45.04,13.49
5,101,0.33136316578722114,0.3313630826327863,46.29,13.74
5,102,0.32969647931540935,0.32970682713320065,49.19,14.38
5,103,0.3285905681143304,0.328603886489022,50.73,14.42
5,104,0.33076874828121716,0.3307700753459728,54.36,15.05
5,105,0.3313696703170878,0.33136765825768505,57.41,15.59
5,106,0.333538170104813,0.3335358147176465,58.13,16.58
5,107,0.33039690597477045,0.33039650619429217,61.81,17.11
5,108,0.3297099876128952,0.3297105754143588,61.2,16.62
5,109,0.3296176690080973,0.32961335984636614,66.16,17.75
5,110,0.3329266480173002,0.33293597842389444,68.4,18.26
5,111,0.33047587654074795,0.3304730718739236,70.64,18.96
5,112,0.3320841307216028,0.3320841384458356,73.04,19.44
5,113,0.32960950672410355,0.3296065740163896,75.76,19.8
5,114,0.3304361079146896,0.33043504998606,80.38,20.79
5,115,0.33202285935305,0.3320233679900466,80.11,20.53
5,116,0.3329082229173997,0.3329096643828327,84.4,21.59
5,117,0.33141380700043266,0.33141468759585296,86.44,22.47
5,118,0.33141994895160404,0.3314204069901836,89.85,22.86
5,119,0.33182701841022216,0.3318074122816814,91.52,23.63
5,120,0.3292198926356738,0.3292351352647331,95.78,24.42
5,121,0.33285808961343943,0.3328284573241931,96.96,24.65
5,122,0.3296993944163994,0.32969990811015626,98.85,25.07
5,123,0.3308971671065914,0.33089540062775435,104.81,26.5
5,124,0.3311234309858959,0.3311172521830537,102.36,25.8
5,125,0.3292909831250116,0.32929498488102044,112.69,28.38
5,126,0.33394521246268527,0.3339448985366563,113.49,29.08
5,127,0.3310049098732221,0.3310084407427707,115.35,29.69
5,128,0.331684441024675,0.33168353465428085,118.05,30.01
5,129,0.331886929503139,0.3319039365049629,122.54,30.56
5,130,0.32962789815220256,0.32961435738190514,127.62,32.16
5,131,0.33249131227333195,0.3325119832970592,128.38,32.16
5,132,0.33001227699944,0.32998456114906644,130.09,32.8
5,133,0.3293701442015491,0.32938300609078836,137.08,34.33
5,134,0.32949675730998673,0.32950626070489847,140.18,35.52
5,135,0.32954577506637955,0.32955357836185506,144.89,36.49
5,136,0.332628114565283,0.3326267705488336,147.31,37.31
5,137,0.3323487072545975,0.3323168756311613,153.13,38.32
5,138,0.3329511143694496,0.3329531980958509,156.55,39.56
5,139,0.3321690975685585,0.3321698819966992,160.92,41.62
5,140,0.33112645423262405,0.3311206244791551,165.0,41.65
5,141,0.3311527448388412,0.3311544601406269,164.31,41.04
5,142,0.33148113970402177,0.3314744606382247,173.18,44.52
5,143,0.3308115971638012,0.3308227584372229,178.92,45.78
5,144,0.33219458291974874,0.332196692469996,180.31,46.59
5,145,0.33134483448722724,0.3313646710256075,186.76,46.2
5,146,0.33110597253369106,0.33110880850878066,188.07,47.57
5,147,0.33457266284366705,0.33457188828094614,196.7,49.34
5,148,0.3306574554978285,0.3306604572802361,201.89,49.31
5,149,0.3289899036957897,0.32897449441791793,207.0,51.65
5,150,0.32989930870399675,0.3299051511370779,213.25,52.31
5,151,0.33158532390877726,0.3315608015508957,215.56,53.93
5,152,0.3316726569471929,0.33166518833571496,222.25,55.8
5,153,0.33158522895086273,0.3315754635085257,227.73,57.69
5,154,0.33082149286665546,0.33082146227363274,229.64,57.08
5,155,0.3295565055342996,0.3295569743417209,232.04,59.45
5,156,0.32988807996503783,0.3298911359172921,239.82,59.88
5,157,0.33247939478407823,0.33247874908424924,243.67,60.42
5,158,0.3331875742740335,0.3331860079522956,254.64,64.44
5,159,0.3327614431445705,0.332738801913952,260.33,65.57
5,160,0.3305128389445178,0.33051907641527045,265.18,65.76
5,161,0.3331572555815937,0.333154784073897,271.94,67.63
5,162,0.3307396485030353,0.3307407062926599,272.87,68.11
5,163,0.3314304604959525,0.3314349857492958,281.02,71.08
5,164,0.33165481544692,0.33165761965141555,285.86,71.02
5,165,0.33077472611452463,0.3307733863403459,299.0,74.4
5,166,0.3328122446625877,0.3328114322752054,292.35,75.12
5,167,0.33317308383474503,0.3331715395685565,305.3,77.86
5,168,0.3319999276039009,0.3320004932981975,307.05,78.17
5,169,0.3338339865446007,0.3338329214313894,322.75,81.15
5,170,0.33198352547099397,0.3319807328340356,326.88,82.02
5,171,0.33470536480398316,0.3347184711540294,328.87,82.72
5,172,0.3339140104079006,0.3339148524477984,342.62,87.05
5,173,0.33505428177647006,0.3350440517696338,347.98,87.61
5,174,0.3326404770892487,0.33263986156190506,350.59,87.73
5,175,0.332538384741754,0.3325442374509695,360.3,89.74
5,176,0.33248461436168797,0.332484700873412,368.46,93.87
5,177,0.33193744250587165,0.33193763479697663,375.88,94.91
5,178,0.33133535765299205,0.33133716212741293,376.08,95.11
5,179,0.3309665772017438,0.33097343461806195,395.4,100.47
5,180,0.3328154698456849,0.33281424362682005,397.89,99.26
5,181,0.3324369564188794,0.3324368242415537,405.85,103.15
5,182,0.3333710582939273,0.3333710135926917,418.47,106.56
5,183,0.3322000838845643,0.3322014005125592,422.55,107.59
5,184,0.33153009867679706,0.33152939468715475,435.71,108.52
5,185,0.3314316028749091,0.3314319142693294,441.81,109.95
5,186,0.33441380126072673,0.33442332816263315,440.72,111.47
5,187,0.3334539556015549,0.33345129949817554,451.47,115.13
5,188,0.3324179081506321,0.3324127808272702,474.83,118.54
5,189,0.3329694754959118,0.33296939183374613,475.2,118.21
5,190,0.33230936556489304,0.3323084529538207,496.71,123.68
5,191,0.33391622489157574,0.33391821845311903,480.79,121.92
5,192,0.3328801811872149,0.3328786798906105,499.86,128.29
5,193,0.3342727736187836,0.33427257824257645,505.18,128.6
5,194,0.33304310622820943,0.3330367102095129,527.96,136.08
5,195,0.33366155004376075,0.33366172031478586,533.89,134.76
5,196,0.3320331453984561,0.33203555306122806,540.94,140.26
5,197,0.3333886054906329,0.33338893955413346,545.58,138.77
5,198,0.3320520907839118,0.332052020532109,560.32,143.94
5,199,0.3332671068213015,0.33327607339322746,573.85,145.19
5,200,0.33323603406248326,0.33323736773904605,576.4,144.02
6,12,0.3216504084870395,0.32132899484005784,0.08,1.6
6,13,0.3460171170880274,0.34600081585230774,0.09,1.15
6,14,0.3451163278384868,0.3450065376393022,0.17,0.69
6,15,0.342186457198878,0.342186457198878,0.12,0.29
6,16,0.32970847182423546,0.32970847182423546,0.18,1.19
6,17,0.3382772049251201,0.33813654667818765,0.22,0.31
6,18,0.3313195280073997,0.3313195280073997,0.23,1.11
6,19,0.3463893408114213,0.34640345406067086,0.23,1.02
6,20,0.3459150654602564,0.34604381734845047,0.26,1.07
6,21,0.3398805705165325,0.339879028563822,0.41,1.49
6,22,0.3409898607327452,0.3409726188421412,0.43,0.76
6,23,0.33737663704806975,0.33737663704806975,0.33,1.29
6,24,0.3304456292108975,0.3306815575654838,0.47,1.54
6,25,0.3460240128549819,0.3460240128549819,0.43,1.61
6,26,0.34625849127452574,0.34625849127452574,0.53,0.51
6,27,0.34688985070433836,0.3468541360035712,0.66,0.56
6,28,0.34473162325783,0.34473162325783,0.7,0.56
6,29,0.3397689844188242,0.339662057890238,0.78,0.6
6,30,0.33836430351550767,0.3383974563277318,0.82,0.7
6,31,0.35265506279343456,0.35265506279343456,0.95,0.61
6,32,0.35003010205101015,0.35003010205101015,0.97,0.7
6,33,0.34337165491758737,0.3434909416056973,1.1,0.83
6,34,0.34366305634392735,0.34366530243905447,1.25,0.81
6,35,0.341210411391653,0.3412119093465542,1.36,0.88
6,36,0.33914846602344584,0.33914846602344584,1.39,0.81
6,37,0.3456364287010241,0.3456364287010241,1.38,0.91
6,38,0.34734874473418004,0.3473510722179906,1.53,0.94
6,39,0.34158338783048187,0.3415801636961855,1.81,1.03
6,40,0.34393648246313846,0.3439399353464023,1.86,1.13
6,41,0.34274180482048416,0.34274180482048416,2.04,1.18
6,42,0.3401615603881652,0.34015629462355035,2.12,1.19
6,43,0.348569902011783,0.348608430299808,2.31,1.89
6,44,0.347503119645241,0.34752665644590164,2.31,1.22
6,45,0.34420662547123926,0.34420662547123926,2.63,1.29
6,46,0.3443038615385033,0.34427685496160015,2.8,1.44
6,47,0.3459916999272234,0.3460103628830757,2.93,1.39
6,48,0.34455847457337635,0.34455847457337635,3.13,1.49
6,49,0.3490400512051188,0.3490432625814834,3.22,1.55
6,50,0.34837130282391343,0.34837319427292823,3.39,1.78
6,51,0.3494544470995487,0.34944318692186904,3.69,1.85
6,52,0.34500690419140123,0.3450950893166538,3.76,1.77
6,53,0.3457357935042758,0.34571973828756086,4.24,1.93
6,54,0.34220011852791316,0.3421702108156541,4.42,2.02
6,55,0.34975291195359337,0.34976156846073103,4.46,2.11
6,56,0.3486536834203217,0.34863843211644785,4.89,2.13
6,57,0.35064421817034835,0.3506448786703264,5.05,2.1
6,58,0.34769655977483355,0.34769714562656284,5.44,2.42
6,59,0.3439300668030964,0.34392080173493134,5.71,2.38
6,60,0.34441856122948034,0.34441817324922197,6.06,2.46
6,61,0.3480559113205256,0.34805559949343245,6.18,2.56
6,62,0.3467012131391723,0.34673514948053047,6.41,2.68
6,63,0.3506065778606311,0.35062407677799484,6.6,2.7
6,64,0.3489058633899232,0.3489058633899232,7.37,3.78
6,65,0.34452847513349405,0.3444986954707634,7.43,3.07
6,66,0.3443508525888137,0.3444301952641106,7.85,3.13
6,67,0.34870528780917665,0.34870164264644243,8.07,3.24
6,68,0.34948603051311544,0.3494999077562539,8.61,3.46
6,69,0.35029068370169264,0.3502856152572656,9.08,3.57
6,70,0.34695136131255444,0.34699481095163265,9.61,3.8
6,71,0.3494278941140249,0.34943018451173413,9.74,3.63
6,72,0.3451260007041169,0.3450860735832373,10.75,3.97
6,73,0.35214548122179523,0.352148280363114,10.46,3.98
6,74,0.34862753754367654,0.34862753754367654,11.37,4.23
6,75,0.3520985859942116,0.35208985413913824,11.86,4.42
6,76,0.3501437070569681,0.3501555053806838,12.3,4.52
6,77,0.34741715209488355,0.3474249491908275,12.9,4.73
6,78,0.3445369654526986,0.34455006721838677,13.47,4.83
6,79,0.3511198188816678,0.3511218169139634,13.63,4.89
6,80,0.34946891247388473,0.3494542265084323,14.9,5.25
6,81,0.3491116053001537,0.3491219472418963,15.23,5.39
6,82,0.3487167587940218,0.3487162109355203,16.09,5.66
6,83,0.348226480379542,0.34820166021812937,16.25,5.47
6,84,0.3477412986260736,0.3477711194210674,17.0,5.73
6,85,0.35143968964979316,0.351438856469593,17.21,5.91
6,86,0.34897409530388407,0.348970559672957,18.81,6.47
6,87,0.3517892569933452,0.3517403750345198,19.34,6.44
6,88,0.347612922774832,0.34760409982881313,19.93,6.66
6,89,0.34915089009626166,0.3491641207707515,20.94,6.88
6,90,0.3453937911493484,0.3453031835801352,22.01,7.18
6,91,0.35127352666901873,0.351306220872315,21.68,7.18
6,92,0.35179475105828184,0.35180735759280146,22.81,7.45
6,93,0.34948606561440904,0.34948741679201123,23.59,7.67
6,94,0.3501759448087849,0.3501489214336204,24.83,8.09
6,95,0.34785829404949686,0.34782641459690017,25.79,8.35
6,96,0.3491669668313006,0.3491488990550291,27.25,8.6
6,97,0.352969799051006,0.35296929315973175,27.19,8.69
6,98,0.35367434487250743,0.35370572616972495,28.41,9.13
6,99,0.351718105074152,0.35178115205008575,29.72,9.38
6,100,0.351208148935161,0.35117353180840494,31.28,9.65
6,101,0.35048894324149166,0.35053559885097113,33.01,9.76
6,102,0.3494722256206176,0.3494723892796246,34.7,10.11
6,103,0.35261242415223726,0.35262207742515067,36.01,10.48
6,104,0.35009981897408055,0.35008087255303294,37.24,10.8
6,105,0.3501461031166354,0.35018764320830437,39.89,11.33
6,106,0.3501126049068975,0.3501136411533259,40.1,11.15
6,107,0.3484803660919035,0.3484930704320691,43.19,11.68
6,108,0.3498721044893933,0.349842103536673,44.2,12.09
6,109,0.35346172196742215,0.3534624186083379,44.64,12.24
6,110,0.35146345937863793,0.35146581014374334,48.08,13.1
6,111,0.3510257609619948,0.35103047074603666,49.04,13.1
6,112,0.35122309375610944,0.3512299616266553,51.32,13.65
6,113,0.35165727867453456,0.3516536808571334,52.75,13.79
6,114,0.34891945540087654,0.3489271011463559,54.39,14.21
6,115,0.351882187739369,0.3519053276798551,55.32,14.55
6,116,0.351592235136604,0.3515865583964846,58.25,15.16
6,117,0.3508839438592073,0.35088405643400805,59.67,15.6
6,118,0.3511172991322612,0.3511099040316486,61.26,15.9
6,119,0.34993847841464665,0.34991446723494113,64.47,16.61
6,120,0.3515104118366322,0.35150963751655667,65.6,16.51
6,121,0.3530074316187304,0.35300825403226843,66.97,17.16
6,122,0.3517853227219065,0.3517956265425885,68.81,17.64
6,123,0.3510292729059681,0.35103351746497774,70.35,17.74
6,124,0.3505190419918813,0.3505115096106809,73.8,18.43
6,125,0.35049913674626937,0.3505068015107507,78.0,19.55
6,126,0.34800186818372497,0.3479972304907679,78.65,20.2
6,127,0.35331055752065416,0.3533006044245298,79.29,20.17
6,128,0.3521078561166403,0.35211162196479834,81.99,20.53
6,129,0.35332525122183794,0.35336128214110957,83.62,21.2
6,130,0.35055263462055714,0.35055616501316644,87.86,21.47
6,131,0.3502550153607266,0.3502670406336588,89.34,21.99
6,132,0.3505354914870164,0.3505312871905892,93.25,22.6
6,133,0.3531385384200847,0.3531532525696958,92.29,23.41
6,134,0.3521928268745952,0.3521921083685581,95.69,23.97
6,135,0.35184195755581144,0.35185086306940655,96.9,24.07
6,136,0.35266691061268923,0.3526685615880445,101.45,24.93
6,137,0.3513993033064777,0.3513984775828212,108.36,26.54
6,138,0.3496868079182064,0.34967665315354557,109.2,26.44
6,139,0.35239854275563637,0.35240023280742044,108.31,27.42
6,140,0.3524084638362803,0.35241036128974357,111.57,27.49
6,141,0.35353101849558066,0.35357575825986115,114.77,28.08
6,142,0.35352984113247005,0.3535412950665001,118.7,29.02
6,143,0.3510292744899607,0.35099651576197904,122.84,29.52
6,144,0.34991451133945906,0.34991182461609627,124.28,30.48
6,145,0.35365112469674614,0.35367447051184436,126.09,31.22
6,146,0.35400450133185124,0.3540065069306549,132.66,32.38
6,147,0.3530411232107532,0.3530435810722541,135.19,32.72
6,148,0.35093884633446265,0.3509387051272607,140.3,35.34
6,149,0.35191927901927467,0.35193719339784285,142.79,35.87
6,150,0.35101348163432505,0.3509979559560426,146.9,35.97
6,151,0.35217144066690614,0.35217170595413344,147.4,36.79
6,152,0.35135640858264794,0.3513351802928786,157.39,37.86
6,153,0.35266131942278406,0.35268537146360635,157.75,38.51
6,154,0.3529410807431013,0.35292768843435174,158.76,38.88
6,155,0.3513362399724936,0.35132850603822807,164.58,40.39
6,156,0.35109936310200796,0.3510979816768573,170.49,41.07
6,157,0.35233191126707375,0.3523422636192969,169.41,40.79
6,158,0.3522758462663568,0.35227404520472305,173.94,42.77
6,159,0.3535355481651877,0.3535464733275445,174.92,42.54
6,160,0.35262852107471027,0.35263987463348256,178.0,42.64
6,161,0.35229132258285206,0.3522903710060191,188.11,44.91
6,162,0.3514474886639985,0.35144378041101126,190.62,46.13
6,163,0.353145832883879,0.35314736899197946,191.74,46.99
6,164,0.3534994560938774,0.35350594866435964,199.2,48.66
6,165,0.3530486202874238,0.3530501829884525,200.03,48.23
6,166,0.35180669851703916,0.3518042856733895,205.1,49.43
6,167,0.35119954883350935,0.3511914451514591,213.57,51.62
6,168,0.35140013705142514,0.35141265154876883,217.66,52.23
6,169,0.35301352768309047,0.3530190220975817,220.49,52.61
6,170,0.35224503947768343,0.352248989303292,225.15,55.16
6,171,0.353358017708068,0.3533532860663471,226.61,55.06
6,172,0.3516430428262771,0.3516469196102221,234.38,56.98
6,173,0.3531813702592547,0.353180707704434,243.4,58.33
6,174,0.35147088508200414,0.3514707272209147,244.35,59.41
6,175,0.35326266754223873,0.3532980351968387,249.05,60.76
6,176,0.3541458205172885,0.35414499804650307,254.49,61.55
6,177,0.35384949879857386,0.3538499701664598,255.5,62.72
6,178,0.3548137354255967,0.35481271052744584,265.1,63.02
6,179,0.3528450145131407,0.352844633685653,272.37,65.82
6,180,0.35168285430440105,0.3516817418528601,279.2,67.52
6,181,0.35392408766127964,0.3539264231700544,279.79,67.69
6,182,0.3542050523059943,0.35420685174938,291.07,71.28
6,183,0.352022251666172,0.35200605197675183,288.98,69.9
6,184,0.35371543138834455,0.3537199944552358,301.03,72.81
6,185,0.35328123733315636,0.3532793132133488,308.76,73.33
6,186,0.3517378982284887,0.3517292847085646,311.79,74.11
6,187,0.35393511575531983,0.35393356611123056,309.72,75.53
6,188,0.3540800606285085,0.35407987951290365,316.78,76.93
6,189,0.3538744368448247,0.3538748674812284,318.79,78.78
6,190,0.3537246406830848,0.3537252756834994,329.54,80.23
6,191,0.3515599690487068,0.3515511243704744,337.54,83.82
6,192,0.35195921605964914,0.35196444406683725,346.94,83.68
6,193,0.3539166433938664,0.35391169818698026,347.68,86.1
6,194,0.35413848939914755,0.3541374867274112,359.98,88.39
6,195,0.35458202986168325,0.3545890823900256,364.43,88.93
6,196,0.35345502141123875,0.35344871521370896,370.64,90.25
6,197,0.3525013365061178,0.3525004210669161,382.16,93.02
6,198,0.35163363206565185,0.35163293604500173,387.12,91.46
6,199,0.35455847864256607,0.3545561251029418,392.38,97.15
6,200,0.35254132612845335,0.3525347986037608,389.79,94.9
6,201,0.35249967013819117,0.3525041021121194,400.28,98.75
6,202,0.3538724160419418,0.3538691401231576,408.5,99.79
6,203,0.3522670723417416,0.3522659340990314,421.49,101.09
6,204,0.3519511020679419,0.3519545259799839,435.22,106.83
6,205,0.353978152120386,0.3539706279638968,428.54,105.34
6,206,0.3529680435562319,0.35296358714877235,430.04,105.26
6,207,0.353066407935594,0.35306101953421726,444.0,108.42
6,208,0.35311272929705045,0.3531125944741429,455.18,112.46
6,209,0.3536778169839731,0.3536806827802101,463.81,113.89
6,210,0.3524043985299108,0.3523947072261294,482.79,117.97
6,211,0.35473210708939557,0.35474163209022286,476.25,115.06
6,212,0.351142696778205,0.3511432739820905,474.7,116.74
6,213,0.3532896279192054,0.35328961042446855,499.78,121.44
6,214,0.35434540202665604,0.35434377899495767,502.95,122.13
6,215,0.35397489650105013,0.35397510524000564,521.94,126.67
6,216,0.35233746936611454,0.3523466206048582,521.69,126.93
6,217,0.3539797814663795,0.3539739157692226,522.1,125.64
6,218,0.3533974502233713,0.3533981022340819,537.67,131.14
6,219,0.3541032351035634,0.35411177648169934,544.07,130.94
6,220,0.3547986420744602,0.3547990033776387,560.15,137.12
6,221,0.35356100670914264,0.3535547985130813,569.76,141.23
6,222,0.3526434190494633,0.3526472441393195,574.21,138.78
6,223,0.3545613302851616,0.35456331895364857,587.21,144.21
6,224,0.35500669840883686,0.355007841324178,584.39,142.59
6,225,0.35427946468197574,0.3542790702054884,611.81,149.8
6,226,0.3526836834951449,0.35268368272076117,618.41,150.2
6,227,0.35347348361592007,0.3534747080837025,620.63,150.65
6,228,0.3531366555999826,0.3531396315869456,639.05,153.56
6,229,0.3528951198618426,0.3528956299599873,637.98,154.73
6,230,0.3545857463254735,0.354585703835765,640.15,156.46
6,231,0.35386703199082425,0.35386571743213174,677.38,167.06
6,232,0.3541811502089795,0.35418021602144606,681.44,165.4
6,233,0.35417892061835315,0.35417724518101956,692.47,165.61
6,234,0.3530835814565846,0.3530835592172401,707.31,168.26
6,235,0.3543201029468014,0.35432107612518765,705.06,168.64
6,236,0.3549386580856993,0.3549399868977463,703.57,171.25
6,237,0.35369426802703635,0.35369990148164876,724.03,171.24
6,238,0.3535858506113486,0.3535907405974825,742.74,178.58
6,239,0.35408644710820525,0.354075401895903,750.31,183.09
6,240,0.35378879043155337,0.35378926501773855,768.18,185.89
7,14,0.33585797902420306,0.33585797902420306,0.14,0.25
7,15,0.3675514503735162,0.3675514503735162,0.21,0.21
7,16,0.36032774735904416,0.36032774735904416,0.2,0.15
7,17,0.3577236220524184,0.3577049494039165,0.13,0.86
7,18,0.35738870812575513,0.35738870812575513,0.23,0.46
7,19,0.352318177928882,0.3522400020745704,0.28,0.82
7,20,0.3457716867267389,0.34556561316918133,0.29,0.65
7,21,0.34679415706415967,0.346687164254242,0.31,1.52
7,22,0.36450860136324487,0.364474742070665,0.36,0.84
7,23,0.3632424027044068,0.36326778762308676,0.39,1.66
7,24,0.36267865484472933,0.36280251224942633,0.56,0.88
7,25,0.3576934537124319,0.35767094322623444,0.39,0.59
7,26,0.355085207850805,0.355085207850805,0.52,0.41
7,27,0.34689164719863785,0.3468406177031327,0.53,0.49
7,28,0.34976147227531335,0.34976147227531335,0.6,0.46
7,29,0.3594431144787066,0.3594832104302027,0.67,0.54
7,30,0.36083576155624436,0.36083576155624436,0.76,0.54
7,31,0.3582621288227587,0.3582621288227587,0.79,0.58
7,32,0.35635300057473246,0.35642603631383407,0.85,0.64
7,33,0.3585315968593506,0.3585315968593506,0.92,0.64
7,34,0.3555806355673859,0.355525026108093,0.92,0.75
7,35,0.3527120272678752,0.3527120272678752,1.17,0.79
7,36,0.3619307729932567,0.36194865054897074,1.2,0.72
7,37,0.3624632455480299,0.3624632455480299,1.2,0.87
7,38,0.3578880946353301,0.3578880946353301,1.35,0.86
7,39,0.35715317108817934,0.357153133642105,1.41,0.87
7,40,0.3573420948466817,0.3573420948466817,1.49,0.92
7,41,0.3574536934600627,0.35744198998594007,1.69,0.89
7,42,0.35465737129204306,0.35465737129204306,1.86,0.97
7,43,0.36479761447140424,0.36479761447140424,1.88,1.0
7,44,0.364150210940395,0.3640794773507966,2.02,2.72
7,45,0.3654189559268122,0.3654854213170144,2.07,1.51
7,46,0.3644464942215839,0.36446892654676455,2.25,1.14
7,47,0.35696976594130786,0.35696976594130786,2.4,1.26
7,48,0.3558398143568158,0.35583970308508356,2.51,1.23
7,49,0.35278610308195113,0.352857985610449,2.76,1.36
7,50,0.3664510397309224,0.36644180070115584,2.78,1.47
7,51,0.3643509007479227,0.3644264992949303,2.83,1.39
7,52,0.3603856539052359,0.36038493048389314,3.27,1.45
7,53,0.3623830713166707,0.3622557613104524,3.28,1.55
7,54,0.36130710049996734,0.361348511843403,3.59,1.77
7,55,0.36129544934100044,0.36133273159796586,3.66,1.67
7,56,0.35736232236892457,0.3573846320255795,4.06,1.74
7,57,0.36701919498277663,0.36702500218205,4.09,1.82
7,58,0.3637103605920021,0.36373359382901277,4.22,1.89
7,59,0.3642768524604892,0.3642768388772626,4.5,1.98
7,60,0.3643386299753755,0.3643386299753755,4.73,2.02
7,61,0.36312577313382405,0.36318352132474,5.08,2.1
7,62,0.35902388632684784,0.3589916912155686,5.42,2.26
7,63,0.35880293459607204,0.35882911401138995,5.65,2.34
7,64,0.3659257273662632,0.36593908010059567,5.54,2.22
7,65,0.3636183368407922,0.3636138332032967,5.93,2.48
7,66,0.36663105724896083,0.3666378257587484,6.1,2.45
7,67,0.36022792896049066,0.3602724537856453,6.69,2.71
7,68,0.361773400852174,0.36180579608657676,6.92,2.66
7,69,0.3598900760424054,0.3599186880390938,7.28,2.79
7,70,0.3600703285362532,0.36000979436552266,7.9,3.11
7,71,0.36717041620290436,0.36719953743913464,7.81,2.99
7,72,0.3662945738275013,0.36630843696202675,7.87,3.29
7,73,0.36369547931026297,0.3637045257799522,8.15,3.18
7,74,0.36393903566999386,0.36394115126793986,8.81,3.29
7,75,0.3620232216829205,0.3619569711869513,9.33,3.45
7,76,0.36227723131971085,0.3621812950638803,9.82,3.64
7,77,0.3622694799606417,0.36226374073716205,10.09,3.77
7,78,0.3644166816865463,0.36445631832919756,10.38,3.86
7,79,0.36479494316661953,0.3647403977579796,10.78,3.96
7,80,0.3633302680328852,0.36331648318303733,11.06,4.03
7,81,0.36268812282535967,0.36270057632498565,11.81,4.29
7,82,0.3625788158624129,0.36254383037770543,12.13,4.37
7,83,0.36366673474926836,0.3636958257237934,12.98,4.57
7,84,0.36157778513935646,0.36158081206191256,13.49,4.67
7,85,0.3674337846576337,0.36741396275685984,13.02,4.54
7,86,0.3671227839999907,0.3671234487518575,13.69,4.75
7,87,0.364836314424332,0.3648311527913746,14.11,4.89
7,88,0.36555744944721286,0.3655340662341604,15.17,5.21
7,89,0.3635448126778458,0.36354473747195487,15.49,5.26
7,90,0.36441254101322,0.36438137227321177,16.55,5.46
7,91,0.3643094449659044,0.3643125835961606,17.45,5.7
7,92,0.3678557288503064,0.36785627978371205,17.45,5.74
7,93,0.36731601147934645,0.3673221784520128,17.95,5.84
7,94,0.36807968639147254,0.3680898147226001,18.3,5.92
7,95,0.3652452152140699,0.36523398222236564,19.2,6.14
7,96,0.3673293360579762,0.3673202698198396,19.85,6.4
7,97,0.3647004700515795,0.36468968830875587,21.24,6.79
7,98,0.3622400364459387,0.362195283106126,22.33,7.35
7,99,0.36958584136501194,0.36958584136501194,22.04,6.9
7,100,0.3672576083185147,0.3672679934393324,23.13,7.17
7,101,0.36469229311643603,0.36469678126689986,24.6,7.51
7,102,0.3662046102128941,0.3661772384772618,25.89,7.69
7,103,0.36438823585341995,0.3643915853772016,27.24,7.85
7,104,0.3645125415626629,0.364511902737488,28.3,8.13
7,105,0.36239602554734696,0.3624134076347954,29.45,8.4
7,106,0.3675096439139513,0.3675134137048217,29.2,8.33
7,107,0.3667966162254098,0.3667978069226525,30.99,8.81
7,108,0.36674741096935937,0.3667613022207315,32.7,9.18
7,109,0.3643534004604026,0.36434894145031144,33.48,9.29
7,110,0.36444696703785295,0.36446698047455706,35.08,9.61
7,111,0.3647017552745561,0.3646888946188305,35.97,9.72
7,112,0.36219964373543767,0.3621655892200419,37.96,10.16
7,113,0.36768294830152826,0.36769967424088146,37.36,10.06
7,114,0.3687687270890337,0.36876735828180174,40.92,10.95
7,115,0.3666736850023091,0.36668667922094533,41.06,10.86
7,116,0.3681062916834208,0.3681051131781926,43.44,11.38
7,117,0.36584817776890327,0.3658381778755584,45.03,11.7
7,118,0.36465731842797683,0.36465864952887017,46.0,11.88
7,119,0.3650451472194031,0.36503549509271777,48.22,12.32
7,120,0.36959243060708197,0.3695928567138879,47.76,12.49
7,121,0.3694954275595805,0.3695024353736283,49.3,12.59
7,122,0.36744159180000535,0.3674455329976267,52.21,13.12
7,123,0.36694988324282846,0.3669146199157827,53.05,13.45
7,124,0.36661468699569477,0.36661283674346157,54.1,13.6
7,125,0.3659931056895591,0.3659953194555981,56.43,14.1
7,126,0.3643518235955222,0.3643367051260446,59.21,14.41
7,127,0.36909420641821966,0.369083457746725,57.84,14.51
7,128,0.36716972647165474,0.36716917068111193,61.52,15.47
7,129,0.3655253940425461,0.3655143139144261,63.3,16.07
7,130,0.3661438128555652,0.36612581360070406,64.55,15.89
7,131,0.36593317291736616,0.3659278238556858,66.02,16.41
7,132,0.36585040159735127,0.36584321968532,67.28,16.49
7,133,0.36622634446350155,0.3662475618879468,69.71,17.1
7,134,0.36804580943275333,0.36804266734680746,67.98,16.95
7,135,0.36863705443479716,0.36865871774017606,69.73,17.13
7,136,0.3691534411676273,0.3691846096377157,72.9,18.29
7,137,0.36588132003674295,0.36588222708780477,77.99,19.23
7,138,0.36696524043712786,0.36696075465121525,77.92,19.13
7,139,0.3666962042240035,0.36668504228280807,80.9,19.54
7,140,0.3651352948083926,0.365127852302259,84.9,20.28
7,141,0.3679547175070625,0.3679539647604304,84.56,20.73
7,142,0.3686784327692336,0.3686796231724723,84.64,20.78
7,143,0.3685785233288065,0.36857698302142056,89.14,21.86
7,144,0.3677299031139497,0.3677475104971424,91.93,22.03
7,145,0.3665639463157002,0.36656477998917353,93.71,22.99
7,146,0.36771143429752917,0.36771143429752917,95.46,22.74
7,147,0.3660780583957957,0.3661121039280736,99.45,23.37
7,148,0.368614056097871,0.36861510539378756,99.12,24.38
7,149,0.3673188896789854,0.36731860471370126,100.76,24.64
7,150,0.36800703764617,0.36800630453714367,105.07,24.99
7,151,0.3683631311908998,0.36834891110786067,108.64,25.84
7,152,0.36838791755222317,0.368397313982075,110.48,26.01
7,153,0.3660776140054582,0.3660539642044857,116.02,27.84
7,154,0.36644638352196884,0.36646991305282633,118.38,28.32
7,155,0.3687803122081955,0.3687855261012604,116.94,28.11
7,156,0.36717331038288314,0.36717322500071853,120.94,29.06
7,157,0.3690310141429607,0.3690301133375871,120.75,29.53
7,158,0.3679073833722672,0.3678936635419874,127.08,30.87
7,159,0.36648239605413346,0.36648816091490394,128.67,30.58
7,160,0.3664590023634437,0.36645846437981694,132.98,31.8
7,161,0.36630590708525707,0.36630659609094407,134.87,32.06
7,162,0.36961786605319846,0.36961722347067605,135.24,32.56
7,163,0.36955123183302624,0.369547004439983,138.62,32.73
7,164,0.3676085796814143,0.3676042707248312,140.5,33.44
7,165,0.36826122199826533,0.36826061907915,148.48,34.93
7,166,0.36633046232080413,0.3663316679795166,148.93,35.6
7,167,0.3681086007556408,0.36809997654271315,156.84,36.96
7,168,0.3681087583336123,0.36810835115450835,159.3,37.66
7,169,0.36966415254147444,0.3696638145529796,156.73,37.06
7,170,0.36898531965137854,0.3689850972220164,159.89,39.16
7,171,0.3693444019709096,0.36933745830583214,165.44,39.29
7,172,0.36731695091415595,0.36734595745561116,169.93,40.56
7,173,0.36968849333230935,0.3696968408513648,172.09,40.92
7,174,0.3673777206044946,0.3673899886076185,179.03,42.36
7,175,0.365216045515929,0.3652363389987363,182.16,41.9
7,176,0.3700270987276605,0.3700240642039791,181.24,42.73
7,177,0.3702425131040536,0.3702423737536038,184.74,43.46
7,178,0.3692092166814128,0.3692115373861203,189.73,45.09
7,179,0.3687582128452702,0.36876057191069433,193.3,45.87
7,180,0.36746722241868385,0.36746936749170267,199.82,46.79
7,181,0.3665846471278964,0.3665784242101679,201.49,47.81
7,182,0.3673125053188832,0.3673118517155036,209.0,49.47
7,183,0.36921231135237564,0.3692134504160155,210.29,49.6
7,184,0.36857492336114556,0.3685680350813507,217.05,51.74
7,185,0.3695381594891605,0.3695380558073055,219.22,51.68
7,186,0.36867828877488146,0.3686780926841745,226.98,52.42
7,187,0.36912225441135477,0.3691294629370395,228.2,54.43
7,188,0.36770384401693307,0.367726223038738,237.22,55.26
7,189,0.3670788695836984,0.36706492977918326,236.86,56.23
7,190,0.37033951356299466,0.3703378142453252,235.79,55.54
7,191,0.36880865651790734,0.3688087946705576,243.91,57.24
7,192,0.36925539953324704,0.36925557376998897,248.75,58.41
7,193,0.36803971236588956,0.36803923283137435,254.24,60.61
7,194,0.36937974887703545,0.3693691839028013,264.26,62.08
7,195,0.36860143039691784,0.36859830695917056,265.42,61.53
7,196,0.3682623632766295,0.3682605734721037,275.25,64.06
7,197,0.3711517846134526,0.37115165405157247,267.1,62.06
7,198,0.36859329839868865,0.36859307381097445,275.59,65.47
7,199,0.37096945599285086,0.3709552450013961,281.06,66.28
7,200,0.3690044284732601,0.36900795598926955,289.26,67.61
7,201,0.36867671936814517,0.3686692758759563,300.44,69.44
7,202,0.368820824937341,0.36882090586601235,301.5,69.11
7,203,0.3679554424873083,0.36795207646944045,309.2,72.28
7,204,0.36873640800088936,0.3687357223906109,308.18,72.01
7,205,0.3696891598284147,0.36968240113577044,309.81,74.2
7,206,0.3692645163492466,0.369260760667697,321.78,75.45
7,207,0.3705259049853795,0.37052508323750943,328.22,76.37
7,208,0.3689809319115161,0.36899240532717004,331.3,78.84
7,209,0.36923816512416663,0.36924126928835965,339.93,78.91
7,210,0.3677548082999912,0.3677356881546492,347.53,80.86
7,211,0.3692283708272058,0.3692447476392169,341.42,79.33
7,212,0.37036808890394046,0.37036736540484994,352.48,82.11
7,213,0.36854234502775346,0.36854541036044386,363.82,86.62
7,214,0.36813412245098087,0.3681457381467155,362.82,84.68
7,215,0.3694085518595597,0.36939114467561146,375.18,87.25
7,216,0.369786038050635,0.36977765992565004,386.34,90.72
7,217,0.36793670573568626,0.3679270019717553,397.66,92.62
7,218,0.3700231759578362,0.3700106925362347,384.98,89.28
7,219,0.37009087591694817,0.3700885929532807,397.55,94.48
7,220,0.3699687196813226,0.36998295567752654,396.24,94.12
7,221,0.36989118590865083,0.36989033540430166,411.25,95.63
7,222,0.3704377018629243,0.3704379560714599,414.93,97.53
7,223,0.368805669261947,0.3688041289899053,424.97,100.96
7,224,0.3676613070509688,0.36764696257207513,441.33,103.44
7,225,0.3707050079903069,0.37070456197171914,430.06,101.65
7,226,0.3694129153442174,0.3694157187803691,440.5,103.56
7,227,0.36955208993559424,0.36955253654353015,457.36,106.69
7,228,0.3686252353408811,0.36863483177198547,459.76,108.31
7,229,0.3704398865116501,0.3704521222272804,453.1,105.95
7,230,0.3690523142945292,0.3690523735602496,474.31,111.22
7,231,0.367989859044904,0.36798996964722813,481.56,112.87
7,232,0.3699124076258093,0.36991345014229987,487.23,115.18
7,233,0.3699127606462123,0.36992208232742835,495.04,116.04
7,234,0.3690295780070425,0.36903534848560354,495.56,117.56
7,235,0.37083779812738193,0.3708351958684088,504.74,117.51
7,236,0.36870619287281736,0.3687061075455299,529.78,124.44
7,237,0.3687224015618306,0.3687211836724512,532.71,124.47
7,238,0.369817497746573,0.36981608756015416,548.6,129.3
7,239,0.3706699623614456,0.3706699557549166,532.43,126.04
7,240,0.3711714125638765,0.3711715775859993,541.57,126.3
7,241,0.36957736123632906,0.36957761826458374,558.81,131.13
7,242,0.37070025782504346,0.3706997232146753,558.4,131.4
7,243,0.3690908301029493,0.36909054364632476,586.57,136.97
7,244,0.36947679720425697,0.36948380222126254,582.64,135.08
7,245,0.3682601313647595,0.36826064873616704,589.33,137.51
7,246,0.37021501101609416,0.3702148892979033,587.67,136.35
7,247,0.37134232549983875,0.3713432139246921,589.53,138.78
7,248,0.3699513865052993,0.3699406491219666,613.27,143.08
7,249,0.36921431666542703,0.3692117413940161,628.01,145.15
7,250,0.3685999706302009,0.3686016110299611,634.64,149.9
7,251,0.3692869140901975,0.36929668683446026,644.6,152.34
7,252,0.367903874694026,0.36790873783285377,659.63,153.19
7,253,0.3693487290644418,0.3693478870295295,663.99,156.17
7,254,0.3711794538481072,0.3711795529544315,675.85,156.06
7,255,0.37097070220943995,0.3709727322810385,683.3,158.69
7,256,0.37089329380563124,0.37089350984009456,694.92,160.7
7,257,0.3694987903005868,0.3695046553999585,709.08,162.9
7,258,0.3698358891044191,0.3698329527044747,723.94,167.8
7,259,0.36876443866214553,0.36877715589280613,738.83,170.26
7,260,0.3715713861429937,0.37157007721649044,710.45,166.96
7,261,0.3712835386204942,0.3712749697994878,731.68,170.53
7,262,0.3700801922187275,0.3700998692671035,745.8,172.51
7,263,0.3692459510962734,0.3692465174376977,769.86,179.28
7,264,0.36886148288771314,0.3688668672010735,784.35,182.16
7,265,0.36957289624745665,0.3695768284451299,789.61,183.67
7,266,0.36802585201614874,0.3680298381734032,795.86,182.91
7,267,0.3709139340113523,0.37091092983171825,794.37,184.67
7,268,0.3697643725772518,0.3697578995092848,819.61,189.96
7,269,0.3694900195859653,0.36948973995587875,817.86,190.24
7,270,0.3694898781143333,0.36948678056430656,830.13,191.42
7,271,0.369881942948589,0.36989634240903174,866.84,197.2
7,272,0.36925246869024997,0.3692463211568011,886.26,202.8
7,273,0.36897773393874816,0.36897667669402906,899.92,207.49
7,274,0.3716141771021681,0.3716188474311354,882.01,203.13
7,275,0.36996984407893785,0.3699618555487333,887.92,204.59
7,276,0.37022152192344765,0.3702213143696691,900.36,205.82
7,277,0.37063670081034333,0.37063648074799915,924.21,211.6
7,278,0.37056373407092325,0.3705639441084665,951.57,218.42
7,279,0.3699371609237936,0.36994224494889827,957.35,218.79
7,280,0.3689554578025809,0.3689444064954695,986.82,226.33
8,16,0.3493150820260639,0.3493150820260639,0.22,0.21
8,17,0.37938802330838217,0.37939752809681965,0.17,0.21
8,18,0.3785406076801055,0.3785406076801055,0.18,0.25
8,19,0.3707227918903229,0.3707227918903229,0.18,0.26
8,20,0.3688338354004651,0.3688338354004651,0.26,0.31
8,21,0.36579828811776816,0.36572603605242565,0.32,0.34
8,22,0.35815726560625705,0.3582527404290589,0.3,0.39
8,23,0.3570919998118655,0.3570919998118655,0.31,0.39
8,24,0.35488762360566967,0.35488762360566967,0.44,0.36
8,25,0.3755772954423913,0.3755772954423913,0.42,0.38
8,26,0.3733607729207029,0.3733626486517887,0.43,0.33
8,27,0.3758564996467191,0.3759284704154394,0.41,0.45
8,28,0.3725415956595524,0.3725415956595524,0.54,0.45
8,29,0.36928678346182736,0.36928678346182736,0.57,0.47
8,30,0.3650162317805891,0.3650119409263406,0.64,0.56
8,31,0.3615045589837746,0.3614972603329696,0.72,0.53
8,32,0.3602077805166533,0.36024857305445157,0.8,0.54
8,33,0.37711257788651986,0.3771312471185089,0.83,0.63
8,34,0.38208630753956996,0.3820703331882544,0.83,0.61
8,35,0.37335383410604583,0.373240152602771,0.91,0.51
8,36,0.37685598616732885,0.3767670582394882,1.02,1.15
8,37,0.36973105424534936,0.3696809565680886,1.12,2.13
8,38,0.369688177975656,0.3696916761345308,1.19,1.53
8,39,0.3630924174824947,0.3630924174824947,1.36,0.79
8,40,0.366122570924219,0.36607424236298436,1.34,0.88
8,41,0.3803068145173812,0.38024796538903916,1.44,0.86
8,42,0.3754936721482614,0.3754899359384112,1.51,0.88
8,43,0.37576463779054725,0.3758345425379228,1.54,0.85
8,44,0.3750827228523621,0.3749766969006295,1.79,0.97
8,45,0.370998621863427,0.3708829841515204,1.85,1.04
8,46,0.36767084691868357,0.3676575049836681,1.95,1.02
8,47,0.3693807857040532,0.3693425237682155,2.11,1.07
8,48,0.3649270967361293,0.364861721782923,2.4,1.2
8,49,0.3776121719553246,0.3774023421693682,2.21,1.15
8,50,0.37558383713073246,0.3755513441399904,2.42,1.3
8,51,0.37890050751106313,0.3788961847166859,2.6,1.3
8,52,0.3741442411705163,0.37418644286451114,2.7,1.34
8,53,0.371674994712173,0.3717140071604876,2.89,1.37
8,54,0.3714728971965529,0.3716000559867902,3.1,1.45
8,55,0.3708432697510037,0.3709351068466111,3.31,1.54
8,56,0.36824704806999686,0.36815267003854246,3.45,1.62
8,57,0.37674546204528825,0.37671548620765494,3.31,1.47
8,58,0.3788303323408683,0.3788303323408683,3.71,1.61
8,59,0.376588073306477,0.37658580404978964,3.71,1.71
8,60,0.3769913703945194,0.37693288379023626,4.03,1.73
8,61,0.37484844972431697,0.37491001470828594,4.2,1.9
8,62,0.3719936987838732,0.37201655152196517,4.41,1.86
8,63,0.36829640311546524,0.368329013306718,4.83,2.05
8,64,0.37106148835086694,0.3710035513057277,4.97,1.98
8,65,0.3791604980654709,0.3791602843323158,4.9,1.99
8,66,0.37820794809599434,0.3782163474981602,5.08,2.04
8,67,0.3757617972797287,0.37574610933450137,5.41,2.16
8,68,0.3743423744757115,0.37421770750654587,5.86,2.25
8,69,0.3772712028103693,0.3771892309199996,6.07,2.37
8,70,0.3715002169179482,0.3715808836846676,6.31,2.53
8,71,0.37158407691375905,0.371610004146481,6.61,2.49
8,72,0.36968736304799066,0.36965630407450223,7.03,2.72
8,73,0.37851731403626226,0.37847460563198476,7.02,2.8
8,74,0.3765579507527502,0.3765579507527502,7.41,2.79
8,75,0.37725771407161723,0.3772677137144865,7.55,2.88
8,76,0.37650673275094,0.3765453853801798,7.8,3.06
8,77,0.37681640911727776,0.3767613153823758,8.22,2.99
8,78,0.37467956900491933,0.37467956900491933,8.86,3.14
8,79,0.3734176712951676,0.37343147410355015,9.48,3.44
8,80,0.3730307323450098,0.3730239722946652,9.61,3.42
8,81,0.38005461888891134,0.38005476340430505,9.25,3.4
8,82,0.38129167985362467,0.3812975725110091,9.91,3.5
8,83,0.37860316449348785,0.3786054928997084,10.12,3.65
8,84,0.3784396932767352,0.378416968336074,10.73,3.79
8,85,0.3787774006646668,0.3788283520016199,11.06,3.86
8,86,0.3776798523198913,0.37763431553886306,11.32,4.36
8,87,0.3733187213471964,0.3733647910932124,12.63,4.27
8,88,0.3745373024681972,0.37454524789438987,12.73,4.27
8,89,0.3805218159591941,0.3805273802932959,12.45,4.28
8,90,0.3792814252514079,0.37928123858118196,13.3,4.48
8,91,0.37807381561352066,0.378066885360941,13.72,4.64
8,92,0.37851148190248685,0.37852532658516785,13.91,4.64
8,93,0.37659751503677,0.37665615361558524,15.05,4.91
8,94,0.37670131315186234,0.37671590664427673,15.98,5.2
8,95,0.37464608169295244,0.3746007146548006,15.97,5.13
8,96,0.37314176526446785,0.3731601699762253,17.03,5.33
8,97,0.3800597907186571,0.38006035195820437,15.98,5.23
8,98,0.3792385713749823,0.3793047020145908,17.03,5.5
8,99,0.3794767618834701,0.37945619027655864,18.16,5.7
8,100,0.37818521010210204,0.37818661066037323,19.21,5.98
8,101,0.37837496178268554,0.37837954577045607,19.69,6.06
8,102,0.3776290436912181,0.377619405782828,20.9,6.28
8,103,0.3756473871221779,0.37566817469687186,21.88,6.43
8,104,0.37362996971815465,0.3736504258781356,22.83,6.55
8,105,0.38119572149042297,0.3811914887315702,22.03,6.5
8,106,0.3788130555896364,0.37879858730005983,23.5,7.26
8,107,0.38001031873713914,0.37996233726361595,25.28,7.15
8,108,0.378966952506335,0.37903208166645663,25.16,7.08
8,109,0.37704177624914237,0.3770508117657403,26.37,7.46
8,110,0.3766853178208121,0.3766539976456665,27.2,7.55
8,111,0.37697167687463495,0.3770030985612369,28.6,7.8
8,112,0.3782651098078393,0.3782651098078393,29.12,7.89
8,113,0.3808214594585733,0.38083907920495164,29.32,8.05
8,114,0.37965597343967583,0.3796787813604135,30.96,8.27
8,115,0.3803645770736289,0.38035745267721216,31.81,8.77
8,116,0.37867164593301134,0.37864528328932723,33.1,8.78
8,117,0.37882869544176373,0.3788314974145626,33.95,8.94
8,118,0.37724564699202157,0.37722681800984015,35.04,9.12
8,119,0.37814901447838234,0.37816463897629027,36.49,9.44
8,120,0.377957638126183,0.3779509098019153,37.68,9.8
8,121,0.3807537913875234,0.3807575502842541,37.68,9.97
8,122,0.37962421563604154,0.37962421563604154,39.33,10.16
8,123,0.3801625525546041,0.38016429759470505,40.77,10.45
8,124,0.38005171526181364,0.38007306111372413,42.07,10.78
8,125,0.3781442068952207,0.3781284963320206,42.9,10.93
8,126,0.3761984990972323,0.37622143016292353,45.85,11.56
8,127,0.3773445608376318,0.37735605174212816,45.37,11.51
8,128,0.37646821991034,0.3764553692211991,48.37,11.96
8,129,0.3794227475648741,0.3794227475648741,46.22,11.76
8,130,0.38240194975546804,0.3824128981173916,48.62,12.25
8,131,0.37904543490550596,0.37905075385173687,48.12,12.24
8,132,0.38117550913398396,0.38117550913398396,50.91,12.95
8,133,0.3787805935698417,0.3788047249400253,53.0,13.13
8,134,0.37815723936444756,0.37821474616475453,54.2,13.43
8,135,0.37691214512692783,0.37696991133207447,55.96,13.91
8,136,0.3763176281203211,0.3763074896803424,57.22,13.9
8,137,0.3816725507936902,0.3816646929156818,56.08,13.93
8,138,0.3819287723057448,0.38193484804114797,58.18,15.21
8,139,0.3821850043172301,0.3821852435395941,59.28,14.94
8,140,0.3808157794002019,0.3808140904625377,63.48,15.38
8,141,0.3779277325385378,0.377927722516074,63.77,15.6
8,142,0.37848799360666574,0.37850616446418933,66.53,16.34
8,143,0.37783508280181866,0.37784010252336114,68.16,16.43
8,144,0.37738940980256636,0.3773982015071688,71.45,16.82
8,145,0.3808698494887103,0.3808757059324979,69.64,17.24
8,146,0.38145532039622476,0.381453847535013,70.32,17.03
8,147,0.38044265688599815,0.380428487818539,73.78,17.8
8,148,0.37917472351980647,0.37917430931687673,74.13,17.82
8,149,0.3801196153736636,0.38012056116172305,77.61,18.09
8,150,0.378256406828047,0.37824695109467155,79.83,19.14
8,151,0.37865425671786995,0.3786527503993703,83.48,19.72
8,152,0.3789423901036993,0.3789083333201181,85.71,20.38
8,153,0.38057954189995763,0.3805652213995433,83.25,20.27
8,154,0.38337713026169945,0.3833749566742631,84.88,20.9
8,155,0.37929714822654176,0.3792784977945686,88.26,21.22
8,156,0.38066974576761814,0.3806821733914385,87.75,21.12
8,157,0.3796688640438072,0.3796533531480825,91.65,21.53
8,158,0.3801912780832849,0.380172892428988,95.88,22.45
8,159,0.37938914703395876,0.37938315005880446,100.47,23.66
8,160,0.3784119745946149,0.37841019582678576,101.69,23.55
8,161,0.38240507439573995,0.3824120327398631,96.85,23.09
8,162,0.3801091239652196,0.3801113972519184,101.33,23.89
8,163,0.38153813601021414,0.3815163453822759,105.78,25.04
8,164,0.38072864636602155,0.38067722363701867,106.42,25.16
8,165,0.37977215658313535,0.3797883535465857,111.31,26.44
8,166,0.3798903519172021,0.3799028368407968,110.99,26.27
8,167,0.3777056189642223,0.3777200127633193,118.2,27.43
8,168,0.37706092602264674,0.3770508565572066,120.24,27.89
8,169,0.3810943115665275,0.38109296197390646,117.19,27.51
8,170,0.38147955787438237,0.3814677335297742,121.87,28.71
8,171,0.37984649407693255,0.37983191696025165,123.84,28.5
8,172,0.38113057068360895,0.38116040804676815,127.32,30.24
8,173,0.3786276751029187,0.3786170631433988,130.02,29.95
8,174,0.37969905731544606,0.3796724323253163,131.57,31.28
8,175,0.38011350247924597,0.38012283984907586,138.12,31.63
8,176,0.37876150171861006,0.37876222518501335,143.82,33.13
8,177,0.38163872840010865,0.38162126922897843,136.16,31.62
8,178,0.3813441110337907,0.3813432887600283,139.08,32.96
8,179,0.38059962683396525,0.38058900407437773,146.35,33.73
8,180,0.380880673432355,0.38087027026709114,149.67,34.65
8,181,0.3800131865245011,0.3800064345108812,152.75,35.13
8,182,0.3807468180726862,0.38073179358679715,156.32,36.1
8,183,0.3796011984552322,0.3796073165431607,160.95,36.69
8,184,0.3806870464718838,0.3806971570133893,164.49,37.22
8,185,0.3807664768446026,0.3807665437093968,164.27,38.35
8,186,0.38193473987115717,0.38193709604086484,165.13,39.35
8,187,0.3809540519768573,0.38094924998012025,168.73,39.95
8,188,0.3821519090897634,0.3821314112986097,175.46,39.74
8,189,0.38147019169532675,0.3814707146954467,176.55,40.29
8,190,0.37933175447191914,0.3793199847969768,186.38,41.88
8,191,0.38005062343282425,0.3800463066837413,184.3,42.03
8,192,0.37963072788186203,0.37963355414646166,190.19,43.56
8,193,0.3824588631042174,0.38245860289796846,184.06,42.99
8,194,0.38282383907651607,0.38282192834151973,196.2,44.72
8,195,0.38131246957582726,0.38131293377816033,193.33,44.82
8,196,0.38100405882367716,0.3810047202229566,203.14,47.16
8,197,0.38075344985612314,0.3807535791232855,206.61,46.93
8,198,0.3800867034580133,0.38008603849328054,215.72,48.6
8,199,0.3803941311649559,0.3804009200864586,213.86,48.53
8,200,0.37992064448495794,0.37993444803293513,222.73,49.76
8,201,0.3842721093393164,0.3842714621778207,215.92,49.74
8,202,0.3814229859219506,0.3814229859219506,222.78,52.01
8,203,0.38081092897321356,0.38081107644655815,225.99,52.3
8,204,0.3817905356679831,0.3817802311311978,229.25,52.81
8,205,0.3804809343157829,0.3804862712586307,242.71,55.52
8,206,0.38024287867743195,0.3802483057707815,246.69,56.23
8,207,0.3809565737572185,0.38095677594182037,243.22,55.12
8,208,0.38046517586664197,0.3804719846187618,256.29,57.3
8,209,0.38138713596601237,0.3813989702371018,250.0,57.35
8,210,0.38276977888345515,0.3827670252701282,249.68,57.27
8,211,0.3834798387998545,0.3834851747806073,260.88,60.41
8,212,0.382659363871961,0.38265532581108935,260.75,59.87
8,213,0.3809896175393096,0.380987918603531,273.14,62.03
8,214,0.3808052494002858,0.3808053177461816,275.66,64.05
8,215,0.3801362220016131,0.3801376979764041,284.75,65.62
8,216,0.3805844622797839,0.38058443698513705,291.45,66.33
8,217,0.38256132896003225,0.3825557967039306,278.65,63.44
8,218,0.3837377514626621,0.3837468308888621,287.34,66.66
8,219,0.3809315266504726,0.3809362604956468,297.37,68.05
8,220,0.3826484965137327,0.3826462622506341,300.2,68.14
8,221,0.38242538871828285,0.38241782431207333,303.99,70.12
8,222,0.3804307697043106,0.38042687046017226,321.66,73.12
8,223,0.3809861753005858,0.38097262065550486,321.6,72.8
8,224,0.3808000764212091,0.38079644379658506,326.73,73.99
8,225,0.38198986166528087,0.38199458264809105,334.78,76.07
8,226,0.38275715885565686,0.3827569279380982,335.23,75.9
8,227,0.38204091658339395,0.38203467967937477,340.98,78.5
8,228,0.3813650933973453,0.3813647090013476,347.45,78.07
8,229,0.3803952715647292,0.38038889102679035,349.43,79.79
8,230,0.3819320333153849,0.38193658540962294,358.11,81.01
8,231,0.38040966462518944,0.38040649150808536,367.67,83.32
8,232,0.38061764057772335,0.3806103579822437,381.58,87.13
8,233,0.38385293706146995,0.3838539042359503,362.13,82.52
8,234,0.38224037497485747,0.3822413405629462,367.59,83.46
8,235,0.3832413892920129,0.3832477175836577,381.03,87.93
8,236,0.3819168391976585,0.3819078051286928,393.96,89.15
8,237,0.3825028668401119,0.38250330995153353,398.24,90.3
8,238,0.3820581202823143,0.382081048050355,403.59,91.46
8,239,0.38178555165517347,0.3818077124341783,414.77,93.28
8,240,0.38074044125657996,0.3807308749029689,435.0,99.12
8,241,0.3831637249836809,0.3831636813974788,406.34,90.68
8,242,0.38303621006102406,0.38303611590880765,426.74,97.79
8,243,0.38192925181164683,0.3819380416343305,431.83,95.38
8,244,0.382571951181232,0.3825578360247931,433.27,99.56
8,245,0.38109134336064265,0.38109113570540004,448.28,101.71
8,246,0.38143983784170926,0.3814395544647687,453.3,101.76
8,247,0.38148179695613105,0.3814682268839967,459.79,104.26
8,248,0.3810029850046264,0.3810132759477358,474.57,103.68
8,249,0.3828147201095062,0.3828228998764825,456.17,103.13
8,250,0.38219964085122626,0.38218855104063354,477.98,109.29
8,251,0.38211987438868183,0.38211867197933563,478.02,108.56
8,252,0.38171414453355856,0.3817140586946994,495.31,114.13
8,253,0.3817425540765385,0.3817425540765385,498.42,113.66
8,254,0.38212210642977446,0.38212670984344327,505.22,116.92
8,255,0.38170348463176756,0.3816900111083127,517.15,116.46
8,256,0.3810534057991643,0.3810534057991643,520.78,117.66
8,257,0.38396313792272274,0.3839623167057173,516.36,118.02
8,258,0.3823133558509821,0.3823129997682915,519.3,118.95
8,259,0.3818483775858191,0.38184597331324777,540.64,123.23
8,260,0.38216185887347576,0.3821762172201344,544.24,123.77
8,261,0.3828344417894199,0.3828390547859297,559.18,125.67
8,262,0.3816565505302448,0.3816591788982333,577.15,129.39
8,263,0.3818421711821701,0.38184604396988214,573.47,129.2
8,264,0.38227333587029727,0.38227517248327986,584.3,130.57
8,265,0.38419480480300977,0.3841892242065274,580.9,131.69
8,266,0.38323417036002105,0.3832326650851883,584.75,132.61
8,267,0.38437028945744756,0.38435576657557347,586.48,133.21
8,268,0.3834149726809051,0.3834145933012896,599.49,137.11
8,269,0.3824492654843203,0.38244923409200476,614.43,137.15
8,270,0.3829958880963103,0.38299599155641667,636.46,142.73
8,271,0.3818560267123294,0.38185394505902936,645.11,144.07
8,272,0.3808765674583774,0.3808765674583774,664.72,149.69
8,273,0.382418965319681,0.38241148475422776,649.07,145.97
8,274,0.3840266327779973,0.3840266327779973,660.47,153.34
8,275,0.38292627465398077,0.3829158121736669,669.15,151.16
8,276,0.3823602424008498,0.3823516421583117,668.53,148.68
8,277,0.38266691053260293,0.3826653169576105,674.24,153.09
8,278,0.382623780207266,0.3826248614136485,693.01,151.19
8,279,0.38211784020876055,0.38211784020876055,714.19,159.02
8,280,0.3824315858779744,0.38243431861837507,731.56,159.76
8,281,0.3836280026403881,0.3836275447781843,704.61,159.65
8,282,0.3825482954151762,0.382548180543324,723.03,165.37
8,283,0.38375528107325463,0.3837481720974891,730.99,165.32
8,284,0.3824888870381475,0.382493310007516,748.0,166.37
8,285,0.3812654668128351,0.38126239029273906,768.12,172.2
8,286,0.3817937575761941,0.3818009274062315,775.54,174.92
8,287,0.3824621385690892,0.38246200753711046,788.9,176.57
8,288,0.38089005566302503,0.38088816214526133,807.16,181.26
8,289,0.38370246843345557,0.3837008827072153,803.92,180.16
8,290,0.3831805954620628,0.38318678681211404,803.5,182.3
8,291,0.38349877740809485,0.3834976686646806,819.59,180.5
8,292,0.38248192388288177,0.38249344276589314,818.7,180.02
8,293,0.3835259614980197,0.38352775681897855,857.09,188.24
8,294,0.3818471889799253,0.38184714321421076,846.51,188.11
8,295,0.38226574405337177,0.3822661973325177,872.71,197.23
8,296,0.38104927318166765,0.38104136276525497,874.89,194.06
8,297,0.38401680511275393,0.384010245957219,858.86,193.45
8,298,0.3829371688076427,0.382930606815467,889.84,196.46
8,299,0.38376268847462697,0.3837635595178638,901.43,199.91
8,300,0.3832666381379433,0.3832734214997226,901.52,200.33
8,301,0.3819306899605898,0.3819313084717142,929.08,204.49
8,302,0.3830048194427913,0.38300490018849553,961.64,212.24
8,303,0.38188149003683897,0.38188149003683897,955.12,214.19
8,304,0.3822312024526604,0.38221960207813077,983.72,217.05
8,305,0.3831829020018421,0.38318301716014014,957.07,212.19
8,306,0.3832357522921722,0.38323945870995213,970.04,214.94
8,307,0.38292588288311435,0.38292604256071877,977.48,217.44
8,308,0.3830165658040021,0.3830200780456661,1009.17,222.44
8,309,0.3833700154335966,0.3833669659310361,1007.55,222.86
8,310,0.38274085980428263,0.3827410449511566,1038.26,230.54
8,311,0.3820183213387412,0.3820184066177504,1067.88,237.33
8,312,0.38303999909793135,0.3830379086586382,1075.73,232.27
8,313,0.38348803535895226,0.38348608747572865,1047.63,231.81
8,314,0.38378764753824035,0.38379616596318933,1065.35,236.71
8,315,0.38359209928519067,0.3835882409401119,1090.7,234.58
8,316,0.3827128018727423,0.38270741017289894,1122.21,245.2
8,317,0.3835149767227625,0.3835149457613744,1116.43,241.87
8,318,0.38288760620503676,0.3828866943434718,1126.35,249.49
8,319,0.3827782121271241,0.3827631308167197,1161.64,253.48
8,320,0.38082381408661503,0.3808279337532592,1218.07,268.5
9,18,0.3561789323989422,0.3561789323989422,0.25,0.5
9,19,0.3884184264279108,0.3885594697826837,0.17,0.71
9,20,0.3869649958326831,0.3869663924223436,0.25,0.45
9,21,0.38204029827479574,0.38204029827479574,0.31,0.63
9,22,0.382481631533188,0.382417060631104,0.29,0.52
9,23,0.38058068982587073,0.3805473643094753,0.31,0.39
9,24,0.3773930484584183,0.37755734383538075,0.34,0.79
9,25,0.37304921409356223,0.37303395922181193,0.28,2.01
9,26,0.36737246648212635,0.36734107291186513,0.34,1.25
9,27,0.36484523923053935,0.36475600229733246,0.5,1.4
9,28,0.38928179747681924,0.38924856317281054,0.48,1.25
9,29,0.38996746524003406,0.3899956387712532,0.46,1.32
9,30,0.3853448719764302,0.3853291262631568,0.55,0.43
9,31,0.38409391986647,0.38409391986647,0.63,0.49
9,32,0.38219637535544565,0.3819066338132261,0.62,0.52
9,33,0.3791081034113139,0.3791381346394173,0.66,0.58
9,34,0.3791140989535319,0.37931917962877376,0.79,0.64
9,35,0.3724638069029534,0.3724949911198032,0.86,0.62
9,36,0.37322524710339516,0.37318456148884166,0.88,0.62
9,37,0.386370966319676,0.38637883217532937,0.97,0.59
9,38,0.38534025473178757,0.38543163320611085,0.95,0.72
9,39,0.38580468742362295,0.38580468742362295,1.13,0.69
9,40,0.38449897787632814,0.3845657639702262,1.17,0.82
9,41,0.38369673497124945,0.3837239448982519,1.21,0.8
9,42,0.380918510782821,0.3808669237419203,1.45,0.85
9,43,0.37458821036241824,0.37467376084369486,1.46,0.86
9,44,0.37435726237686495,0.374317629159642,1.66,0.91
9,45,0.3738449673220305,0.37380843185786033,1.81,1.05
9,46,0.39100718763727754,0.39100718763727754,1.69,1.18
9,47,0.38686730065165065,0.3870209773445423,1.72,1.7
9,48,0.3865605706234613,0.3865802054819003,1.86,1.0
9,49,0.3870102378708702,0.3869893930624062,1.96,1.0
9,50,0.38372103353755904,0.38365613651397695,2.13,1.36
9,51,0.3821274624617761,0.3822173313762999,2.26,1.11
9,52,0.3800009865913583,0.3799895366858061,2.42,1.27
9,53,0.3792759186528059,0.37915245402163805,2.64,1.29
9,54,0.3745158827012596,0.3745378746698529,2.86,1.36
9,55,0.3895685939072696,0.3895799817402504,2.62,1.34
9,56,0.3873332148532515,0.38738265906115216,2.73,1.36
9,57,0.38680812266053627,0.38688316108248005,2.93,1.46
9,58,0.38478810650579925,0.38477456417532613,3.05,1.41
9,59,0.38562290645759717,0.38566357037095467,3.33,1.51
9,60,0.3813020375216138,0.3813811400670031,3.53,1.69
9,61,0.3813816582739402,0.38132783574034723,3.72,1.64
9,62,0.3785131297617682,0.3785335312598249,3.92,1.69
9,63,0.37753016706903325,0.3774687556588067,4.22,1.8
9,64,0.3900349895782784,0.3900195899439199,3.93,1.72
9,65,0.38842219800993505,0.38849470746482706,4.1,1.78
9,66,0.3886156055777789,0.38854833916633397,4.43,1.88
9,67,0.3863804284370655,0.386413910799566,4.69,1.89
9,68,0.38413472794617454,0.3842011549359885,5.01,1.96
9,69,0.38560257485816946,0.38556830140539333,5.29,2.12
9,70,0.381809589089413,0.3817568320682593,5.41,2.14
9,71,0.37964352422394837,0.3795899632659781,5.69,2.32
9,72,0.3794746125540852,0.3794915658825841,6.09,2.3
9,73,0.390829481552427,0.3908723586914711,5.59,2.28
9,74,0.38968201324332974,0.38967361048123145,5.98,2.33
9,75,0.387996319845181,0.38806491541174004,6.38,2.51
9,76,0.3871625366986226,0.38714607985545635,6.59,2.51
9,77,0.38538940314173914,0.3854283871800064,7.05,2.67
9,78,0.3861251066490287,0.3861824758989887,7.28,2.66
9,79,0.38446548084143023,0.3844231945912097,7.77,2.87
9,80,0.38493626983054613,0.38499604052953984,7.99,2.91
9,81,0.3817481984898496,0.3817823625819697,8.56,2.99
9,82,0.3899347768571541,0.38996358809279136,7.95,2.98
9,83,0.39088978981198197,0.3908799888127648,8.25,3.15
9,84,0.38860386411193,0.3885571549164098,8.68,3.1
9,85,0.38684873920443913,0.3868738386021539,9.07,3.23
9,86,0.38620775611216174,0.3861577514920199,9.55,3.32
9,87,0.38769737536442656,0.38767502716701996,9.78,3.38
9,88,0.38270680904751153,0.38272594216251155,10.55,3.65
9,89,0.3862049578957738,0.3862393773873313,11.06,3.75
9,90,0.3814983871125456,0.3815338580984391,11.79,3.9
9,91,0.39013200716173424,0.3901230681713749,10.98,3.81
9,92,0.3895217756868373,0.3895103914457236,11.62,3.95
9,93,0.3891583495891458,0.3891494342145797,12.05,4.16
9,94,0.3870616804899036,0.38706974451287274,12.66,4.19
9,95,0.38720221267291544,0.38718324219884986,13.0,4.41
9,96,0.38725625502610617,0.387222112941161,13.26,4.34
9,97,0.3851219056674075,0.38517346945445874,14.16,4.54
9,98,0.383896341216524,0.3838810984169896,14.57,5.16
9,99,0.3831154572674425,0.3831244861638853,15.42,4.91
9,100,0.39122546677992104,0.3912233068419311,14.51,4.66
9,101,0.3911814665326016,0.3912045957301276,15.5,4.89
9,102,0.3893318798933833,0.3893543937038714,16.59,5.27
9,103,0.38659741434338507,0.38659530137954046,17.75,5.54
9,104,0.38580419960940093,0.3858653766034992,18.16,5.52
9,105,0.3876114220902216,0.3876114220902216,18.29,5.46
9,106,0.38701524394200476,0.38701783657034894,19.41,5.62
9,107,0.3859201518032709,0.38598275128823145,20.31,5.82
9,108,0.38546592886980835,0.38545388497067457,21.05,5.97
9,109,0.391736969417442,0.39173870775681197,20.6,6.01
9,110,0.3910709215158706,0.39107118791391104,21.35,6.38
9,111,0.38856346967529276,0.388525236450934,22.01,6.33
9,112,0.3897678548250139,0.38977330746593597,23.22,6.63
9,113,0.3882980916518028,0.38827641022502263,23.74,6.62
9,114,0.3891111660946248,0.3891099673688465,25.13,6.91
9,115,0.3855806555207277,0.3855780380591327,26.55,7.23
9,116,0.38691220173282453,0.3869176570909275,27.1,7.36
9,117,0.38528187871876846,0.38527465913110354,28.62,7.78
9,118,0.3917443537271453,0.3917251210558823,26.64,7.2
9,119,0.39160617725854635,0.3916026329475514,28.63,7.61
9,120,0.39108058671740553,0.39108058671740553,29.1,7.94
9,121,0.39063320207012153,0.3906318813421947,30.25,8.07
9,122,0.38895512540856525,0.38895512540856525,30.81,8.12
9,123,0.3879693177744928,0.38797160974140027,32.66,8.64
9,124,0.3883091183597199,0.38832202556062684,34.86,9.0
9,125,0.3873511664067648,0.3873228317413322,34.17,8.64
9,126,0.3863895063712577,0.3863767499199685,35.68,9.02
9,127,0.390805645428294,0.3908108668700109,34.09,9.33
9,128,0.3917035346168749,0.3917252306603378,36.52,9.52
9,129,0.39188142107013557,0.391878995877874,36.45,9.46
9,130,0.38937672009129715,0.38935601910609785,37.79,9.73
9,131,0.39042516685918116,0.3904197349850223,39.01,10.01
9,132,0.38939316695418513,0.3893755489789661,40.64,10.4
9,133,0.3900482441088219,0.3900524109995246,41.47,10.64
9,134,0.3884477689909231,0.3884445092820366,43.93,11.06
9,135,0.3878009750948362,0.3877629051627442,44.71,10.99
9,136,0.3920667021498943,0.3920672747241708,42.07,10.82
9,137,0.39130703983221266,0.3912926908985345,45.22,11.36
9,138,0.3912465783994589,0.39125565535614276,45.35,11.49
9,139,0.39055865668168027,0.3905469601871427,47.46,11.86
9,140,0.389067291999648,0.38903941298697164,49.36,12.15
9,141,0.38777781243763926,0.38776094463269656,50.51,12.44
9,142,0.3886519752434687,0.38867106232979814,51.61,12.75
9,143,0.38803185916450283,0.38802022585789736,53.9,13.22
9,144,0.3859438056796596,0.3859439585048481,55.75,13.85
9,145,0.3933159272419213,0.3933048092397054,52.91,12.93
9,146,0.391885934863838,0.3918763226239647,55.38,13.67
9,147,0.3923762840616539,0.3923780575224587,55.63,13.74
9,148,0.3896064317539537,0.3896225596715503,58.58,14.56
9,149,0.38992696477411753,0.3899229594938818,60.2,14.62
9,150,0.39010166630301496,0.39009796065319613,61.63,15.07
9,151,0.38908311981504634,0.3890747186051404,63.79,15.17
9,152,0.3888964124728859,0.3888883539953498,67.6,16.04
9,153,0.3875836345769661,0.387589564428643,68.55,16.24
9,154,0.39205838693002776,0.3920678681819765,64.91,16.15
9,155,0.39180720857607376,0.3918013035416479,66.51,16.02
9,156,0.3919401189234995,0.39193615757946954,68.96,16.39
9,157,0.3914596720760132,0.3914642691839132,72.41,17.4
9,158,0.39116109818009326,0.39116109818009326,74.23,17.65
9,159,0.39007884342192733,0.3900804781358987,75.46,17.83
9,160,0.3872507314027917,0.3872490445025059,79.58,18.6
9,161,0.38912619944444793,0.389127066373527,81.03,18.88
9,162,0.38850639178469115,0.38850613242538345,82.64,19.21
9,163,0.3920549085957632,0.39205530124223775,79.7,18.86
9,164,0.39192383053479346,0.3919370145929767,81.92,19.19
9,165,0.3921010006499283,0.3920990345571235,83.36,19.62
9,166,0.3905651428781299,0.39056460530297904,87.36,20.63
9,167,0.3910570397124858,0.3910570397124858,89.06,21.37
9,168,0.38901706421194554,0.3890335146178988,92.01,21.51
9,169,0.3881956083809592,0.38819386158315017,94.34,21.91
9,170,0.38960504111318434,0.38959438755842946,96.45,22.27
9,171,0.3877003729903934,0.387705247448747,100.19,23.04
9,172,0.39064955633382864,0.39063841344422,96.11,22.61
9,173,0.391871574735376,0.3918719902321083,100.86,23.61
9,174,0.39196229263264337,0.3919611741466232,100.9,23.99
9,175,0.39057710351553426,0.39057800543150717,103.52,23.64
9,176,0.3909210428165629,0.3909226621986437,105.5,24.56
9,177,0.39127181494066215,0.391295692121141,109.83,25.03
9,178,0.38960959075452267,0.38961053773625326,114.71,25.92
9,179,0.3888535560974213,0.38885355011456413,117.15,26.71
9,180,0.38909313988728317,0.3891031283544529,119.39,27.52
9,181,0.3931382292808052,0.3931529244506295,114.18,26.9
9,182,0.39195361561031206,0.3919534301127735,114.34,26.38
9,183,0.39104578178671173,0.3910465607873352,120.46,27.49
9,184,0.3901832007127195,0.3901967840080378,125.05,28.55
9,185,0.3907562600890248,0.3907564748724886,127.06,29.39
9,186,0.3914357410901068,0.3914297118819081,129.07,29.8
9,187,0.39060511878569726,0.39060546060723467,133.15,30.44
9,188,0.3900057319452195,0.38999558850876276,137.56,30.7
9,189,0.3876157322243225,0.387611188713842,143.15,32.74
9,190,0.392618275471445,0.39261828001126864,134.77,31.48
9,191,0.3920911640144574,0.39209135019639896,141.27,32.42
9,192,0.39230914287950797,0.39230912302305965,141.86,33.1
9,193,0.39113937481095074,0.39115267445170465,147.16,34.02
9,194,0.39072695003593516,0.39071316380368215,151.0,34.25
9,195,0.39188825817455764,0.39188825817455764,151.07,35.02
9,196,0.3912118222764755,0.39121084563407493,155.26,36.01
9,197,0.38954593277990646,0.38955008652963224,159.79,36.61
9,198,0.3893707202089371,0.389372444358296,166.7,37.39
9,199,0.39420074602320115,0.39418787323296767,154.68,35.08
9,200,0.3922565257240161,0.39224838564495756,166.09,38.1
9,201,0.39277945558790267,0.3927895678321156,164.52,37.88
9,202,0.3919783560111714,0.39197089945140606,169.14,38.63
9,203,0.39114028923211996,0.39113483028318924,175.97,40.9
9,204,0.39156338423243753,0.3915629501147509,181.24,40.91
9,205,0.3900548833291251,0.39006005474435246,182.82,42.02
9,206,0.39060489614151706,0.3906069008837754,187.61,43.28
9,207,0.3905780017264132,0.3905769885897143,194.33,44.15
9,208,0.3928976849584674,0.3928976849584674,182.53,42.02
9,209,0.39309401320030196,0.39308932947294345,184.95,42.84
9,210,0.3911372544085681,0.3911383189987167,200.13,45.34
9,211,0.3910300289232979,0.39103481960377373,200.96,46.15
9,212,0.3915257724280756,0.3915110209090307,206.72,46.9
9,213,0.39136734788542454,0.3913626406995836,206.78,47.17
9,214,0.39067289071861155,0.3906857881103145,217.41,48.96
9,215,0.3903616104460721,0.39031447476810494,221.18,49.53
9,216,0.3906706909180766,0.3906707216519959,227.38,51.28
9,217,0.39283216384330927,0.39283370599883155,213.31,48.25
9,218,0.3937472608638098,0.3937664741439836,220.7,50.41
9,219,0.39232805071757154,0.39233327310826255,223.34,50.66
9,220,0.39227427868728404,0.3923199435513245,229.49,52.11
9,221,0.39164512346261177,0.39164501796324364,237.06,53.85
9,222,0.3909856748196024,0.3909779996516473,243.38,54.43
9,223,0.3908789085108647,0.39086308937825165,248.05,55.03
9,224,0.3896896046188381,0.3896905406454138,255.01,57.84
9,225,0.3900350770304574,0.3900453090959383,253.6,57.26
9,226,0.3930494353613003,0.3930273407446343,250.41,57.68
9,227,0.39314930734430314,0.39314876523197106,254.59,57.35
9,228,0.3933623010083261,0.3933623010083261,254.79,58.41
9,229,0.39271018363976246,0.3927027846243674,268.11,60.64
9,230,0.39273901235556435,0.39273270113907777,271.14,60.93
9,231,0.39192284844290465,0.39191668355481096,275.55,61.47
9,232,0.3905782243616601,0.39058001922373065,289.43,65.46
9,233,0.3910179826651863,0.3910054617554147,289.83,64.47
9,234,0.3900494918847776,0.39004950558542817,298.43,67.28
9,235,0.39410769964192005,0.39410205342145616,289.47,63.95
9,236,0.3930803173185977,0.3930803804709557,293.9,67.34
9,237,0.3927895471167377,0.392790928907165,303.38,68.6
9,238,0.3912831034601295,0.3912831224762041,309.57,67.97
9,239,0.3925966725877666,0.3925930559757018,311.28,69.53
9,240,0.39273609690479466,0.39272994834061786,316.02,69.74
9,241,0.3916373855351108,0.3916474818575616,324.47,72.15
9,242,0.39193494531003187,0.391931272164453,334.84,74.16
9,243,0.39095469310655423,0.3909712732419851,342.4,76.55
9,244,0.3925471835028964,0.39254760623486823,331.44,74.42
9,245,0.39380371440937045,0.3938133236181484,330.91,73.66
9,246,0.3928763194568349,0.3928763194568349,348.47,77.29
9,247,0.392442707741289,0.392442573763499,346.92,77.52
9,248,0.3929360051880464,0.3929376500639586,355.79,79.63
9,249,0.391976022169914,0.3919712743528849,362.19,80.24
9,250,0.39253750595410486,0.3925372806652179,370.98,82.6
9,251,0.39090726708171547,0.39090193467089185,379.31,84.97
9,252,0.3904792033404496,0.3904787400759164,390.44,85.57
9,253,0.3928680589537209,0.3928678994811843,378.89,85.85
9,254,0.3939333355183422,0.3939307870936803,373.52,83.37
9,255,0.392523860044979,0.3925161535750545,394.44,87.52
9,256,0.3937688697427139,0.39377210077587743,395.53,87.37
9,257,0.39254831721327643,0.3925471509899852,406.36,90.89
9,258,0.39283248730837994,0.3928402844388776,415.1,91.17
9,259,0.3917431487670997,0.3917397392261674,423.18,92.48
9,260,0.3914300663283536,0.3914298208057577,432.01,94.5
9,261,0.3911552941221783,0.3911578089445469,439.79,97.78
9,262,0.39303560307367874,0.39303214546851656,416.14,91.96
9,263,0.3931369333375748,0.3931419580462322,429.34,94.9
9,264,0.3927677378777325,0.3927807256739769,455.05,100.83
9,265,0.39252935038162434,0.39252935038162434,451.33,100.61
9,266,0.39254657498085727,0.3925296591183909,455.72,99.75
9,267,0.3936805496233824,0.393677401625385,468.64,104.1
9,268,0.3922775768390774,0.39227705573315674,476.79,102.55
9,269,0.3918640486594186,0.3918639512903103,484.61,106.22
9,270,0.3907104832469048,0.3906955682265002,502.89,109.42
9,271,0.39438931550390627,0.39437427656600804,477.19,107.65
9,272,0.39332491531817987,0.39332522899335515,483.28,106.5
9,273,0.39340727601929054,0.39340765239406617,494.93,110.89
9,274,0.3928147809781183,0.39280374840954707,508.35,111.64
9,275,0.39253635941328713,0.3925393668930188,513.63,112.68
9,276,0.39158825937310676,0.3915913340067256,534.36,116.77
9,277,0.39201754708342124,0.39201957270895993,534.34,117.72
9,278,0.39120383149010657,0.3911951460178908,551.44,121.05
9,279,0.39144422366348736,0.3914386105846968,564.51,123.07
9,280,0.3932858762573497,0.39328008805983133,534.18,118.72
9,281,0.3931175611544414,0.3931075260609246,545.71,122.47
9,282,0.39352073686686034,0.3935269878089956,552.98,121.42
9,283,0.39374197268978967,0.39374197268978967,564.85,123.73
9,284,0.3931310485391413,0.39312690318970867,565.35,125.05
9,285,0.3929514111460516,0.3929514111460516,581.61,127.17
9,286,0.39210910829885576,0.3921001784476416,595.93,130.9
9,287,0.39198651257530676,0.39198651257530676,606.93,135.6
9,288,0.39091374866233475,0.39090306305745576,619.89,137.22
9,289,0.39391065867806235,0.3939008853260816,595.27,133.38
9,290,0.3945096668878179,0.3945095327511668,603.2,132.1
9,291,0.39412362831472536,0.3941380932344394,618.75,136.58
9,292,0.39387030548256624,0.3938560620783168,634.4,140.0
9,293,0.3930934132579174,0.39309361826041767,646.34,143.81
9,294,0.39213741590106677,0.3921394693624199,660.89,147.67
9,295,0.39177444223633623,0.3917758239355441,667.43,145.56
9,296,0.39278471528307757,0.3927864271715517,681.27,149.87
9,297,0.39324131861730216,0.3932411085268877,702.26,154.41
9,298,0.393668339685812,0.39366712176172364,671.33,148.63
9,299,0.39500354832525203,0.39500354832525203,666.23,146.92
9,300,0.3942162101057771,0.3942155702239316,691.73,150.4
9,301,0.3934658765539353,0.3934780187329575,701.15,154.17
9,302,0.39301462078909966,0.3930146632728115,722.42,157.02
9,303,0.3930030478947532,0.39299965254824804,728.03,158.7
9,304,0.3920465125945132,0.392041445497942,745.21,163.94
9,305,0.39142970782268294,0.391437206734604,769.79,168.08
9,306,0.3928155993361074,0.39281222237599095,762.16,168.77
9,307,0.39440731152421776,0.39440481590550114,740.2,160.02
9,308,0.3941954153430441,0.39419489275853414,765.51,170.39
9,309,0.3932513625875459,0.3932465037151022,771.58,168.75
9,310,0.39390982144734854,0.3939096096107535,781.01,171.23
9,311,0.3938745760785059,0.3938745760785059,779.61,170.66
9,312,0.39327340735978306,0.3932734440332492,814.49,178.15
9,313,0.3935104255517397,0.39351143357057344,834.68,180.55
9,314,0.39291609387386545,0.3929118721320182,837.42,180.18
9,315,0.3917212057049847,0.3917208783886389,863.35,189.6
9,316,0.39378790785068923,0.393791074183115,845.83,184.29
9,317,0.39501176426734147,0.3950161281264494,831.43,179.87
9,318,0.3936921109795868,0.3936921109795868,847.22,185.62
9,319,0.3934468509702393,0.3934570378793113,865.96,189.5
9,320,0.3934881380030289,0.39349866481455964,886.18,193.76
9,321,0.3934847615635386,0.3934848117663424,905.44,195.16
9,322,0.3920168661782174,0.3920145744907487,919.69,199.78
9,323,0.39230055499665417,0.39231245059118874,931.48,200.94
9,324,0.392707860039119,0.392707860039119,945.43,204.01
9,325,0.39473361635758936,0.39473355501861834,892.05,192.89
9,326,0.39367643693079535,0.3936764268143806,947.55,206.24
9,327,0.393971576870641,0.3939725772603309,948.15,206.35
9,328,0.39369029776480136,0.3936880232937899,964.05,208.5
9,329,0.39364692587195294,0.39365114749892266,987.1,212.38
9,330,0.3932632782727354,0.3932632782727354,1006.67,217.61
9,331,0.39309125778060255,0.393091307163163,1002.53,215.07
9,332,0.3927375494396081,0.3927375118551796,1032.16,220.07
9,333,0.39284355490844697,0.39284345152166184,1048.87,226.52
9,334,0.3946763491350562,0.39467683585339075,998.36,217.61
9,335,0.3926631537043725,0.3926460055204011,1049.83,225.21
9,336,0.3934733542461407,0.3934857431184018,1050.36,226.92
9,337,0.3945710338768675,0.3945730458475623,1070.39,231.76
9,338,0.39390767014019223,0.3939033098223262,1088.63,235.94
9,339,0.39431228317955314,0.39431771734432286,1088.02,231.19
9,340,0.3935936187207496,0.3935833649068957,1106.62,236.87
9,341,0.39378699823560587,0.39378699823560587,1136.96,241.92
9,342,0.3920370423461167,0.39204229257348655,1157.51,245.65
9,343,0.393596760979004,0.393596760979004,1114.53,241.7
9,344,0.39438088026627327,0.3943815057306769,1149.03,249.43
9,345,0.39378086505566223,0.39378086505566223,1170.51,250.91
9,346,0.3930490436289592,0.39305598076144543,1185.06,251.99
9,347,0.3937285667659131,0.3937280077628617,1203.08,256.63
9,348,0.3932644289517678,0.39326433168148156,1213.78,259.95
9,349,0.39333768754774484,0.39333768754774484,1253.15,266.55
9,350,0.3927994436376822,0.39279936300010687,1252.68,263.59
9,351,0.39258428630964604,0.3925854647616866,1263.58,266.63
9,352,0.3946132325924292,0.39461724699513995,1225.42,262.76
9,353,0.3947820319973003,0.39478450335649706,1261.45,267.47
9,354,0.39424613058776864,0.3942559653854639,1263.56,266.87
9,355,0.39404144848540407,0.39404308510286207,1317.05,278.42
9,356,0.3941643207697539,0.39416429799601177,1319.75,283.01
9,357,0.39437289821027316,0.394367245100454,1339.08,282.57
9,358,0.39357982457490637,0.39357920090368126,1369.11,291.94
9,359,0.3938387024803898,0.393838552183047,1378.98,287.71
9,360,0.3917941992885335,0.39178955260690657,1442.13,304.04
10,20,0.3628369321224755,0.36270651228535655,0.25,0.9
10,21,0.39527744812599525,0.3952683898651004,0.28,0.99
10,22,0.39683837396524896,0.3968032048667726,0.23,1.07
10,23,0.39436905855358567,0.3942445003946205,0.33,1.27
10,24,0.39407414133028645,0.39407414133028645,0.27,0.7
10,25,0.3903296028394238,0.39021652756140335,0.42,0.58
10,26,0.3858038561710389,0.38565509897170835,0.44,0.83
10,27,0.3826435358556824,0.3827210812931748,0.52,0.43
10,28,0.38166819350848225,0.38153129826854154,0.5,0.42
10,29,0.377457466896948,0.3775930955989192,0.49,0.42
10,30,0.3739242973348324,0.37402467207290735,0.55,0.5
10,31,0.3974869912020379,0.3973366879363447,0.54,0.52
10,32,0.3976311395854947,0.39756213515130023,0.56,0.45
10,33,0.39631606809052095,0.3962798219896875,0.67,0.52
10,34,0.39378160901347814,0.39383241530879204,0.63,0.55
10,35,0.39043098348499894,0.3904044162373252,0.81,0.6
10,36,0.3870552360550789,0.38706868593318644,0.78,0.53
10,37,0.38600514377008976,0.38605994261693694,0.89,0.77
10,38,0.3877262354726212,0.3877035410446697,0.97,0.66
10,39,0.3795712122515517,0.37957686390695317,1.11,0.66
10,40,0.37827911198220654,0.3781471527655472,1.2,0.78
10,41,0.3982885110784192,0.3982120562341973,1.05,0.7
10,42,0.39836039146944624,0.3983755442985494,1.14,0.71
10,43,0.39590231086174965,0.39589890908349745,1.28,0.77
10,44,0.3940522975533511,0.3940940372755248,1.31,0.83
10,45,0.39242825260875747,0.39242825260875747,1.4,0.89
10,46,0.39326937665654343,0.3932429014422332,1.62,0.89
10,47,0.38819245995672175,0.38813553872221973,1.69,0.93
10,48,0.3854942438334498,0.3855561200630976,1.78,0.93
10,49,0.3835692194599222,0.38371084316219617,1.91,1.08
10,50,0.38166179747056167,0.3818061167654971,2.05,1.08
10,51,0.3982979140843455,0.3983020542008127,1.81,1.01
10,52,0.39871023957319424,0.39867729426087395,2.02,1.06
10,53,0.3945599525836818,0.39457903020928997,2.19,1.13
10,54,0.39400903541828924,0.39406253150169773,2.27,1.18
10,55,0.39644695269831515,0.3964217839986066,2.32,1.15
10,56,0.3919120227162198,0.39183169635931114,2.54,1.3
10,57,0.39002857698878723,0.39005079188087693,2.68,1.26
10,58,0.38946290830624647,0.3895025168797433,2.88,1.35
10,59,0.3868404106838493,0.38681496621659733,3.3,1.41
10,60,0.385840002269171,0.3858050897641615,3.22,1.52
10,61,0.39854463245725397,0.39848412963374463,3.07,1.4
10,62,0.3972788570874298,0.3973011603594805,3.11,1.48
10,63,0.3968849863853283,0.3968984311308043,3.3,2.93
10,64,0.3946908401369733,0.39469584101482824,3.41,1.58
10,65,0.39567046723539834,0.39575012009886135,3.63,1.62
10,66,0.39423664289617993,0.3942460292629557,3.82,1.74
10,67,0.3890518776338104,0.3890749490864346,4.17,1.76
10,68,0.39048453572995084,0.39046576292172147,4.48,1.88
10,69,0.39045565062712256,0.390443817380887,4.53,1.96
10,70,0.38691188955678923,0.38699948189882966,4.96,2.01
10,71,0.40032890790229075,0.4003458088133802,4.44,1.91
10,72,0.3990451427505428,0.3990385259041255,4.83,1.98
10,73,0.3995683343945063,0.3995683343945063,4.92,2.04
10,74,0.39649251689443665,0.39646540992144197,5.35,2.19
10,75,0.3938165037300659,0.39376290380058654,5.69,2.25
10,76,0.393620207637913,0.393665329345281,5.72,2.33
10,77,0.39262154151570294,0.3926143036578624,6.1,2.27
10,78,0.3919361431121102,0.3919361431121102,6.53,2.56
10,79,0.3920478754860291,0.39202642988128633,6.67,2.43
10,80,0.3898704659205071,0.38979373071596757,7.1,2.72
10,81,0.3981767552753213,0.39816812725442213,6.54,2.61
10,82,0.39886383521810265,0.3989020546995322,6.79,2.57
10,83,0.3968236738543263,0.39681207748464503,7.32,2.82
10,84,0.39481028544579944,0.3948078307799836,7.51,2.79
10,85,0.3973657813686088,0.3973084496540041,7.8,2.9
10,86,0.3956310467849147,0.3956616694893884,8.29,3.02
10,87,0.3954963472574625,0.39556899235322374,8.51,2.96
10,88,0.3941016931145777,0.39407719663008606,9.02,3.21
10,89,0.3916474038247824,0.39161744818185085,9.48,3.28
10,90,0.3904559187848715,0.39047104910223007,10.09,3.48
10,91,0.39923501147788715,0.39919374206978914,8.92,3.8
10,92,0.39791834460298736,0.3979226891300149,9.63,3.36
10,93,0.3976955872425906,0.39765166023711146,10.09,3.6
10,94,0.3981294548229327,0.3981542144045633,10.49,3.61
10,95,0.3962238311425722,0.3962379064147619,10.69,3.68
10,96,0.39510511005074433,0.39510046075492966,11.24,3.84
10,97,0.39489364061271537,0.39491254539996795,11.76,3.91
10,98,0.39414566557565966,0.3941500593069434,12.39,4.99
10,99,0.3924464456801598,0.392453815231664,12.93,4.27
10,100,0.39113349555817467,0.391139051633768,13.72,4.43
10,101,0.4000374355870084,0.40008459499700244,12.72,4.19
10,102,0.3994275295795721,0.39943841974586003,13.33,4.26
10,103,0.399501037653706,0.39949607849378405,13.65,4.33
10,104,0.39710226642705715,0.39710226642705715,14.09,4.44
10,105,0.3950780677233354,0.39507863299611407,15.2,4.69
10,106,0.3965557039034777,0.3966016245364192,15.71,4.7
10,107,0.3970165129018535,0.3969988184413744,16.7,5.05
10,108,0.3940235940627361,0.3940585321794546,17.52,5.16
10,109,0.39409348832147445,0.39408107344976423,18.19,5.65
10,110,0.3928539736637606,0.39284301129598814,18.94,5.63
10,111,0.4003035584047579,0.40030398852131843,17.77,5.4
10,112,0.39975790577068204,0.399748318437233,18.85,5.6
10,113,0.3994725856905886,0.39946874119638875,19.54,5.65
10,114,0.39859856076882655,0.39858141780290773,19.93,5.82
10,115,0.3970850940000448,0.39705228835807177,20.98,6.0
10,116,0.3960743422445498,0.396050260743658,21.9,6.25
10,117,0.3955464818975306,0.3954997045514784,23.09,6.43
10,118,0.394687086249069,0.39469054187773756,23.84,6.63
10,119,0.3964055025347932,0.39643547008579666,24.21,6.63
10,120,0.39342369825989465,0.39343586918003176,25.35,6.92
10,121,0.4007037821551647,0.40072213715169447,23.72,6.64
10,122,0.3988118618732697,0.3988094649489761,24.81,6.84
10,123,0.3988598649740831,0.398842765953116,25.96,7.08
10,124,0.3969243453503723,0.39691123272563095,26.59,7.34
10,125,0.39730227558435743,0.39730815948193327,27.28,7.31
10,126,0.3969402755445735,0.39688781051921196,28.22,8.08
10,127,0.3972591871874572,0.3972383819189295,29.9,7.88
10,128,0.3963665311685645,0.3963937199958203,30.48,7.9
10,129,0.39455303902897704,0.394545876832445,32.28,8.43
10,130,0.39368290362252545,0.3936588529872882,33.68,8.71
10,131,0.40084570851180695,0.40085469279157965,29.8,7.79
10,132,0.40006039060020404,0.40004311600822734,31.78,8.54
10,133,0.3994662419866229,0.3994178541905044,32.43,8.61
10,134,0.3978805725780789,0.39789914080268685,33.48,8.91
10,135,0.39741806870630486,0.3974321273310626,35.65,9.22
10,136,0.39981623446690073,0.39978997725940923,36.05,9.3
10,137,0.39754453074573254,0.39754453074573254,37.27,9.53
10,138,0.3969646687677948,0.3969603815007452,38.81,10.78
10,139,0.39595743283860313,0.39598199199461626,40.32,10.05
10,140,0.3953352158742309,0.3953244271307553,44.52,11.71
10,141,0.40061735308572977,0.4006184398783102,38.9,10.93
10,142,0.39929084116400676,0.3993103723037422,40.34,10.34
10,143,0.3991258301711976,0.3991393704521087,40.33,10.27
10,144,0.39794662593044655,0.3979311067680684,42.95,10.8
10,145,0.3989937472191616,0.39896488270386776,43.54,11.03
10,146,0.3989621752338431,0.3989639360041523,46.44,11.42
10,147,0.3975370093958987,0.397544757132953,47.01,11.63
10,148,0.3976145067382081,0.39760556469555985,48.54,11.95
10,149,0.39500385037196095,0.3950129474730528,51.17,12.34
10,150,0.393940777133401,0.39395271751837546,54.08,13.08
10,151,0.4006709875804009,0.4006709875804009,49.39,12.19
10,152,0.4007978524606852,0.4008063442014865,51.58,12.91
10,153,0.4002589550345553,0.4002589550345553,51.95,12.72
10,154,0.39849161547529943,0.3985068107990375,53.87,13.36
10,155,0.39731288429942085,0.3973158729030308,55.47,13.42
10,156,0.3990817103475623,0.3990617399559331,56.42,13.55
10,157,0.398514557241628,0.3985144962662319,57.94,14.01
10,158,0.3967412306440773,0.3967448002967038,60.6,14.5
10,159,0.39819599964966906,0.39816078871632954,61.08,14.42
10,160,0.3948899025784568,0.3948978111154115,63.79,15.07
10,161,0.4010548881500418,0.40104330864526977,60.89,14.8
10,162,0.4014847690828515,0.40147314829983055,62.88,15.33
10,163,0.40033589450741563,0.4003558853252789,65.14,15.43
10,164,0.4013268076198752,0.4013140666686715,64.82,15.32
10,165,0.39915262244273636,0.39913995111736383,69.01,16.25
10,166,0.3990348495184026,0.39902163995987633,69.58,16.61
10,167,0.39679178198353116,0.39679178198353116,72.11,16.96
10,168,0.3990986312482672,0.39911079272999145,74.68,17.48
10,169,0.39630339532003134,0.3963132229636224,77.44,17.82
10,170,0.39668719182927126,0.3966699702389633,78.91,18.26
10,171,0.4024820859778763,0.40249467479195367,73.36,17.46
10,172,0.4013844618377453,0.4013872107039195,75.93,18.35
10,173,0.4005556153980504,0.4005710069888412,80.8,18.94
10,174,0.3998278464672246,0.3997827170793422,81.88,19.21
10,175,0.39859263151346946,0.3985760296603822,84.45,19.96
10,176,0.3978853875150815,0.39788314821218795,87.81,20.43
10,177,0.39787268436369855,0.3978726812140174,89.48,21.15
10,178,0.3975641191490432,0.3975362315844781,91.91,21.26
10,179,0.3978176465377357,0.39782644325794686,92.75,21.25
10,180,0.3955299815049105,0.3955299815049105,96.76,22.36
10,181,0.4016514132141004,0.4016493942844218,90.45,21.31
10,182,0.4025599630915174,0.4025564029758424,94.02,21.78
10,183,0.4006365106389886,0.4006367651088712,94.49,21.79
10,184,0.40044981060565393,0.40043960817482316,99.94,22.7
10,185,0.3984579679589803,0.3984650218748954,100.39,23.2
10,186,0.39870586537671066,0.39871413259850774,101.51,23.75
10,187,0.39846883209531436,0.39847229958623265,106.01,24.29
10,188,0.39814126265615185,0.39817815431100256,110.01,25.06
10,189,0.3968363092431549,0.3968305386567658,113.62,25.87
10,190,0.3963593794968204,0.39635578128154203,114.84,26.69
10,191,0.4029004743291763,0.40291282971862996,107.77,24.8
10,192,0.40082166036737293,0.40082853181566575,110.98,25.24
10,193,0.40113964900090615,0.40115453589400407,115.28,26.3
10,194,0.4007147547463051,0.4007147547463051,118.48,27.22
10,195,0.4007874206441482,0.4008134174190918,119.71,27.12
10,196,0.3998336890432103,0.39982532927025793,125.89,28.66
10,197,0.3990069124149436,0.3989987486055373,128.11,28.57
10,198,0.39727961359032804,0.39727064262209255,132.46,29.64
10,199,0.3968727845496921,0.39688196130476255,134.84,30.44
10,200,0.3964623771521253,0.39644725741195513,140.22,31.51
10,201,0.4008609428343358,0.400861130108223,128.87,29.58
10,202,0.40153816795142,0.40154005613495825,133.27,30.8
10,203,0.40094009292634575,0.4009325351979659,137.04,31.62
10,204,0.4005996662703622,0.4006059898642775,139.21,31.54
10,205,0.4001230875025994,0.4001439287332466,143.77,33.83
10,206,0.40022837377499776,0.40022974482981305,147.28,33.89
10,207,0.3995650178269988,0.39956499384659266,154.11,34.79
10,208,0.3981183095894134,0.3980960784240945,158.68,36.76
10,209,0.39836496562005425,0.3983620342959843,160.0,35.17
10,210,0.39798409135718366,0.39796064997869207,161.68,37.4
10,211,0.40160506084913217,0.4015752597142745,155.08,35.76
10,212,0.4015342410612947,0.4015278205114393,158.14,35.91
10,213,0.40006295650580853,0.40006776833108054,159.77,36.62
10,214,0.40057533495073344,0.400576762224851,162.84,36.74
10,215,0.4005587377999886,0.4005672562307169,163.48,37.15
10,216,0.39873657800442625,0.3987278439353594,176.15,39.24
10,217,0.3983172473975955,0.39832856354416707,182.54,41.13
10,218,0.3992598571459524,0.3992649859243216,184.68,41.66
10,219,0.39878242163818706,0.39878197649984265,188.46,42.17
10,220,0.39754059509024964,0.3975403310775424,192.42,42.47
10,221,0.4023626328416101,0.4023626328416101,180.2,41.17
10,222,0.40074867070004055,0.40075214916816193,189.84,42.9
10,223,0.4014477260481386,0.40145226220795394,188.01,43.24
10,224,0.40022439730764764,0.40021469178972097,195.11,43.75
10,225,0.401445994768923,0.40144926115820256,197.64,44.57
10,226,0.4002128922428066,0.4002171346012174,205.93,46.74
10,227,0.3997566608373685,0.399747467375933,208.66,46.49
10,228,0.3988704671254711,0.3988654430601513,213.96,47.96
10,229,0.39810986616189614,0.3981295277553504,220.03,48.73
10,230,0.39740561417302467,0.39741944139266744,226.93,49.95
10,231,0.40255253931369644,0.4025546238211694,211.52,47.5
10,232,0.40120101684069787,0.401177782182931,215.35,48.55
10,233,0.40115651454948326,0.40115272045894856,218.98,49.81
10,234,0.4001919647094077,0.4001919647094077,230.0,51.29
10,235,0.4010998951964037,0.40107455083324545,228.89,50.6
10,236,0.4000541971638684,0.4000541971638684,237.67,53.04
10,237,0.3997674030677399,0.39976726177591465,241.93,54.51
10,238,0.3992744055739783,0.399278335222536,244.77,55.52
10,239,0.399205612034753,0.3992054677104783,255.9,55.41
10,240,0.39864251769897663,0.3986528895155317,259.86,56.28
10,241,0.4017983380139755,0.4018058682514652,248.15,55.58
10,242,0.40172514212594224,0.4017309059053591,251.6,56.71
10,243,0.4003082208334993,0.4003059271273688,263.86,59.05
10,244,0.40061255018876885,0.40060963494113094,265.75,59.78
10,245,0.40069690666366353,0.40069196991399125,268.8,61.37
10,246,0.40091943766286015,0.40091969804539546,265.21,58.26
10,247,0.3995781610771055,0.39959800027422365,281.22,61.41
10,248,0.3989177688621364,0.3989296207502383,293.5,65.09
10,249,0.39965553809150056,0.399667301716571,290.72,64.57
10,250,0.3992471633631123,0.399265827765117,302.77,65.61
10,251,0.402613792626647,0.4026343845773074,284.55,62.95
10,252,0.40289196573249164,0.40289440728948944,291.0,65.57
10,253,0.40266141371647335,0.4026615523414004,289.65,65.27
10,254,0.40055905399386743,0.40057260724829297,304.98,67.3
10,255,0.4011867771240979,0.4011817427747266,309.56,68.09
10,256,0.40069711815669956,0.4007042767821746,316.42,69.66
10,257,0.4007887280318634,0.40079959866249426,325.07,71.18
10,258,0.40025202266553195,0.4002602180997418,326.91,72.74
10,259,0.39936312957206105,0.39935221462223663,335.99,73.33
10,260,0.4000286125539844,0.40001513327276356,343.02,75.56
10,261,0.40194397361173506,0.40194125262402075,331.83,71.9
10,262,0.4021914102206279,0.4021801701365682,330.22,72.41
10,263,0.40251880496441084,0.40253656480179606,331.84,74.48
10,264,0.4019642369654967,0.4019615396004666,346.1,76.78
10,265,0.40035981871574333,0.4003931106491326,356.29,79.89
10,266,0.40117420470786025,0.4011672957432419,359.29,77.74
10,267,0.40067703101439767,0.40067703101439767,373.52,79.64
10,268,0.39991301285294106,0.3999213759050883,381.28,81.8
10,269,0.39959359435399994,0.3996006306582546,394.93,86.04
10,270,0.3991423377289046,0.399145905109153,396.18,86.16
10,271,0.40274702809836815,0.40274813144173727,375.27,80.8
10,272,0.4023748115383979,0.4023705658234487,378.36,83.81
10,273,0.40235040649128584,0.40234182601560436,379.3,83.67
10,274,0.4003497067190767,0.40035277366690714,395.94,85.85
10,275,0.40164536829971587,0.4016430375739815,397.68,88.3
10,276,0.4009608189280327,0.40095819202152244,418.09,90.64
10,277,0.4012703259431029,0.4012559869871275,423.89,93.3
10,278,0.4009348020618761,0.4009474923459955,434.89,93.47
10,279,0.39963454644985014,0.3996345219964028,449.74,97.51
10,280,0.39941425976784134,0.3994228981841934,442.79,97.18
10,281,0.4026458196316709,0.4026427071808035,417.24,91.77
10,282,0.4025524443339247,0.4025524443339247,429.31,94.26
10,283,0.40291059529854883,0.4028989499671898,444.06,97.48
10,284,0.4012605661987887,0.4012594284183468,449.87,99.32
10,285,0.40210314683489384,0.40209898170038294,452.63,99.29
10,286,0.4010676571962585,0.4010640173389533,468.94,101.89
10,287,0.40054653193670176,0.40055147361847526,482.61,106.23
10,288,0.4002861013674524,0.40026939993139793,488.49,106.43
10,289,0.4004768328749123,0.4004882926996645,496.4,109.18
10,290,0.40044745349049615,0.40044590949129855,509.49,111.9
10,291,0.40268749080156996,0.4026820802466483,476.8,102.3
10,292,0.4027527623044121,0.4027526993578784,489.8,107.87
10,293,0.40110530468400735,0.40110526426853077,508.79,109.96
10,294,0.40225744947004105,0.40225744403508046,513.88,111.95
10,295,0.4016891112061737,0.4016959147696651,525.81,114.62
10,296,0.401827197256938,0.4018275823238235,529.45,114.15
10,297,0.40125533567354954,0.4012604260995685,539.88,116.14
10,298,0.39950189229088673,0.39951078232784476,560.49,120.29
10,299,0.40035552540941366,0.4003543021802575,554.81,121.16
10,300,0.4004348406766466,0.4004405424234792,572.77,123.2
10,301,0.4027534489116828,0.4027534489116828,536.32,115.31
10,302,0.4022431181497851,0.40225037171270606,556.51,121.14
10,303,0.40216329890123054,0.40216755751208555,574.94,125.18
10,304,0.40200734125961773,0.40200731342142904,577.03,125.36
10,305,0.40096177050379433,0.4009626562566905,590.33,126.23
10,306,0.40137208208336583,0.40136095743278766,589.6,126.19
10,307,0.400926806048302,0.40092090170017536,618.48,133.82
10,308,0.40145194224223263,0.40144946841271645,605.01,127.08
10,309,0.39986321371082006,0.39986321371082006,640.51,135.54
10,310,0.40059078028731343,0.4005810239937112,655.58,139.44
10,311,0.40261668304978243,0.40261668304978243,612.96,134.19
10,312,0.40306692869749755,0.40306692869749755,621.21,134.34
10,313,0.4026285461696594,0.4026307409269908,629.42,138.55
10,314,0.4021607696808195,0.4021756257191684,641.11,137.12
10,315,0.402547258152075,0.4025437093684263,655.33,145.26
10,316,0.40113344984939936,0.401120590811785,671.96,141.41
10,317,0.39993144389353935,0.39992588260079714,671.9,145.32
10,318,0.4010715513222596,0.4010671430672923,691.89,148.56
10,319,0.40107762546110065,0.401072138244566,705.62,150.27
10,320,0.40069290058098805,0.40069275224861367,718.73,152.72
10,321,0.4028454297713583,0.40284130474716007,687.23,149.42
10,322,0.40350970427269933,0.4035046898167128,694.86,151.83
10,323,0.4030731577258331,0.40308025507280953,710.96,153.14
10,324,0.4018106472939409,0.4018106472939409,740.23,152.96
10,325,0.4023499026485162,0.4023463615043534,730.12,155.47
10,326,0.40082470823436384,0.40082470823436384,748.55,159.02
10,327,0.4014595610410066,0.4014651421111418,769.23,165.38
10,328,0.40204487608796635,0.402046414432963,768.63,162.58
10,329,0.4012376874290417,0.4012217780650349,782.02,166.4
10,330,0.4018569822390398,0.40185202434399003,803.0,170.63
10,331,0.4035437289894932,0.4035405109108043,758.57,161.75
10,332,0.40224196624558234,0.40224142295193355,775.98,164.98
10,333,0.4024148962015471,0.40241036208800984,794.14,171.02
10,334,0.4026466035406722,0.40264657534011067,805.13,170.53
10,335,0.4019388303387803,0.40194397483151784,818.87,173.14
10,336,0.4024318602936479,0.4024351571776259,845.48,182.07
10,337,0.40130181429178174,0.40130318663185405,855.15,183.95
10,338,0.4014714671157121,0.40147402811639066,857.53,183.85
10,339,0.4003010708754601,0.4002965852245386,874.97,185.45
10,340,0.40108229952209984,0.40108032475386257,910.54,191.71
10,341,0.40331226147444854,0.4033101035180151,866.23,185.26
10,342,0.4037314575775269,0.4037190404540819,865.74,185.96
10,343,0.4029222524212976,0.4029186597768038,880.62,188.76
10,344,0.40288559505633414,0.4028854421535996,892.41,193.99
10,345,0.40187569200325585,0.4018805083250417,905.22,193.47
10,346,0.4012039550776517,0.4012018041358094,927.54,197.13
10,347,0.4014136951416936,0.40143201956152325,942.45,199.89
10,348,0.4014360757190004,0.40144153596885024,957.77,202.55
10,349,0.4010996792392287,0.4011035770199412,982.31,206.47
10,350,0.4007706677884903,0.40076805001765214,995.69,210.33
10,351,0.403498069086824,0.403497073532468,965.48,204.63
10,352,0.40274200361761137,0.40273174605074247,981.96,208.9
10,353,0.40250346601292514,0.40249067542143263,979.67,207.79
10,354,0.4028884739828741,0.4028884739828741,999.06,210.35
10,355,0.40234668281513464,0.40235033772636997,1005.73,216.19
10,356,0.4026518481022949,0.40265658604292315,1045.43,218.95
10,357,0.40110211875407004,0.401100370220056,1051.09,221.95
10,358,0.40203500154100696,0.4020354841272309,1058.77,219.56
10,359,0.4005665717716813,0.40055897361354476,1103.69,230.56
10,360,0.4014308105244649,0.40143152268574545,1114.21,231.51
10,361,0.4039377390826276,0.40393463762236465,1069.98,224.25
10,362,0.40303587486260495,0.40303587486260495,1084.13,229.5
10,363,0.4038336640119209,0.4038336640119209,1074.59,226.4
10,364,0.4016964751171653,0.4016908124673277,1133.67,234.89
10,365,0.4023484878436068,0.4023484878436068,1149.28,241.55
10,366,0.4021247739352984,0.4021238515644496,1150.17,241.84
10,367,0.4020229358440481,0.40200658982525306,1176.6,245.73
10,368,0.40173278972804705,0.4017361618739939,1173.65,245.29
10,369,0.40173595033250337,0.40173705997126197,1205.72,248.7
10,370,0.40122356227517214,0.401229815750569,1237.73,256.64
10,371,0.4029696797036776,0.4029707457487088,1186.23,248.84
10,372,0.4042661463702407,0.40426202574294423,1198.72,253.15
10,373,0.40294950570916127,0.40294950570916127,1223.65,254.54
10,374,0.4028960822635726,0.40289319442448557,1228.3,254.61
10,375,0.4025485022412398,0.4025485022412398,1234.5,258.43
10,376,0.4026523321063701,0.4026531781382359,1252.33,260.02
10,377,0.40249066428055147,0.40248750538367284,1294.3,270.37
10,378,0.4015455508405534,0.4015493233527244,1315.95,273.63
10,379,0.40217104448064644,0.40217104448064644,1313.04,269.68
10,380,0.4019565051798444,0.401954623502566,1354.23,278.52
10,381,0.40409983784630904,0.40410081653339064,1312.45,267.76
10,382,0.40282024662855725,0.4028238533457808,1328.79,274.25
10,383,0.4033363106087169,0.4033339083314564,1325.0,276.78
10,384,0.4028485509429316,0.4028485191619,1370.63,285.47
10,385,0.40238989102655665,0.40239451627762124,1386.72,290.47
10,386,0.402117213485798,0.40211762407761775,1416.14,295.48
10,387,0.402227213209196,0.4022289406086275,1448.44,292.61
10,388,0.40209165229288174,0.40209122524978325,1436.91,300.35
10,389,0.4017841793389891,0.4017841793389891,1473.27,299.39
10,390,0.40166617475797645,0.40166760145673025,1494.57,308.4
10,391,0.40304139013563256,0.40303819892025095,1468.57,301.35
10,392,0.4026452152370873,0.40263972365839334,1465.71,305.71
10,393,0.40293184718654873,0.40292811954169594,1482.32,308.02
10,394,0.4029568452158338,0.4029568452158338,1488.56,305.4
10,395,0.4029537553382332,0.40295854377160895,1518.12,313.4
10,396,0.40194835754749464,0.40193741954790113,1545.53,316.75
10,397,0.40181084510111303,0.4018175879298913,1602.36,326.82
10,398,0.4018073683798529,0.4018091002576402,1595.15,321.33
10,399,0.4019862423932349,0.4019862423932349,1601.47,326.56
10,400,0.4011986569246122,0.4011986569246122,1623.55,332.71


==> experiments/data/translationEgalitarian.csv <==
n,m,inclusiveE,hedoE,miqpE,inclusiveTime,preHedonicTime,postHedonic,hedonicTime,preMiqpTime,postMiqpTime,miqpTime
2,2,0.08548019114853914,-0.09442683342473497,0.09421060807818003,88244.3,250589.43,59587.67,681046.77,228477.04,215207.27,8772643.16
2,3,0.052211940376897054,-0.08738399666681586,0.037945935001246704,39081.26,314540.2,38136.35,570111.68,144931.45,128250.94,9865371.98
2,4,0.013460700897799058,-0.14071436954768224,0.014591357028853504,48157.27,201729.85,24131.25,389959.87,133200.13,108747.05,1.056810213E7
2,5,0.014035039829300695,-0.12209269599306774,0.005455655572233494,47224.66,291280.24,23322.42,513284.84,134910.31,116752.66,1.016016251E7
2,6,0.008749654827992157,-0.17623685451720766,-0.005167629765947454,49461.19,387795.36,21328.16,634019.59,130676.21,103464.04,1.15312458E7
2,7,0.005169542090129328,-0.1841765959315492,0.0011766583934411329,39837.45,869481.73,19113.64,1156259.09,121750.01,89116.16,1.0681483E7
2,8,0.0031055156948926067,-0.16691700130528905,-0.0026153113895605513,68814.88,1391135.39,17729.38,1727186.8,125812.05,78750.79,1.164597077E7
2,9,0.0011201807514560692,-0.20194443826655248,-0.0031415418287095587,45564.61,4045965.11,19410.33,4498820.77,136428.41,75109.93,1.240075569E7
2,10,0.00101418680312639,-0.20043223987893508,-0.003836696728284533,60234.0,7047296.87,17854.21,7627890.04,152513.5,72561.38,1.471610087E7
2,11,0.0014437116290381457,-0.24533663786091423,-0.004850307206562957,59010.74,2.125326937E7,18161.05,2.234388721E7,176785.66,70254.16,1.272200831E7
2,12,0.0,-0.2292328404162428,-0.004443282918021337,66892.69,3.720406811E7,14962.94,3.887034586E7,195443.29,68130.71,1.250834324E7
2,13,0.0,-0.23440584574330414,-0.005095367028104799,55840.23,1.0711624858E8,17307.62,1.1148597891E8,212511.33,67239.78,1.166269813E7
2,14,9.734116926596186E-4,-0.20070814285535973,-0.0062902383536471325,85450.12,1.9252224687E8,19314.05,1.9965441621E8,232318.57,67946.64,1.78983233E7
2,15,0.0,-0.24365493731155716,-0.00911288478163346,85583.19,5.469547181E8,25910.84,5.676112155E8,285331.87,74045.88,1.456743969E7
2,16,0.0,-0.1969896061429491,-0.006798866767203073,96547.11,9.9895497967E8,29448.5,1.04046582206E9,328784.52,77715.76,1.714469327E7
2,17,0.0,-0.2528719094552905,-0.0065034863747478935,110482.98,2.91897586702E9,31697.34,3.03500591567E9,353923.83,81309.55,2.357607751E7
2,18,0.0,-0.23244445774363975,-0.007197853243717447,126223.08,5.49832684297E9,33196.73,5.71354096948E9,382981.85,82700.77,2.701564876E7
2,19,0.0,-0.23036227793997316,-0.0072437431449919945,110713.67,1.523556953162E10,35580.32,1.581439853217E10,407171.33,85501.82,2.650570089E7
2,20,1.0039615743058554E-4,-0.24137538865844504,-0.005104205886634489,216435.41,2.852102958755E10,33907.87,2.957862680374E10,447928.42,83315.82,2.55564464E7


==> experiments/data/translationUtilitarian.csv <==
n,m,selectiveU,hedoU,miqpU,selectiveTime,preHedonicTime,postHedonic,hedonicTime,preMiqpTime,postMiqpTime,miqpTime
2,4,0.2085389969152516,0.03168510815431136,0.21828084972851738,63532.19,204717.33,22357.56,392269.83,134054.91,108281.36,1.156379055E7
2,5,0.21440351471130623,0.04448586976068711,0.2229659297803833,81398.51,312602.11,24289.46,546717.48,134142.9,125911.33,1.03157039E7
2,6,0.212310206385213,0.014017613976367627,0.2172158706513268,74426.19,409109.64,22009.92,665640.15,135929.06,102388.86,1.107314099E7
2,7,0.19779114590075533,0.01234714767478789,0.20521659446735904,94080.62,935222.78,19702.56,1234634.5,131648.64,94435.79,1.13389135E7
2,8,0.19154938998919152,0.009665706071133155,0.19717958016411363,104639.65,1404215.72,17708.02,1740428.41,130551.17,82489.71,1.315900455E7
2,9,0.1952479205030939,0.0070341399706073835,0.2005884216099519,127610.82,4058088.83,19653.69,4504527.3,138453.6,78099.72,1.035354418E7
2,10,0.20775260143974084,0.015286004980144931,0.2133158304853663,169388.36,7145953.5,18747.51,7725263.77,161630.27,75705.06,1.350261693E7
2,11,0.2169039874359951,0.014731343300550495,0.22147620211939906,210652.82,2.162336982E7,19990.76,2.277672811E7,183736.39,68405.26,1.539141335E7
2,12,0.2094458114402425,0.00717708531461066,0.21475197074758903,231055.23,3.803379561E7,17034.98,3.987119489E7,195534.3,68296.66,1.560472618E7
2,13,0.2092053644747365,0.010514812717015837,0.2140576067491501,258107.95,1.0895829259E8,20209.13,1.1347025952E8,207924.73,69851.88,1.207656313E7
2,14,0.20564717999755275,0.0016617644182850028,0.20883827057889956,351008.64,1.9484292942E8,21475.1,2.0261750535E8,239064.89,69224.94,1.804409663E7
2,15,0.20745196677578467,0.005528903313415278,0.21019210158891977,447250.65,5.6157169211E8,27132.02,5.841167133E8,277353.17,74240.0,1.490786444E7
2,16,0.20404502495777446,0.0066225308420386556,0.20702294886638284,508084.1,1.01127103347E9,30175.25,1.05362040361E9,322670.61,76788.82,2.042239327E7
2,17,0.20434412203042482,0.0043255671763330365,0.20722355174444465,698076.61,3.00785990895E9,32971.33,3.13065695157E9,344722.32,81059.61,2.246813275E7
2,18,0.20974795191922768,0.007846937942831757,0.21245925327318574,836060.7,5.65958298614E9,34349.01,5.88596487294E9,371328.11,83816.88,2.095276417E7
2,19,0.21401934207344883,-0.003390576849821901,0.21626648691809705,986781.92,1.583461170416E10,37453.99,1.642510419534E10,390263.05,83119.89,2.353338456E7
2,20,0.20467433280544436,0.005076846376762661,0.20753258439074818,1072403.31,2.862959885812E10,34908.79,2.962830852241E10,434758.9,82709.33,2.617985246E7


==> experiments/data/welfareEgalitarian.csv <==
n,m,behaviourU,otherU,behaviourTime,otherTime
2,4,0.018319844095808568,-0.10865325609377796,0.18,0.72
2,5,0.02236052970477624,-0.37622597033924654,0.08,0.48
2,6,0.00988998473491704,-0.13110721780544785,0.04,0.8
2,7,0.007274280914885311,-0.4103243731023421,0.1,0.56
2,8,9.03655825375983E-4,-0.18377794384199475,0.05,1.37
2,9,0.004420620284925547,-0.4329954644549337,0.07,1.27
2,10,0.0013842782201165527,-0.1919909102897439,0.14,3.26
2,11,0.0,-0.46193104718277367,0.03,2.24
2,12,0.0010463664967628884,-0.22408395822941496,0.05,7.15
2,13,0.001227368490538644,-0.44925989278146694,0.04,4.0
2,14,-3.057855495681336E-4,-0.24063002975053516,0.06,12.79
2,15,3.2764290862258625E-4,-0.46929878317618745,0.02,6.53
2,16,0.0,-0.2512143368702216,0.09,23.63
2,17,0.0,-0.4699186865917909,0.09,10.89
2,18,0.0,-0.2602245334813851,0.06,40.54
2,19,-2.47094627795223E-4,-0.4706648234616825,0.05,17.42
2,20,0.0,-0.26070259381815736,0.11,64.74
3,6,0.015417990261752015,-0.05832238647552813,0.03,0.69
3,7,0.022007928038740982,-0.42504418258380056,0.01,0.55
3,8,0.013459806121159606,-0.43193314525697374,0.03,1.01
3,9,0.0053395041670705945,-0.08811443928862475,0.05,2.43
3,10,0.010355749284422573,-0.44240866215591135,0.04,1.64
3,11,0.004188116263645939,-0.44131934931255506,0.04,3.54
3,12,0.0035997736522061408,-0.08458543460663984,0.06,9.57
3,13,0.003033109162506159,-0.46648709604074967,0.03,4.64
3,14,0.003081096158378519,-0.4469172100061872,0.05,9.5
3,15,0.004708118817348042,-0.10565639875899216,0.11,27.79
3,16,0.0019610942640613683,-0.48639399743629197,0.12,10.01
3,17,1.6898991467702241E-4,-0.4691776946823775,0.07,22.55
3,18,9.925534438698258E-4,-0.12884146208559655,0.18,66.83
3,19,2.2629401925936988E-4,-0.4815856992781819,0.15,21.8
3,20,0.0016514169794976518,-0.4734995820286756,0.12,40.71
3,21,0.0,-0.14744751843266116,0.2,129.79
3,22,4.3907590235015893E-4,-0.4856771468402983,0.21,37.17
3,23,6.339085916747167E-4,-0.47098617190576164,0.22,72.1
3,24,0.0,-0.151572774105571,0.24,254.09
3,25,0.0,-0.4862222049203963,0.21,65.7
3,26,0.0,-0.47780735309608496,0.27,112.62
3,27,0.0,-0.18220048093615707,0.34,449.93
3,28,0.0,-0.4950954467296561,0.29,96.48
3,29,0.0,-0.48529882232418353,0.38,183.33
3,30,0.0,-0.16661325796530377,0.41,743.72
4,8,0.009943753453258274,-0.016242514166144667,0.1,2.07
4,9,0.03942355434228408,-0.4400056101631721,0.06,1.31
4,10,0.01847237815106589,-0.443511990346308,0.07,2.08
4,11,0.0066206123181056275,-0.43365602884066407,0.03,3.81
4,12,0.001995457573357125,-0.03024677582712667,0.06,10.15
4,13,0.02791007143637426,-0.4569874697528018,0.05,4.33
4,14,0.016978271465682,-0.4486320645298887,0.11,7.91
4,15,0.003054520169264082,-0.46579512696057845,0.13,14.66
4,16,0.0034575727732577134,-0.05168425470307645,0.07,40.21
4,17,0.01232346380775695,-0.4585096001161307,0.1,14.09
4,18,0.004750841941173614,-0.47008586233495825,0.18,23.24
4,19,0.004314692828554332,-0.45952258687974384,0.22,36.75
4,20,5.784096336161577E-4,-0.046284949517154665,0.24,121.56
4,21,0.00653082841321687,-0.4734634494439262,0.14,35.14
4,22,0.00547760221183799,-0.4864600491974144,0.27,51.94
4,23,7.260347120641697E-4,-0.47735358263624783,0.28,87.63
4,24,6.845177226373122E-4,-0.07460988792844987,0.32,282.47
4,25,0.006467357642380286,-0.48634692899608667,0.27,60.63
4,26,0.001952888770314084,-0.4823581092535001,0.35,107.53
4,27,-5.378968348925147E-5,-0.47511422499133293,0.36,170.02
4,28,0.0,-0.06207863424918454,0.46,628.68
4,29,0.0028075032420463663,-0.4888592484592925,0.34,129.89
4,30,0.0023493332085168274,-0.48919821434455146,0.34,203.34
4,31,-2.9124760898481037E-5,-0.48719108349068185,0.47,313.06
4,32,0.0,-0.08356953961092359,0.63,1225.36
4,33,0.0014633430440266259,-0.4827054070018341,0.57,191.38
4,34,0.0,-0.4903282453049874,0.67,265.03
4,35,6.475373556933884E-4,-0.4879020793995748,0.69,495.89
4,36,0.0,-0.10263853749983057,0.77,2128.88
4,37,0.0,-0.4905258518968406,0.62,309.45
4,38,2.3135299039346525E-4,-0.48367342753890663,0.92,500.2
4,39,2.669799718100618E-4,-0.4839937187126818,0.69,928.56
4,40,0.0,-0.11812608018823921,1.0,3772.01
5,10,0.016317443101368276,0.027856815378075887,0.06,4.53
5,11,0.04618152867632856,-0.430013934763162,0.06,2.66
5,12,0.028357394051934773,-0.4542067795733299,0.09,3.99
5,13,0.022595599611265546,-0.4508747851146629,0.06,6.45
5,14,0.011452736826609033,-0.4484490762606565,0.09,9.63
5,15,0.0042671103694834145,0.0025642779871234917,0.08,29.17
5,16,0.028638748542529596,-0.47543032681194874,0.1,11.61
5,17,0.01889936343966931,-0.4565555519191468,0.09,16.34
5,18,0.010599186285920643,-0.4622832198190697,0.15,23.81
5,19,0.002391012829402822,-0.46332881897905087,0.17,35.04
5,20,0.0044216372042649036,0.008621226130308102,0.19,112.15
5,21,0.009686136018170035,-0.47841652356088565,0.17,35.27
5,22,0.012316245230790078,-0.4763522610845445,0.18,46.74
5,23,0.0055062347794425206,-0.47453671733857644,0.24,69.25
5,24,0.0026212305098242007,-0.4724203284047404,0.26,113.92
5,25,8.932610769724392E-4,-0.0024020454081247126,0.32,379.4
5,26,0.008834098071492692,-0.48167854934141474,0.23,70.01
5,27,0.0037335016379201136,-0.4791105818204271,0.25,103.28
5,28,0.004023478377827491,-0.48753687080130814,0.39,149.01
5,29,0.0019694822462332762,-0.47551097429995187,0.46,273.7
5,30,1.7384827964945783E-4,-0.02611276223040299,0.55,921.5
5,31,0.008155108467743019,-0.48479535125939216,0.44,161.81
5,32,0.0025918138299680813,-0.4839938945072142,0.46,200.06
5,33,0.002012205036472664,-0.4874523594671441,0.56,302.53
5,34,1.3200242283616158E-4,-0.48536292705396294,0.68,476.88
5,35,0.0,-0.028105692081795614,0.74,1993.1
5,36,0.0019298443614188532,-0.48965229915811415,0.63,274.48
5,37,0.004072181366152124,-0.48852657945724837,0.77,358.16
5,38,0.0011619730544046925,-0.4880769161867644,0.75,572.51
5,39,0.0016026515942645803,-0.4814647750296356,0.89,824.93
5,40,0.0,-0.05154373013991953,1.06,3624.7
5,41,0.0019710930739199107,-0.49017521634368955,0.8,410.64
5,42,5.753349832666865E-4,-0.48999511636766363,0.72,656.84
5,43,8.202127689897732E-4,-0.49253354573503677,1.13,908.15
5,44,4.689679235658839E-4,-0.48952072100184074,1.06,1489.27
5,45,0.0,-0.04873651912051414,1.36,6782.99
5,46,0.0019199692433571613,-0.49418494088910575,0.97,731.48
5,47,4.682391929037744E-5,-0.4934784612283842,1.15,911.11
5,48,4.8528662587854596E-4,-0.4916931486149862,1.35,1320.61
5,49,0.0,-0.49188041203444494,1.52,2177.72
5,50,0.0,-0.030096992376710846,1.73,12071.71
6,12,0.006543158018092449,0.036357283237369586,0.05,10.35
6,13,0.05792837740834371,-0.45729792266703606,0.07,5.34
6,14,0.04896201448480742,-0.4553348283939335,0.06,7.36
6,15,0.03774262090223526,-0.4664171540309075,0.07,9.74
6,16,0.01158950645075416,-0.46110954606055676,0.1,13.93
6,17,0.013061754099395428,-0.46148273767705583,0.15,21.4
6,18,0.003836107777590931,0.03956446366615313,0.09,67.51
6,19,0.03385630094619112,-0.4682720858908456,0.13,23.36
6,20,0.016710863673492286,-0.47536377402723856,0.13,27.52
6,21,0.023343132729476444,-0.47354699784390397,0.19,36.87
6,22,0.011506837368460754,-0.4733175867792945,0.29,60.96
6,23,0.004513107657459551,-0.4675643759608161,0.27,74.76
6,24,8.157833481745602E-4,0.02954792434561758,0.31,265.17
6,25,0.020280411418161906,-0.4823136855006812,0.19,70.84
6,26,0.017691745101213692,-0.47490431954996637,0.34,80.03
6,27,0.011667718213666557,-0.47809994264454003,0.37,107.3
6,28,0.0057896046834781415,-0.4810784743781531,0.34,159.98
6,29,0.0035744509177220653,-0.48315931543839985,0.51,250.29
6,30,0.0024924331651529994,0.03140527797928647,0.48,975.13
6,31,0.0121504590024345,-0.48163071597389995,0.41,158.25
6,32,0.005928365352340681,-0.483700801627337,0.42,171.19
6,33,0.006093918776384591,-0.4896355853181524,0.42,230.97
6,34,0.002201755043219614,-0.48736385806463034,0.53,389.96
6,35,0.0018311860547167436,-0.4830177334886929,0.7,486.3
6,36,4.531153022454182E-4,0.008300054025422996,0.8,2172.6
6,37,0.013328219163763597,-0.48827274026442924,0.64,280.04
6,38,0.00878289290799439,-0.48522893618903884,0.73,364.74
6,39,0.005831949657073399,-0.48678924776805543,0.73,443.4
6,40,0.0037610919449169913,-0.49142535242448765,0.88,717.35
6,41,3.281548928029332E-4,-0.48886719136612505,0.89,1037.99
6,42,6.988657906058293E-4,0.020712408623288107,1.08,5187.1
6,43,0.0034311774537673567,-0.49047214394111177,0.84,498.03
6,44,0.0034821256526382173,-0.48931407501447927,0.85,600.7
6,45,0.002702015151586835,-0.4896186461250872,1.06,930.53
6,46,0.0026059653923396196,-0.48907294999890455,1.13,1192.83
6,47,5.254398855030684E-4,-0.4868032237682874,1.3,1822.4
6,48,0.0,0.007822151345572643,1.54,9976.08
6,49,0.007484796354815632,-0.4924660086428049,1.14,815.22
6,50,9.618360087880306E-4,-0.493129245713293,1.21,1023.82
6,51,0.0011950884982112175,-0.4933475831912288,1.39,1415.9
6,52,5.511498995632779E-4,-0.49094921597210367,1.68,2046.49
6,53,3.287633692032865E-4,-0.4886274255693819,1.77,3284.16
6,54,0.0,0.0015784365738924302,1.95,17737.11
6,55,0.0020346818162848015,-0.49470820674767496,1.69,1327.63
6,56,0.001803065590451306,-0.4956275302819457,1.7,1531.14
6,57,0.0018785579043424738,-0.4939098503234856,1.85,2309.22
6,58,1.6292204508573384E-4,-0.4920437610382757,2.14,2949.22
6,59,9.145156482091022E-5,-0.4932097102611543,2.38,5150.55
6,60,0.0,-0.015979188212699794,2.52,30591.23
7,14,0.011775099495531882,0.0809145350713337,0.15,21.03
7,15,0.08206432809330375,-0.4640797524039031,0.06,8.64
7,16,0.06380977791893723,-0.4614794713380112,0.09,12.89
7,17,0.03656504630359334,-0.46609118647229514,0.17,14.93
7,18,0.04004235447856111,-0.46893487005985696,0.12,21.21
7,19,0.02103788450876368,-0.465027111954501,0.15,27.85
7,20,0.013587313343582319,-0.4682852311563092,0.18,42.96
7,21,0.00472644545094879,0.08513882629318335,0.18,144.96
7,22,0.04203317164932709,-0.47468808397083373,0.17,39.67
7,23,0.044614516123210456,-0.4823079736264793,0.2,43.13
7,24,0.02080001170212855,-0.48412709294324174,0.22,54.3
7,25,0.02092473375069126,-0.48241193319802117,0.19,80.12
7,26,0.01010426769662732,-0.4761589970497858,0.25,105.38
7,27,0.00819200603787299,-0.47289241208721117,0.35,155.54
7,28,9.129967688541884E-4,0.062636823003542,0.41,602.49
7,29,0.03597845220575931,-0.48366230787098685,0.33,114.78
7,30,0.02653474466640049,-0.4862077192200656,0.36,137.7
7,31,0.021496620523011906,-0.4831501243619955,0.47,175.13
7,32,0.014862892276181818,-0.48283990547581196,0.56,249.92
7,33,0.005189310494905373,-0.479033262505547,0.66,335.87
7,34,0.003059780191802629,-0.48651911692211575,0.62,462.28
7,35,7.945084481165221E-4,0.056964655688412386,0.7,2015.72
7,36,0.017493295349993936,-0.482607972801307,0.42,265.33
7,37,0.014802789659426831,-0.4864555252398253,0.57,303.93
7,38,0.010445739860336502,-0.48390789454696986,0.57,375.97
7,39,0.0054361588789448075,-0.4828179511026798,0.73,487.04
7,40,0.004518583283656685,-0.484339767282147,0.81,762.57
7,41,0.0016220674624185004,-0.4840473114837169,0.85,1059.67
7,42,0.0,0.046316514199868,1.05,4930.91
7,43,0.017922758486486196,-0.49050175924701184,0.72,480.72
7,44,0.01084628764288631,-0.49145904500028126,0.88,671.05
7,45,0.0062380443191525185,-0.4861759870112059,0.98,776.79
7,46,0.004587238876132992,-0.48869317122947353,1.06,958.41
7,47,0.0025278386522611064,-0.48988403853154183,1.15,1455.0
7,48,0.002622961750578351,-0.4866763150320701,1.21,2061.51
7,49,2.1604212978412198E-5,0.04071380754487444,1.47,10308.79
7,50,0.009266711655477195,-0.4918620784213491,1.02,977.18
7,51,0.007670047751106124,-0.49062601717254384,1.16,991.34
7,52,0.006304520713885046,-0.4940345631696207,1.31,1409.6
7,53,0.003393481660998924,-0.4924017950372594,1.49,1689.86
7,54,4.7833666335823975E-4,-0.48869037726756664,1.69,2505.41
7,55,0.0011971706552802264,-0.4903652931234836,1.71,3694.47
7,56,0.0,0.038650837167887475,1.99,20897.53
7,57,0.009604155237021827,-0.49379918065638473,1.36,1602.94
7,58,0.00638735948367711,-0.4895135463471331,1.71,1735.57
7,59,0.003431985807776822,-0.49321320051155504,1.84,2381.46
7,60,0.0026458939093197452,-0.4896180053351315,2.04,2669.06
7,61,2.082108922635917E-4,-0.49164006655026454,2.37,3828.1
7,62,0.0010161047521544142,-0.49000172995149976,2.38,6224.92
7,63,1.841777460333427E-5,0.04297914690110795,2.6,38561.22
7,64,0.003333160757967106,-0.49537550418238896,2.04,2332.91
7,65,0.003153869223001794,-0.49216825099363093,2.07,2745.58
7,66,0.0019678395881366816,-0.49324420651457396,2.53,3418.75
7,67,0.0021095976063076716,-0.4939093855264207,2.74,4236.78
7,68,0.002146341403567489,-0.49352613793058864,2.85,6331.08
7,69,0.001811314464194409,-0.49335388779710315,3.13,9945.54
7,70,0.0,0.03568413742532917,3.85,68866.92
8,16,0.01327599406137661,0.09351526911644699,0.11,38.7
8,17,0.10320793487232889,-0.46166711715979536,0.13,14.95
8,18,0.08120094737110614,-0.46218659830522163,0.09,17.99
8,19,0.062326841161736084,-0.47012872071296763,0.11,23.97
8,20,0.042528500271664826,-0.46803196468799685,0.18,31.66
8,21,0.036579023303429985,-0.46249135602204083,0.18,41.03
8,22,0.021629755261840734,-0.4737194473441521,0.22,54.24
8,23,0.011609970777711531,-0.4757511837695288,0.14,76.92
8,24,0.0035201112708071925,0.09012928087651124,0.23,271.38
8,25,0.04988023808738249,-0.4825422285427446,0.23,59.15
8,26,0.043484796802754556,-0.4765139959483102,0.29,69.97
8,27,0.03127546393985035,-0.4777765032964731,0.21,90.51
8,28,0.01849637729884592,-0.4798429993391852,0.31,110.74
8,29,0.023390360923927548,-0.48380432420099917,0.5,143.32
8,30,0.01676566827793213,-0.4858570527968577,0.38,198.69
8,31,0.006954124062284187,-0.481235277314758,0.33,283.16
8,32,0.005828280171662309,0.0782023037507989,0.42,1049.2
8,33,0.0345962118627221,-0.48722021771817386,0.36,195.75
8,34,0.03443197782920765,-0.4860504804342692,0.41,227.32
8,35,0.03675412695205906,-0.48088181285178627,0.5,254.38
8,36,0.017789478838846948,-0.4848520830512959,0.54,334.61
8,37,0.010562169645929584,-0.48441881790394775,0.59,397.07
8,38,0.008489375761831106,-0.4868359870669021,0.82,533.15
8,39,0.0042022683176586115,-0.48802607801026004,0.78,815.29
8,40,0.004143491918741641,0.09349226591175004,0.91,4020.35
8,41,0.0165369850008613,-0.48696534817169956,0.67,475.35
8,42,0.028171342677599524,-0.49097580090473075,0.78,504.64
8,43,0.017743202283152123,-0.48869219508550116,0.77,603.49
8,44,0.007057007955236937,-0.4897992963397816,0.84,750.41
8,45,0.005021623632723602,-0.4892617086198399,0.94,980.71
8,46,0.005775415164486596,-0.4901841015912599,1.06,1377.52
8,47,0.0015622522794687577,-0.4906855934321887,1.28,1905.51
8,48,2.2363732911519384E-4,0.08205647055262158,1.41,9403.33
8,49,0.02749926820897186,-0.4890806766937839,0.92,810.32
8,50,0.014512808456718318,-0.49023668547835814,1.07,922.81
8,51,0.011120452349985205,-0.4925251405818768,1.12,1080.26
8,52,0.010596083657290615,-0.49161828668184104,1.24,1304.37
8,53,0.0035781145034693928,-0.4912690387881184,1.42,1867.16
8,54,0.0024024249504505813,-0.49374171848602005,1.56,2599.6
8,55,1.0988092880137579E-4,-0.49093832475675264,1.72,3482.51
8,56,2.0247323124230164E-4,0.077709714778113,1.93,21492.11
8,57,0.019789637791248208,-0.49300649517548323,1.32,1465.27
8,58,0.01061130577197581,-0.49386130938875866,1.6,1710.62
8,59,0.008418882690337238,-0.49156492304074023,1.64,2092.17
8,60,0.009296595976566461,-0.49315316167297096,1.77,2653.87
8,61,0.005660104723959291,-0.4965622435071008,2.05,3235.78
8,62,0.005139986432966537,-0.49291481954708827,2.29,4307.19
8,63,0.0016375025148215338,-0.4917049282733633,2.26,5589.85
8,64,7.870336180294391E-4,0.08899206885564459,2.66,42592.15
8,65,0.00949676217006061,-0.4954993166904704,1.93,2650.05
8,66,0.008254262603260728,-0.49635491164785533,2.1,2849.46
8,67,0.004538894662338632,-0.4929694548172009,2.34,3016.97
8,68,0.00205459447071515,-0.4957165634477856,2.63,4646.72
8,69,0.002353313004569607,-0.4962547407031243,2.68,6104.1
8,70,0.0011436874778222783,-0.49444886741046656,2.86,7708.16
8,71,2.1393801746914188E-4,-0.4925950528915063,3.28,11309.89
8,72,0.0,0.07008554606436493,3.26,77818.68
8,73,0.010363949732351779,-0.49522755164571597,2.64,4222.77
8,74,0.00622097499393431,-0.4939889417241886,2.73,4695.38
8,75,0.003777945912542344,-0.49375026986988546,2.96,5152.19
8,76,0.0018986569610532477,-0.4940182074067648,3.34,6342.33
8,77,0.0020859714154175036,-0.4947408504066727,3.62,8243.42
8,78,8.471371875871858E-4,-0.49451692680133397,4.13,11838.15
8,79,3.3447420785898797E-4,-0.495052094507741,4.04,14677.73
8,80,0.0,0.06378157504099019,4.86,135716.52
9,18,0.007826120195852491,0.10744492910090728,0.16,64.92
9,19,0.11149331761580925,-0.46373050818002864,0.14,24.01
9,20,0.09546984450270621,-0.47391614895509176,0.11,29.03
9,21,0.07771460964724589,-0.46908658582131685,0.18,34.09
9,22,0.07752794685077884,-0.4728049498758084,0.13,42.96
9,23,0.05098956108731226,-0.4689956122558547,0.19,56.58
9,24,0.04564050604021529,-0.4789155443322326,0.17,69.12
9,25,0.00781832805185496,-0.4728778039435032,0.31,97.41
9,26,0.016716997743287765,-0.47318959310947856,0.33,118.67
9,27,0.003780870678152167,0.1087503501014441,0.36,474.25
9,28,0.0680451565849454,-0.47689659759620434,0.28,95.34
9,29,0.06838864659113171,-0.48116987660421445,0.27,122.41
9,30,0.04883911475041411,-0.4815803629963258,0.27,138.17
9,31,0.037430063046021964,-0.4846224031516961,0.37,158.02
9,32,0.03170726477257352,-0.48018289430437106,0.31,191.25
9,33,0.01890734206057931,-0.4783493740557558,0.49,251.96
9,34,0.011657279462385976,-0.481261830755031,0.47,327.76
9,35,0.007152795552416249,-0.47456920265350716,0.52,436.14
9,36,9.25589977661213E-4,0.11312028129205745,0.68,1972.27
9,37,0.05694274587850059,-0.4857508292464625,0.41,335.19
9,38,0.03835201291166126,-0.48744798444821624,0.55,356.83
9,39,0.03849757567998644,-0.4864601699737825,0.58,417.69
9,40,0.018081137317160746,-0.4882062886746306,0.71,459.69
9,41,0.015253178175248912,-0.4888259294299928,0.73,565.85
9,42,0.010019923465014733,-0.4841003810781757,0.75,738.86
9,43,0.010233745624947175,-0.48549222191997915,0.91,1017.54
9,44,0.0019183038775948435,-0.48851656808401905,1.0,1257.27
9,45,8.302751149554522E-4,0.10085360368129512,1.1,6456.87
9,46,0.044901340388858804,-0.490338907658218,0.79,669.24
9,47,0.0215405076221845,-0.4870591161228389,0.8,719.38
9,48,0.03260154569027872,-0.4876583472190095,0.93,970.08
9,49,0.019159564754409827,-0.49305451021640956,0.98,970.96
9,50,0.008023518058067931,-0.4908125132415082,1.19,1245.69
9,51,0.011997812518507322,-0.4937459030609418,1.2,1707.66
9,52,0.0069615710495380245,-0.48902277863121313,1.39,1854.08
9,53,0.0010906033951890127,-0.489116915898795,1.37,2939.45
9,54,0.002490047628840396,0.09634871881530016,1.67,16509.17
9,55,0.021034947903208548,-0.4919013870098378,1.21,1366.92
9,56,0.022033389670592252,-0.490867548801992,1.3,1539.53
9,57,0.02018111448040953,-0.4901558616246472,1.36,1582.7
9,58,0.013316379059304781,-0.49236789543579285,1.48,1973.44
9,59,0.014439549485241572,-0.4943241651718652,1.71,2288.46
9,60,0.005232705222114853,-0.4924361351543714,1.74,3426.27
9,61,0.00536137530834758,-0.4940704466937845,1.97,4190.85
9,62,0.0031916439722697552,-0.49086080897203915,2.08,4897.22
9,63,0.0,0.09824119693920087,2.28,38157.04
9,64,0.020207276417939575,-0.49393779031952545,1.68,2361.25
9,65,0.017683608592708715,-0.49221888159384714,1.76,2663.47
9,66,0.017847115237476206,-0.4912077150399604,1.89,3098.65
9,67,0.010914806375286589,-0.49368467332074517,2.07,3475.63
9,68,0.004140449692529002,-0.49582035629908683,2.31,4250.13
9,69,0.0013950794951321332,-0.494780046681241,2.57,4659.22
9,70,9.205476202237839E-4,-0.4946175176589371,2.8,7294.41
9,71,0.0012771486388917775,-0.49444449405548363,3.04,10005.23
9,72,4.038513138557853E-5,0.10106888927748617,3.36,74590.92
9,73,0.014045694961806654,-0.4957130807334699,2.52,4492.25
9,74,0.015794569962566275,-0.4946463995143634,2.35,4590.34
9,75,0.012336891082333212,-0.4953569007197059,2.63,4729.8
9,76,0.008090243876227421,-0.49539161076758426,2.9,5385.83
9,77,0.002143328619613434,-0.4936495757511362,3.13,6803.53
9,78,0.0023318771427481766,-0.4974247164291832,3.48,8210.14
9,79,0.0011379885967183723,-0.49526122051883065,3.7,11381.33
9,80,5.599244222083677E-4,-0.4948226002037363,4.15,15448.48
9,81,0.0,0.09728408266797572,4.5,136099.91
9,82,0.018737001084621247,-0.49814151704880727,2.94,6449.85
9,83,0.01369954879654636,-0.4957543572580919,3.34,7173.52
9,84,0.007960186996065677,-0.49699319786003654,3.48,7742.96
9,85,0.0013476797243015626,-0.49522634946268146,4.12,9290.54
9,86,8.501181292533799E-4,-0.49452866608117063,4.38,10113.21
9,87,0.0018142507826426513,-0.495995711165127,4.42,15221.09
9,88,0.0018561718900062796,-0.4955690405397207,4.82,17793.51
9,89,5.029285366225967E-4,-0.49562118681801004,5.69,24638.01
9,90,0.0,0.08821787754046656,5.87,250282.05
10,20,0.0035964585796032333,0.12970931759426674,0.22,110.37
10,21,0.12317329808006264,-0.4715277229151527,0.1,28.75
10,22,0.12750776925346977,-0.46550571266695023,0.16,40.71
10,23,0.10611600526401485,-0.47259307896265285,0.18,46.81
10,24,0.0924167948571751,-0.47208799971432613,0.16,56.29
10,25,0.06357378964025132,-0.4814531322198652,0.28,72.84
10,26,0.051788508998618976,-0.4749932537039669,0.21,83.68
10,27,0.03993229583831006,-0.47886768494562376,0.21,109.92
10,28,0.0159027266761172,-0.47017215518011896,0.26,140.72
10,29,0.008190201936963152,-0.48124958567598747,0.32,178.99
10,30,7.189824049583094E-4,0.10935671755873998,0.39,705.25
10,31,0.0869068229813175,-0.47899141584330285,0.3,134.76
10,32,0.07825430656224185,-0.48099677686460285,0.34,155.56
10,33,0.06337873856086391,-0.4814341770321493,0.37,187.48
10,34,0.05051047477311541,-0.48174807035376027,0.42,209.59
10,35,0.045499748664214336,-0.48373480297272436,0.43,252.44
10,36,0.03045261462142916,-0.4899901621628973,0.52,290.49
10,37,0.021527750325133307,-0.4847770015261559,0.53,416.79
10,38,0.010664187624565155,-0.4856370944278876,0.61,559.25
10,39,0.008759490352074458,-0.47985523876422265,0.65,730.8
10,40,0.002839835333553411,0.13702289764722636,0.72,3338.04
10,41,0.07239086885679662,-0.49064678863457567,0.54,467.93
10,42,0.05981221315592653,-0.4875571703134333,0.58,545.62
10,43,0.05131138901305001,-0.4878083001015819,0.69,550.7
10,44,0.03128713030790156,-0.4841671499411799,0.71,650.52
10,45,0.036472832857261675,-0.4889788473611094,0.84,729.16
10,46,0.016747365071363464,-0.4895329898254904,0.92,907.7
10,47,0.011117134523597414,-0.4877653153374827,1.08,1085.68
10,48,0.0050899498694152775,-0.49048681791953286,1.11,1556.39
10,49,2.479979286226164E-4,-0.49190510791308917,1.29,2040.67
10,50,0.0,0.13174191217218426,1.36,11118.81
10,51,0.050426409515634714,-0.4889297407412,0.89,1044.98
10,52,0.035931174021065174,-0.49026184598608447,0.97,1160.7
10,53,0.03584294782912225,-0.49462754488602784,1.12,1200.98
10,54,0.019696203093993205,-0.4911331073809923,1.18,1437.84
10,55,0.017249549443457548,-0.4901246077223966,1.41,1618.21
10,56,0.01713700057146024,-0.4903256390545924,1.45,1913.5
10,57,0.0083692071585411,-0.49276548338699055,1.55,2424.49
10,58,0.00926691745237398,-0.49239791598557003,1.63,3276.45
10,59,0.004789334906217822,-0.4914956576059493,1.8,4287.13
10,60,0.0018517210968517672,0.12403957167148219,1.88,27845.1
10,61,0.02135830261161609,-0.4950654015142486,1.43,2030.49
10,62,0.04198481010296206,-0.4928680663337514,1.3,2296.59
10,63,0.03027625472907308,-0.4923895578391237,1.61,2232.45
10,64,0.01777638789862749,-0.4934409625105121,1.71,2962.96
10,65,0.018260632675374984,-0.4947844568127629,1.8,3022.75
10,66,0.014053043410244935,-0.49169949204228586,2.06,4072.39
10,67,0.012093180965602515,-0.49326434835566735,2.05,5224.89
10,68,0.004370816832023831,-0.4927488571684415,2.4,6695.2
10,69,0.0030083126402936367,-0.49261795781191553,2.71,8571.6
10,70,0.0,0.11013038230248924,2.78,60417.05
10,71,0.02893177785767217,-0.4960975240334924,2.03,3798.03
10,72,0.02646353812719292,-0.49568908202083795,1.99,4190.72
10,73,0.022832862977670124,-0.4954869167142145,2.28,4090.5
10,74,0.015001804345862098,-0.4928965715719738,2.56,4619.89
10,75,0.007407204774926656,-0.4935745371053566,2.6,4924.95
10,76,0.004964730384808791,-0.49581588801216797,2.8,6679.61
10,77,0.004482098606639365,-0.4964362689304231,3.11,8523.97
10,78,0.003246998829244523,-0.49509976049171606,3.31,11713.84
10,79,0.002074098502236562,-0.4951415629629453,3.73,14589.32
10,80,2.791066600695902E-4,0.11795011311682145,3.85,121964.32
10,81,0.022978673269862967,-0.49383061069082884,2.62,6402.6
10,82,0.017687519533506956,-0.4963691769431243,2.85,6379.13
10,83,0.013861142534018924,-0.49484694082657377,3.23,7147.33
10,84,0.01745487610579766,-0.4950144652265906,3.49,7433.14
10,85,0.010059136254403666,-0.498283980465429,3.56,8798.74
10,86,0.006332229387876713,-0.49556630144566555,3.92,10636.86
10,87,0.002293347473875109,-0.4964473468309309,4.37,13012.13
10,88,0.0033407179728743262,-0.496611682182033,4.24,18779.33
10,89,7.775703265107558E-4,-0.49388867766349853,4.89,26388.34
10,90,8.513643625227063E-4,0.13026486001710447,5.63,241545.51
10,91,0.020856990691835987,-0.49655106304137425,3.82,9422.7
10,92,0.01740633663629152,-0.4957841513609002,3.8,10665.79
10,93,0.012879941498246188,-0.49644507307613833,4.12,10859.53
10,94,0.012255436170144834,-0.4977901611647732,4.57,12858.27
10,95,0.005766488622645672,-0.49583105552281453,4.55,13503.95
10,96,0.005349447473023259,-0.49687509459099916,5.2,17706.52
10,97,0.0035897248560116802,-0.49665197330561894,5.74,21422.74
10,98,9.68660557143497E-4,-0.4974837090550162,6.07,29946.37
10,99,4.5256764729036613E-4,-0.49630793598827283,6.85,37924.68
10,100,3.789068144613883E-5,0.11564901047595631,6.91,433496.77


==> experiments/data/welfareUtilitarian.csv <==
n,m,behaviourU,otherU,behaviourTime,otherTime
2,4,0.18959620146515654,0.1316005376489316,0.22,0.7
2,5,0.22576510250192602,-0.03786509435483501,0.18,0.55
2,6,0.20834984493977105,0.1612528546347317,0.09,0.78
2,7,0.21093139697035615,-0.011207609373951606,0.08,0.69
2,8,0.19931396816355457,0.14882099721058192,0.11,1.61
2,9,0.211770125666557,-0.01100197459704656,0.09,1.43
2,10,0.20466304437734376,0.155956350742745,0.12,4.89
2,11,0.2237237231621512,0.003309688351203989,0.18,2.61
2,12,0.21132896979698018,0.16657257040512577,0.21,7.65
2,13,0.2018476376170587,-0.020099964987904263,0.27,4.28
2,14,0.20301101611915395,0.15375042029380012,0.21,14.73
2,15,0.21369607109131117,-0.004798322216564365,0.29,7.65
2,16,0.20916827788832243,0.16315773164724803,0.3,25.69
2,17,0.20319923820890215,-0.02676000644212818,0.48,12.78
2,18,0.21190512830815744,0.16707216160376678,0.49,43.2
2,19,0.20980050448995585,-0.010902565693019567,0.59,19.8
2,20,0.21407151625431442,0.17164219294863275,0.72,69.83
3,6,0.2522955240899,0.22765709918202248,0.07,1.05
3,7,0.2658569249601865,-0.0736019632449311,0.1,0.58
3,8,0.25227400179976944,-0.024570530668388716,0.09,1.07
3,9,0.2530162623132651,0.2310767112723221,0.06,2.8
3,10,0.2578759102188803,-0.05824928719543693,0.1,1.75
3,11,0.26105375697028455,-0.011385417797029809,0.13,3.87
3,12,0.2507050842308503,0.22809407857483446,0.11,9.47
3,13,0.2692518255459111,-0.0479541890618436,0.2,5.41
3,14,0.2634429641713201,-0.01788221998097344,0.22,10.5
3,15,0.26048648785980766,0.24059548999175973,0.26,28.72
3,16,0.2633192688121643,-0.05481699500851385,0.31,12.89
3,17,0.26287552829584476,-0.024585841595158645,0.32,25.66
3,18,0.2579334318207463,0.23582378632069248,0.4,66.2
3,19,0.26698376698757736,-0.039196294954076574,0.55,26.34
3,20,0.25876722028716204,-0.013114274870921093,0.58,47.11
3,21,0.2590344254582521,0.24087529987401043,0.6,121.4
3,22,0.2548094067063771,-0.06292121826792264,0.74,45.34
3,23,0.25951023774618937,-0.02202313401759174,0.79,86.11
3,24,0.2570188620963204,0.23437939163298738,0.94,237.17
3,25,0.265833043604934,-0.04190789484701028,1.11,74.89
3,26,0.2614350305180439,-0.013801695302798359,1.31,153.47
3,27,0.2659175374567299,0.24976952394532667,1.48,399.69
3,28,0.2600354318148033,-0.05060894238161897,1.35,126.84
3,29,0.25885839745807354,-0.015883165587248737,1.67,251.04
3,30,0.2627516085396071,0.2440733411052377,1.87,659.02
4,8,0.2708883994388862,0.2532782895659383,0.07,1.9
4,9,0.3083966001455152,-0.06315551687360138,0.08,1.44
4,10,0.3024827645465764,-0.06349454592019056,0.07,2.81
4,11,0.29198116695813664,-0.033092717836144286,0.12,4.75
4,12,0.2818498328369486,0.2715218071448096,0.15,10.66
4,13,0.3009775092284773,-0.05525256501816961,0.16,5.64
4,14,0.295695180676812,-0.053324096438763416,0.17,9.26
4,15,0.29936065356598907,-0.016164897789733314,0.21,14.93
4,16,0.28725730647906,0.2808316365364317,0.22,37.65
4,17,0.29612394729742336,-0.06108279323279757,0.22,16.01
4,18,0.2989949548402049,-0.05425060662089143,0.35,25.0
4,19,0.29293499598756856,-0.01432931120737069,0.31,50.36
4,20,0.30093960454857865,0.29592590438521965,0.41,115.47
4,21,0.29601673074875423,-0.05240422472606461,0.49,38.02
4,22,0.29703377461817243,-0.05331502695220534,0.61,64.07
4,23,0.2934148140779704,-0.018887852050786313,0.65,110.79
4,24,0.293140757267169,0.2883551894649723,0.73,266.44
4,25,0.3009931030416431,-0.059371839522879194,0.81,74.71
4,26,0.2937348520386784,-0.05649199940335972,0.86,116.17
4,27,0.2992455012574653,-0.014980427512692409,1.05,222.05
4,28,0.2937738993413618,0.2901269947540852,1.08,539.25
4,29,0.2953882012065835,-0.05706454098386722,1.2,140.74
4,30,0.2975551372140728,-0.041174085847089835,1.49,248.61
4,31,0.29699989465181675,-0.02689154548918776,1.47,388.41
4,32,0.301748354296463,0.29629376868257234,1.58,950.76
4,33,0.29976061013557,-0.05327698655203367,1.86,246.69
4,34,0.2991899428610092,-0.0504452833622657,2.04,412.46
4,35,0.30113210200762774,-0.019858644230902726,2.25,694.82
4,36,0.2948000720976385,0.28946351601337866,2.32,1605.22
4,37,0.2988225255344544,-0.05570663175238494,2.49,423.18
4,38,0.2968059907309538,-0.04497112291637923,2.62,635.54
4,39,0.2954144805002053,-0.013655142152895046,3.0,1215.56
4,40,0.30130157282967684,0.2955236106471734,3.32,2659.14
5,10,0.304547406549112,0.3022914356265905,0.07,5.47
5,11,0.32945361889416525,-0.05141405243736691,0.02,3.33
5,12,0.32000539651753834,-0.06951498945624493,0.13,4.72
5,13,0.31817552445963154,-0.05705698341382993,0.14,7.69
5,14,0.3142094377558235,-0.044432738483983346,0.1,13.09
5,15,0.3118937386110124,0.3107802337231074,0.2,30.0
5,16,0.32241162016597275,-0.053091562285507876,0.19,11.63
5,17,0.32631692223742326,-0.050103227434226134,0.24,19.48
5,18,0.3214498738689069,-0.04932253023160056,0.21,29.86
5,19,0.3160910870392727,-0.02507970244065243,0.26,49.34
5,20,0.31527572621651456,0.31470060108435194,0.35,104.18
5,21,0.3261515346198845,-0.05080395472696294,0.4,37.93
5,22,0.3224778660339262,-0.046311231099534604,0.49,53.72
5,23,0.32052642311107016,-0.05377932735356101,0.56,85.57
5,24,0.3191486826293533,-0.013216554353605912,0.64,143.07
5,25,0.31974213104753546,0.31926808737477996,0.73,317.21
5,26,0.3233367806924026,-0.053746490761303604,0.62,90.37
5,27,0.3272179175013742,-0.04939124319532603,0.83,131.16
5,28,0.32327178553237734,-0.04814798624313662,0.9,203.04
5,29,0.3186081611514662,-0.027189185614050544,0.97,344.17
5,30,0.3179350635176607,0.3193787898512521,1.05,751.44
5,31,0.3287292446607954,-0.05358974593275173,1.08,185.73
5,32,0.31784212252901867,-0.05391431971748882,1.27,267.5
5,33,0.32142896745827854,-0.0404615548454796,1.44,387.93
5,34,0.3287017803882585,-0.008969766305795806,1.57,653.61
5,35,0.32377757624284065,0.3254269608066035,1.62,1499.67
5,36,0.32812668772860465,-0.05109163319243832,1.74,344.31
5,37,0.3266793381263715,-0.045073462725506185,1.93,469.53
5,38,0.328204448274689,-0.04975714422587024,2.12,702.14
5,39,0.3188038873368567,-0.026765248233283186,2.25,1231.57
5,40,0.32217548201949725,0.3223707869621112,2.37,2698.51
5,41,0.3289088952124001,-0.04675237551320968,2.6,581.37
5,42,0.3295301036570749,-0.046985912033212215,2.64,893.03
5,43,0.329464353328988,-0.041997434692882384,3.04,1433.92
5,44,0.32268778121079167,-0.015525770417925168,3.21,2381.52
5,45,0.32545066359346725,0.3267681806210632,3.58,4696.06
5,46,0.3312380918789481,-0.040265798963197395,3.49,967.6
5,47,0.326732504990347,-0.04212985123448421,3.78,1298.97
5,48,0.32915440716065014,-0.046978429240593214,4.12,2037.38
5,49,0.3252703070205628,-0.020827186699363422,4.56,3421.11
5,50,0.3205033332688066,0.32192831999480037,4.75,7554.23
6,12,0.31347859703909,0.31561446962315126,0.12,11.45
6,13,0.3504934775287497,-0.052793065832020994,0.1,5.83
6,14,0.34756799226623625,-0.046187624498081725,0.17,8.61
6,15,0.3431338974014013,-0.05366782939640725,0.15,12.71
6,16,0.339258178037623,-0.03804375022396465,0.19,18.08
6,17,0.3296496226580286,-0.032958779208711805,0.16,31.49
6,18,0.33092113667252504,0.33312254260258145,0.23,66.89
6,19,0.3484473551730812,-0.04384673435552631,0.29,24.75
6,20,0.34162592650511714,-0.045971875058019245,0.26,36.17
6,21,0.34220095195831945,-0.045029269697597046,0.33,42.98
6,22,0.3379936858894553,-0.05798086097770328,0.4,67.59
6,23,0.3325219433044964,-0.019424548618786765,0.42,110.36
6,24,0.33495614814310953,0.3401190815662434,0.58,241.5
6,25,0.3484942466612304,-0.040950961823864436,0.49,79.7
6,26,0.34575895292903236,-0.045052655354261076,0.62,98.26
6,27,0.3433404106598026,-0.03954851705972924,0.61,147.91
6,28,0.3426538085452357,-0.04242846348350808,0.71,204.83
6,29,0.3406929842996116,-0.017020113690945363,0.78,329.35
6,30,0.3385838670167416,0.34424562471852177,0.97,752.24
6,31,0.35117898742682224,-0.04681904561648992,0.92,191.58
6,32,0.3464335330379874,-0.0410233057485389,1.0,240.74
6,33,0.34593791325135437,-0.04422183602547844,1.13,345.4
6,34,0.3437491986332231,-0.04080860237251474,1.14,523.89
6,35,0.34034867946709335,-0.025352429339451064,1.3,793.67
6,36,0.33618115896399237,0.34190671201473744,1.53,1738.23
6,37,0.3485665995999892,-0.0489777707529073,1.48,375.18
6,38,0.34819159876233163,-0.05010725868648755,1.64,532.14
6,39,0.3448354743110557,-0.0432767647993882,1.77,683.03
6,40,0.3423037043614563,-0.04399380539982187,1.98,989.51
6,41,0.34120554376702644,-0.02235936743504038,2.17,1598.01
6,42,0.3394269216757994,0.3452513318498984,2.31,3435.05
6,43,0.3516226625049945,-0.049687581706405505,2.27,734.67
6,44,0.3480931022402492,-0.037744063891212744,2.47,890.4
6,45,0.34587056844807135,-0.04360987998412745,2.7,1321.29
6,46,0.34373706948917926,-0.04020521661261296,2.81,1906.46
6,47,0.3450174573101053,-0.012940099987357581,2.95,3190.65
6,48,0.34241158289762474,0.34734281196439987,3.36,6229.73
6,49,0.351223370245849,-0.03887153796998616,3.34,1214.3
6,50,0.34541962387415104,-0.048183753587969204,3.51,1629.32
6,51,0.3484475062303175,-0.042487584499914216,3.97,2135.2
6,52,0.3434530123649487,-0.043320838658066435,3.99,3304.52
6,53,0.34347769320625793,-0.016854374830207765,4.42,5204.08
6,54,0.34333008033192636,0.3477322265361548,4.53,10579.16
6,55,0.34639359390882346,-0.04314089364750296,4.69,1892.4
6,56,0.3469187691334257,-0.04204621698121432,4.99,2673.81
6,57,0.3468528223574689,-0.0434596361942957,5.23,3636.34
6,58,0.34691944013813186,-0.03836802224355865,5.53,5769.8
6,59,0.3454277907003357,-0.01467103794286406,5.95,8666.02
6,60,0.34447435639909435,0.3484102252064186,6.41,17248.36
7,14,0.3308791421967255,0.3380715633840281,0.15,22.39
7,15,0.3644540040328777,-0.04038277508859608,0.13,10.44
7,16,0.3578793790474434,-0.053224543268478586,0.13,13.77
7,17,0.35423493243745746,-0.050074751875061524,0.24,20.36
7,18,0.35162428385885264,-0.03990576601497696,0.21,24.98
7,19,0.3520172264103536,-0.045758124839250514,0.22,40.81
7,20,0.34481581378806214,-0.02060981029918708,0.18,59.19
7,21,0.3434314823316904,0.34852193212127325,0.29,133.37
7,22,0.36419508802663664,-0.04683841914886913,0.32,42.82
7,23,0.36101529347596695,-0.03755826343160275,0.36,59.28
7,24,0.36079179210494766,-0.04833949269638512,0.45,76.18
7,25,0.35544447442400107,-0.05064868420919959,0.43,103.83
7,26,0.3531994047544656,-0.03942571747466253,0.49,148.93
7,27,0.35147453463294914,-0.02455846500163193,0.56,217.71
7,28,0.35113581310813413,0.35798360399585943,0.6,483.04
7,29,0.3626009248892897,-0.03751733196861702,0.57,143.4
7,30,0.36275179862913043,-0.04508561091248508,0.71,194.85
7,31,0.35940020938274064,-0.038380830894818016,0.77,217.94
7,32,0.35938743370848836,-0.04688897992225691,0.87,325.66
7,33,0.3542461695662062,-0.0391012050038846,0.97,439.23
7,34,0.3534926760972486,-0.024239467124502586,1.06,682.58
7,35,0.3495701936643006,0.35638377825673934,1.03,1484.99
7,36,0.3667318146536658,-0.04056658128739844,1.12,343.29
7,37,0.3632734154468809,-0.0393928073716051,1.27,445.8
7,38,0.36279294001346485,-0.040243201918550006,1.36,546.17
7,39,0.36265436841560683,-0.04461216056891281,1.56,764.75
7,40,0.35535222357423885,-0.04844835776789612,1.52,1129.55
7,41,0.35642147780758676,-0.023186650006906836,1.7,1618.27
7,42,0.35400980851054714,0.36223793259153525,1.85,3387.18
7,43,0.3651877346436343,-0.042237983790191266,1.84,754.77
7,44,0.36499781788482877,-0.03500527933640519,2.0,974.82
7,45,0.3611058972314072,-0.040996559907084326,2.26,1079.92
7,46,0.36125951889946334,-0.03900796871485545,2.44,1662.56
7,47,0.3593545473752415,-0.034082273510071925,2.49,2213.16
7,48,0.35770293685861637,-0.01446240179705326,2.68,3252.27
7,49,0.3568813659496136,0.3631527379571984,2.86,6867.1
7,50,0.36568117999681604,-0.03833080154575261,2.78,1325.89
7,51,0.36468148837364117,-0.044990843268126995,3.19,1543.99
7,52,0.36422148688862394,-0.03558305461283275,3.21,2125.69
7,53,0.3605972158473466,-0.047318283874800075,3.39,2949.72
7,54,0.3589937526175318,-0.0480657798156051,3.71,4110.41
7,55,0.3582642913340047,-0.007302539172852282,3.73,5723.32
7,56,0.36066728191360636,0.36659390341058473,4.1,12422.79
7,57,0.36365168466098646,-0.044055911406826104,4.11,2476.78
7,58,0.3642314194404693,-0.04107220782495435,4.36,3052.88
7,59,0.36506633085850027,-0.03938429419111837,4.78,3589.07
7,60,0.36534772826643724,-0.03754336854350242,5.0,5060.48
7,61,0.36055512359658537,-0.04197365115833463,5.21,6581.25
7,62,0.3620267706595501,-0.013711478009054019,5.63,9959.25
7,63,0.35883053904536505,0.3648822452922296,5.96,21128.75
7,64,0.3660006319661159,-0.03926168329281135,5.91,3596.84
7,65,0.36361449660429257,-0.03714328057008967,6.21,4889.1
7,66,0.3644649898840901,-0.03832677798880852,6.63,5650.8
7,67,0.36456981117030063,-0.04033617679537191,6.83,8514.82
7,68,0.3623238179809591,-0.03850164449460726,7.35,12095.24
7,69,0.3605054415753523,-0.006024503385623389,7.7,17047.4
7,70,0.3608347324721798,0.3673245547230301,8.05,34120.65
8,16,0.34261107494585824,0.3522484901177421,0.16,38.54
8,17,0.38123116618990266,-0.023251352270083268,0.15,15.92
8,18,0.3754598500878361,-0.047871575455472354,0.17,22.89
8,19,0.3715744039893742,-0.05661948275266121,0.25,28.31
8,20,0.3693437969920671,-0.04159603355352437,0.2,37.06
8,21,0.3647800101446891,-0.04356923762732991,0.33,47.47
8,22,0.3662645755934239,-0.03461119499625777,0.33,72.87
8,23,0.35867407956266023,-0.02093125543707188,0.38,106.65
8,24,0.35254519697100056,0.3629242512477232,0.41,235.37
8,25,0.3750760915915688,-0.049272283242411445,0.42,71.58
8,26,0.37359119656975404,-0.05053463066768424,0.39,86.21
8,27,0.3746953979999674,-0.05078728674716805,0.47,103.7
8,28,0.37162419796231083,-0.04206987387299999,0.48,153.48
8,29,0.37188666105198015,-0.03151987133035074,0.6,188.35
8,30,0.3692201541615048,-0.040723464676689775,0.59,259.25
8,31,0.3638117384219216,-0.02276013308601335,0.69,385.34
8,32,0.3574128720505674,0.3650623303952418,0.73,859.82
8,33,0.37515542870836915,-0.03693438461538109,0.78,226.31
8,34,0.3758933289527593,-0.03977824740378504,0.86,291.23
8,35,0.37452781850715344,-0.04154849658565059,0.87,349.08
8,36,0.3726430202955791,-0.042117591012020075,1.05,425.19
8,37,0.3726878743654391,-0.03193455562318314,1.07,608.77
8,38,0.3695678315585306,-0.03572083810762531,1.17,827.05
8,39,0.36554499090012904,-0.016039999927954435,1.36,1274.8
8,40,0.36111776583661664,0.3705588055119982,1.34,2643.37
8,41,0.37753260377422926,-0.037813072465323005,1.47,576.99
8,42,0.37561843343375934,-0.03529174408635935,1.42,726.53
8,43,0.37503681334155575,-0.041630616543560366,1.58,765.72
8,44,0.3740695195130776,-0.03816279346705823,1.64,1167.79
8,45,0.370752139074985,-0.03403529246248672,1.84,1499.91
8,46,0.3691325860473765,-0.03359955924438982,2.0,2078.84
8,47,0.3659142986209742,-0.023455223881105203,2.14,2794.17
8,48,0.366460173825145,0.376205483974755,2.27,6122.42
8,49,0.37821651054611216,-0.044173299324231925,2.34,1261.62
8,50,0.37510617978937355,-0.041061166237438405,2.32,1508.86
8,51,0.3769617885656249,-0.040254634524244624,2.49,1918.43
8,52,0.3737161500017379,-0.032804294509971,2.66,2450.66
8,53,0.37225796783480325,-0.03354344395692533,2.83,2936.77
8,54,0.3691552475432724,-0.042439324087142134,3.14,4210.74
8,55,0.3686433532635495,-0.020426661746399524,3.36,5797.57
8,56,0.369087832856616,0.3764781675670202,3.54,12080.75
8,57,0.3793778573875945,-0.034819302620863454,3.24,2120.6
8,58,0.3783003776300061,-0.040817309079139844,3.62,2860.77
8,59,0.3751622253536216,-0.041576630723491353,3.9,3199.81
8,60,0.37652467317228594,-0.035713332022166824,3.97,4477.48
8,61,0.3742640694083267,-0.03696301931763493,4.3,5782.63
8,62,0.37396913037368484,-0.03709847147542343,4.49,8335.37
8,63,0.3726137354872136,-0.016313824652084166,4.83,11631.87
8,64,0.3690048647064987,0.37729609360537963,5.18,22196.2
8,65,0.3802103064916785,-0.03866246602032722,4.86,3995.26
8,66,0.3772884672320378,-0.036900741169046396,5.18,4899.51
8,67,0.37502623467301005,-0.04187459227843473,5.56,5844.33
8,68,0.3793348891990004,-0.038775074838083796,5.79,8147.61
8,69,0.3745622568068672,-0.03296227041597253,6.08,10068.99
8,70,0.37312577679555625,-0.03177926079534713,6.56,13343.48
8,71,0.3726108667317022,-0.012797247743642761,7.04,19319.53
8,72,0.3695485115706893,0.37807859376946773,7.24,38307.3
8,73,0.378572854177236,-0.030862651467177565,7.11,6760.27
8,74,0.3769723352061663,-0.03499587490598223,7.44,7751.05
8,75,0.376102853165891,-0.03908940862057001,7.69,8938.07
8,76,0.3752643703804761,-0.038285291654618685,8.06,12983.27
8,77,0.3749773152797551,-0.04027163284038636,8.39,16554.96
8,78,0.37626374051436284,-0.03838154920352704,8.82,23597.95
8,79,0.3747449566735835,-0.01226073890425986,9.16,30909.43
8,80,0.3723332460832818,0.37959858858056905,9.85,62217.18
9,18,0.3518704430747993,0.36199099295285675,0.24,65.37
9,19,0.3864880557890586,-0.03832164220253724,0.19,24.04
9,20,0.38622849403482207,-0.02963185949959725,0.23,32.55
9,21,0.3836467921460633,-0.04481963646282923,0.17,42.02
9,22,0.3815385110367177,-0.05049610395689024,0.27,54.55
9,23,0.3790634813402836,-0.038664065528880756,0.37,67.38
9,24,0.37458301945176453,-0.041995836936500996,0.26,91.87
9,25,0.3707327275669139,-0.037469821912162145,0.43,132.62
9,26,0.36780984610706796,-0.024759226091600913,0.41,180.4
9,27,0.3648003122094425,0.37665209199935906,0.45,398.14
9,28,0.389165768938251,-0.03526340560145226,0.41,112.43
9,29,0.3873642153206696,-0.054569119624668205,0.46,138.33
9,30,0.38602657539530805,-0.04176104787305291,0.48,160.86
9,31,0.3852681873272081,-0.037827721999073825,0.48,214.8
9,32,0.3836596507671927,-0.03934771876030615,0.6,260.93
9,33,0.37896227992011966,-0.03802667601644158,0.67,348.36
9,34,0.3772841601491958,-0.03454386817145142,0.81,448.4
9,35,0.37351003327497445,-0.02415914526537937,0.82,673.51
9,36,0.37088410202247135,0.3798530820209972,0.88,1446.53
9,37,0.3876888840792803,-0.03811252740396505,0.93,369.37
9,38,0.3858552998296548,-0.04079257350192396,0.98,494.39
9,39,0.3881391530411485,-0.03984291249816447,1.04,549.48
9,40,0.3847145679475692,-0.03909508920649564,1.13,694.08
9,41,0.3822372686621911,-0.035966037766790124,1.2,860.98
9,42,0.37957969072913117,-0.03556671382423934,1.3,1125.01
9,43,0.3757156357864858,-0.04463461483581907,1.42,1540.86
9,44,0.37817258039024426,-0.02181956103476763,1.53,2163.64
9,45,0.375830025202837,0.38401864518132534,1.7,4373.41
9,46,0.39012233320324186,-0.028746295257483633,1.59,951.77
9,47,0.3891649984951801,-0.03237802922925874,1.72,1106.38
9,48,0.3882994385623305,-0.03322781814766289,1.91,1290.84
9,49,0.3852332592243115,-0.035590502668280434,1.93,1639.43
9,50,0.3835498252017353,-0.032759794603008395,2.17,1974.85
9,51,0.38328904299021005,-0.03893316737792465,2.16,2689.49
9,52,0.3826214086765925,-0.03302417753733722,2.31,3431.33
9,53,0.3807582972429724,-0.015486709897623095,2.6,4777.86
9,54,0.37606054206412737,0.3868708044703642,2.76,10231.24
9,55,0.3887874720937263,-0.04140147662443511,2.63,2032.8
9,56,0.38876931512110297,-0.03267435077692218,2.75,2301.34
9,57,0.3843792372510277,-0.03726991043789092,2.95,2744.7
9,58,0.3832394732812186,-0.03300562166418547,3.03,3207.28
9,59,0.38351914357955413,-0.03451027063559079,3.29,4287.47
9,60,0.3821590405762423,-0.037687180012457175,3.42,5880.8
9,61,0.38071239604817386,-0.03147151367080076,3.81,7367.11
9,62,0.38106121492069567,-0.014120505008373427,3.93,10335.28
9,63,0.38004579203037386,0.3877970110111205,4.11,20457.72
9,64,0.39082461841987987,-0.034634068543625364,3.86,3857.93
9,65,0.38938488514073977,-0.03274325957301017,4.18,4641.49
9,66,0.3860615668416562,-0.034155832187841045,4.46,5226.38
9,67,0.38570896249121556,-0.038580887671877374,4.52,6791.38
9,68,0.3860811083126674,-0.03439611309333834,4.94,8393.43
9,69,0.38649191129855254,-0.031078978996479663,5.15,10451.2
9,70,0.3853007683115818,-0.03090513848923423,5.39,15369.29
9,71,0.3803353483077128,-0.012023775131595289,5.76,19105.76
9,72,0.3807441014459269,0.38882526314904453,6.16,37870.05
9,73,0.39022895536572305,-0.03474854138808215,5.8,5895.53
9,74,0.3898395075958209,-0.03142721977636884,5.93,7795.22
9,75,0.3886658919633101,-0.03599129882811202,6.29,9707.9
9,76,0.3886845782821189,-0.0343843359486479,6.69,11110.03
9,77,0.3865608486128859,-0.031771498118203706,7.04,13795.11
9,78,0.38479625402164536,-0.03401712546639543,7.48,19044.56
9,79,0.3844035058727973,-0.030000521071129646,7.94,23864.95
9,80,0.38258682900454133,-0.01839270415437163,8.3,31736.91
9,81,0.38236712705120574,0.3908625894734276,8.56,66219.99
9,82,0.3896507200354396,-0.030228270245108848,8.01,10884.16
9,83,0.38906726564455674,-0.031865278402982755,8.6,12212.91
9,84,0.38902201467809294,-0.03493502886463493,8.93,14336.12
9,85,0.3871276501051294,-0.03358791493108617,9.72,19838.41
9,86,0.3874747570934511,-0.03551025043910732,9.68,28063.1
9,87,0.3863811087291606,-0.027686703593895193,10.28,32123.69
9,88,0.38596877661784296,-0.03501937988487483,10.74,40272.79
9,89,0.3832983297329975,-0.014439732066999911,11.28,53526.87
9,90,0.38432071777158294,0.39213478317719136,11.75,105952.74
10,20,0.36717525851589633,0.3753931725596514,0.29,97.44
10,21,0.39936820365900005,-0.049524377776889124,0.25,38.58
10,22,0.39420015365992833,-0.04825568723503432,0.32,46.24
10,23,0.3953666904554375,-0.03980513149657791,0.2,57.61
10,24,0.3939879024434393,-0.04065799508082974,0.38,74.8
10,25,0.3903420893205721,-0.046205816009543786,0.33,97.37
10,26,0.38665276317707914,-0.03979035863173715,0.33,114.25
10,27,0.3837827170725172,-0.049864417856451286,0.39,152.81
10,28,0.3829909939288983,-0.043328937290061605,0.4,193.81
10,29,0.3803038335934597,-0.017863143100464086,0.47,288.35
10,30,0.37250086286169315,0.38063860819547135,0.63,613.76
10,31,0.3963738098018401,-0.040880656506744856,0.52,175.02
10,32,0.39585078380215877,-0.04155905203004361,0.56,202.64
10,33,0.39518572209985614,-0.032493775158783086,0.56,235.42
10,34,0.3924985907676026,-0.03480218957393947,0.67,305.51
10,35,0.39049561995969034,-0.03690879945809952,0.73,353.73
10,36,0.38722566204076,-0.038871975762104286,0.73,474.95
10,37,0.38554400597106847,-0.04489223204865525,0.86,636.5
10,38,0.3823939188442379,-0.03173358994624832,0.91,772.82
10,39,0.383857156448606,-0.01854130478480366,0.97,1105.68
10,40,0.3753869129598671,0.386157444315828,1.03,2279.11
10,41,0.39831023285149436,-0.038663283151468886,1.09,611.64
10,42,0.39667719458983547,-0.03330691066073268,1.13,682.54
10,43,0.39719388787411253,-0.03905142315647074,1.19,869.45
10,44,0.39380555567758463,-0.03375425615544786,1.33,962.2
10,45,0.3939814481300351,-0.041230476576303604,1.35,1176.08
10,46,0.3907164816933753,-0.03557361191226049,1.55,1473.69
10,47,0.3885747904624619,-0.03426791987008917,1.56,1940.46
10,48,0.3856895815046753,-0.03645540765459034,1.65,2533.05
10,49,0.3856244444884405,-0.014999456480434006,1.95,3289.83
10,50,0.38293513434240545,0.39292094047286563,2.05,7106.55
10,51,0.3976278702934959,-0.03543651688816803,1.86,1388.04
10,52,0.39774793825307464,-0.038644215494681194,1.93,1678.44
10,53,0.39632781075947887,-0.03468261311732073,2.11,2023.59
10,54,0.3952228149479358,-0.032549441485498536,2.18,2549.36
10,55,0.3934613571211796,-0.03290077076768934,2.43,2839.11
10,56,0.38970903089962244,-0.031028587700001383,2.57,3855.22
10,57,0.39138772848519987,-0.02923749513700165,2.67,4428.82
10,58,0.3889484279546456,-0.03299014143138508,2.8,5926.59
10,59,0.3871459086187744,-0.020450756426100992,3.05,8188.07
10,60,0.38345774557734885,0.3931208109517057,3.24,16056.83
10,61,0.398820411545734,-0.03392596434127016,3.08,3072.49
10,62,0.3995678478311973,-0.03393082473385162,3.09,3431.57
10,63,0.39460437145643984,-0.036433097147321195,3.31,4153.72
10,64,0.39622620444268747,-0.03660432534414429,3.45,5207.58
10,65,0.3938798159839845,-0.03371824942846122,3.72,5829.89
10,66,0.3912985525817516,-0.03287739686688292,3.99,7226.39
10,67,0.3928890644328941,-0.03416508258202102,4.08,9834.48
10,68,0.3909562731668887,-0.033565295355271876,4.45,11620.77
10,69,0.388166882469425,-0.014529981027931753,4.67,16300.43
10,70,0.3876431258225825,0.39673381599028373,4.94,32149.47
10,71,0.3987363264415707,-0.035465041177194616,4.41,6037.76
10,72,0.399030413143055,-0.030581811983210215,4.73,6429.6
10,73,0.3985528217873846,-0.030501644723709986,4.99,7422.51
10,74,0.39747000002420196,-0.030146248655084182,5.18,8995.33
10,75,0.3960026674554282,-0.039618257795126816,5.56,11274.37
10,76,0.39309053152620527,-0.03733185085521339,5.91,14431.83
10,77,0.39392005405069624,-0.030511082002605706,6.15,18687.6
10,78,0.3903182033148606,-0.03457872193947852,6.44,22834.99
10,79,0.39156953890833845,-0.009602086441325996,6.84,31251.0
10,80,0.3864634576880585,0.3960538309295078,7.14,60303.49
10,81,0.3991050104096111,-0.02719907420094455,6.62,10032.35
10,82,0.3988378127913046,-0.0325476322213744,7.0,11199.03
10,83,0.3983839308925641,-0.03287371996725776,7.26,13715.42
10,84,0.39695666904606275,-0.02937184565616335,7.54,15974.88
10,85,0.39807307690079197,-0.02915202086107132,7.89,22508.32
10,86,0.3945642450009032,-0.029725819556087215,8.41,24861.41
10,87,0.3932412122386913,-0.026400128513082523,8.6,29409.52
10,88,0.394980241718651,-0.02912526437486857,9.0,37958.75
10,89,0.3934442088872817,-0.011018280743556772,9.53,56070.33
10,90,0.38964628663470136,0.3983801679915707,10.0,104679.16
10,91,0.3995487732459284,-0.03211089338617194,9.29,17235.25
10,92,0.3975045248695858,-0.02478550998250707,9.78,18177.5
10,93,0.39790387741084343,-0.03146028145465586,10.51,22053.46
10,94,0.397484015126927,-0.028284255997362374,10.47,25522.77
10,95,0.3966193278228483,-0.03419677929201206,10.92,32401.99
10,96,0.39550770752082864,-0.02891300726323225,11.47,41912.09
10,97,0.3949034141823632,-0.03339876082427099,11.66,52665.51
10,98,0.3944335238108988,-0.026235367781220095,12.69,68202.14
10,99,0.39189096096594467,-0.013545612377699795,13.05,86007.07
10,100,0.38932333137290015,0.3988288345161283,14.14,170857.35


==> experiments/hedonic.csv <==
n,m,utilitarianR,hedoUtilitarian,eUtilitarian,meanCR,meanHEDO,meanE
2,2,0.20320692643893554,0.036143716237514306,0.20511138569488035,0.26,1.69,0.83
2,3,0.16621993901817397,0.008008894835395006,0.17006988930087896,0.13,0.87,0.7
2,4,0.19675273025749157,0.0134019522884293,0.20611780373633892,0.14,0.95,2.03
2,5,0.19156650512486517,0.02172534204052809,0.19876738447910097,0.3,0.9,3.15
2,6,0.20545103090720776,0.016150594609482243,0.21449177063048097,0.11,0.88,7.33
2,7,0.2084482845898067,0.010005846861789075,0.21451489694559947,0.2,1.18,23.47
2,8,0.2090259911504818,0.014845534741340972,0.21291255103185172,0.16,2.2,72.29
2,9,0.19577821772814477,0.01191645900159644,0.19971243616914605,0.19,3.08,203.55
2,10,0.20407908925555934,0.013793390580823205,0.2089088510895549,0.23,8.97,850.89
2,11,0.2028708950982044,0.013805993540562233,0.2071223771284489,0.31,20.89,3733.33
2,12,0.21029688950778203,0.005604918556362999,0.21396983243027365,0.44,74.76,21856.8
2,13,0.20167584100757888,0.011480722786808681,,0.35,91.63,
2,14,0.20639513920490565,0.007214693439636409,,0.71,358.97,
2,15,0.21574742345340286,0.007047194567612802,,0.87,625.74,
2,16,0.20727794794425292,0.0034106924536046386,,0.8,1677.62,
2,17,0.20990778107168503,0.005772788474073764,,1.03,3056.1,
2,18,0.2126296225281715,0.007492211357060771,,1.23,10903.06,
2,19,0.20573383895616104,0.004615451511483318,,1.37,18385.43,
2,20,0.21498735673358899,0.00947748465654778,,1.93,42220.91,

==> experiments/inclusiveTimeEgalitarian.csv <==
#n,m,mnU,dismnU,mnTime,dismnTime
2,4,0.31843135757625374,0.44267909752955503,0.89,5.86
2,5,0.3249891053915762,0.4327834376355988,0.48,2.8
2,6,0.31147834650984796,0.4616671022163301,0.53,2.35
2,7,0.31911159864472316,0.45484964721516397,0.5,2.13
2,8,0.29382828207670253,0.45490644984497536,0.58,1.97
2,9,0.30684350612162736,0.4551148413979816,0.5,1.57
2,10,0.28795080793286093,0.45164982802446274,0.97,2.14
2,11,0.2948255189097702,0.4477801737873183,0.76,1.82
2,12,0.2829317495936465,0.45301959914097123,0.93,1.98
2,13,0.2931857761376549,0.45339184365688195,0.82,1.9
2,14,0.28430276514580316,0.45045921379031517,1.25,2.73
2,15,0.28776661710699963,0.4498978992756513,0.98,1.95
2,16,0.2788171831519831,0.4508913008012831,1.73,2.49
2,17,0.2891107514281462,0.4560164542706322,1.3,2.04
2,18,0.2811886790950497,0.4555424830920213,1.93,2.29
2,19,0.2778893226073651,0.4488929038621876,2.1,2.26
2,20,0.28111810239753127,0.4558872264614894,2.0,2.26
2,21,0.2833944486381162,0.45311541399912103,2.13,2.65
2,22,0.2753145344149025,0.4514922610836659,3.07,2.84
2,23,0.2773334378394086,0.4476942405146017,3.08,2.82
2,24,0.2776131041099684,0.4567009687744247,3.87,3.09
2,25,0.2785771763367649,0.45198162607110576,3.93,3.12
2,26,0.27297730687500005,0.45279233980877814,3.42,4.91
2,27,0.27838006400127513,0.4528026179451398,3.39,2.99
2,28,0.27241797852081984,0.4513751291037989,4.93,4.35
2,29,0.2741572604591797,0.4478341998228844,4.07,5.82
2,30,0.27310743482097477,0.45300063992678036,4.61,4.36
2,31,0.27330497386832486,0.44826901443186706,4.71,5.42
2,32,0.2713640849473684,0.4499413444320453,4.54,3.57
2,33,0.27851184359086256,0.45397940637646017,3.57,2.77
2,34,0.26961969215729786,0.4491118664330619,6.73,4.63
2,35,0.2709733170227214,0.44796766915281827,4.47,3.07
2,36,0.27008722616918734,0.45033820528031143,6.16,4.33
2,37,0.2721885793200653,0.44787951252918623,7.49,4.85
2,38,0.26865895197690237,0.4501370133853371,8.84,6.99
2,39,0.27363599056134436,0.4506472395914778,9.11,5.7
2,40,0.2698323083586265,0.4511834948089043,13.31,6.98
2,41,0.26934125185490077,0.44761328956333357,22.42,8.51
2,42,0.26752377259426324,0.4493284025150988,18.36,9.46
2,43,0.27075003638957484,0.44820941743905995,16.54,9.5
2,44,0.2676407799626114,0.44954733083649623,18.79,9.92
2,45,0.27131785911712974,0.4495636670150363,14.12,7.59
2,46,0.2677861320500172,0.45085286419235154,30.34,12.2
2,47,0.2669978449704294,0.44613012999919244,18.2,9.73
2,48,0.26347872556373303,0.4468764617271744,23.87,12.15
2,49,0.2673808120988678,0.44604996538260894,24.24,10.03
2,50,0.26614009052723114,0.44812543315019193,23.46,12.14
2,51,0.26898695343940754,0.44838718985745907,24.19,13.16
2,52,0.2666121106993477,0.44848232487829576,42.16,18.11
2,53,0.26574877186935475,0.44521008500736015,26.78,12.97
2,54,0.26659134416814634,0.44942879041688627,32.51,16.31
2,55,0.26463117407258424,0.44363026829480545,30.14,14.51
2,56,0.26541260059322797,0.4478807915225646,26.13,11.74
2,57,0.26667304992206786,0.4467256648810991,25.33,11.13
2,58,0.26246089666219974,0.44530678500776266,28.81,13.02
2,59,0.26707169037346534,0.44680516520637875,35.67,16.14
2,60,0.26507342569105163,0.44648114049928705,56.69,24.66
2,61,0.2649917255632818,0.4466288251646442,61.94,21.58
2,62,0.2656393707728473,0.44830445106438105,70.95,28.85
2,63,0.26631265331279996,0.44679453601489544,60.02,20.61
2,64,0.2617626969673162,0.44486450835629954,53.28,20.59
2,65,0.2649003192007418,0.4448884336636281,50.55,20.16
2,66,0.2639584920503861,0.4468984105233661,44.9,18.31
2,67,0.26390373944249146,0.4450897841139356,44.7,16.97
2,68,0.26437527518843906,0.44760110782309775,63.81,23.83
2,69,0.26524799703735513,0.44664721804880647,59.24,22.84
2,70,0.2625160917845946,0.4451949672545043,111.81,39.05
2,71,0.2639124876139604,0.44516255867687804,78.7,29.97
2,72,0.25995929647248167,0.44339510229518425,91.46,33.71
2,73,0.26606333407907923,0.44714779088815165,54.94,21.5
2,74,0.260975606164994,0.44515473262049504,91.61,33.61
2,75,0.26312361681327984,0.4452953654749156,66.23,24.8
2,76,0.261761336221087,0.4462473492905392,82.56,31.48
2,77,0.2653758871204132,0.44745513442701623,76.36,27.02
2,78,0.2616010172095506,0.4456753040147371,83.64,30.61
2,79,0.263334568839454,0.44506977664460295,80.77,29.34
2,80,0.26046697820923614,0.44474922317925575,94.03,34.39
3,6,0.3171338574255334,0.3925243456419362,0.26,0.66
3,7,0.34128012471451874,0.4020072872039129,0.13,0.55
3,8,0.3238764029666247,0.3984244658880021,0.1,0.59
3,9,0.3125306622752293,0.4049194103208599,0.22,0.67
3,10,0.3253928917497804,0.40214576095357907,0.19,0.55
3,11,0.3161549221732145,0.40450196739970645,0.29,0.73
3,12,0.2927650592142169,0.39383802584027394,0.31,0.81
3,13,0.3214703961878855,0.41424097977368235,0.15,1.83
3,14,0.30686951702450194,0.40131954083553006,0.33,0.78
3,15,0.2877594323431272,0.3957613308054896,0.39,2.48
3,16,0.31640041210518427,0.4131925646789918,0.41,1.3
3,17,0.3034857168527925,0.40277917449315676,0.5,0.8
3,18,0.28910090699568153,0.4007751158983018,0.74,0.95
3,19,0.30189597321121886,0.3968355646447931,0.5,1.92
3,20,0.30021819513446696,0.4039693986733628,0.78,1.11
3,21,0.2890215535160082,0.40109038819824716,1.01,2.57
3,22,0.3035812078128636,0.4043755582451056,0.87,3.37
3,23,0.29441307761505486,0.3986601349376191,1.06,1.97
3,24,0.2888656006424245,0.40294014394543354,1.53,2.87
3,25,0.30041620658464885,0.4049202064432096,1.04,1.42
3,26,0.2927290418132209,0.4012350410278024,1.56,1.72
3,27,0.2841316701698247,0.39890650665336075,2.17,2.1
3,28,0.29382151867550993,0.39949623905005793,1.78,1.78
3,29,0.28577715777399576,0.395288308645295,2.32,3.25
3,30,0.28140273121045456,0.3962592056260869,2.78,2.4
3,31,0.29059244184034794,0.39645202171306315,2.32,2.18
3,32,0.2828792261928695,0.39434631105697376,2.99,2.44
3,33,0.2818543835844895,0.39798837656109365,3.51,2.91
3,34,0.28996560272565086,0.4013629136274302,3.02,2.46
3,35,0.287092442843233,0.39836883467913203,3.8,2.87
3,36,0.2785711409660919,0.3956724820877563,4.69,3.51
3,37,0.28636173465292275,0.3967974319880646,4.11,3.24
3,38,0.28017975487305347,0.3931004608231455,5.35,3.98
3,39,0.27344930801585243,0.39194437249607217,6.36,4.83
3,40,0.2848526304350208,0.39506754025061264,5.86,5.79
3,41,0.2803683965058671,0.39573699992301425,6.78,4.53
3,42,0.27963573365223043,0.3976464178629825,7.74,5.32
3,43,0.2827753036990627,0.3945991092685252,6.01,4.15
3,44,0.27582195396875553,0.3900787115575812,8.45,5.53
3,45,0.27464471928597467,0.39316376117781504,8.49,5.45
3,46,0.2828773718204987,0.39457918643066314,8.03,5.2
3,47,0.2762080740904317,0.3925994465510576,11.65,6.99
3,48,0.2718510209602534,0.3911121796997125,11.98,7.14
3,49,0.2824231477326994,0.39462593422947206,10.64,6.47
3,50,0.27804307104190307,0.39403975699976995,11.92,7.11
3,51,0.28114001518272974,0.3995882345045089,11.96,6.65
3,52,0.28098111081764143,0.3949067298255327,12.03,6.94
3,53,0.27731400119976485,0.394847881678918,12.87,7.01
3,54,0.27079299042819754,0.3899074171505482,16.13,8.23
3,55,0.2792076149050662,0.3923618693425891,13.96,7.63
3,56,0.27551785691596375,0.3925481300521963,15.67,9.98
3,57,0.27399202214178014,0.39364464139806393,18.35,9.51
3,58,0.2824935173634081,0.3969518898201173,15.9,9.03
3,59,0.2747008251157797,0.3913284476497198,19.62,10.08
3,60,0.2725774236177484,0.3909640073826285,21.0,14.09
3,61,0.2784147461357956,0.3932659840006539,18.79,11.24
3,62,0.2738506576448138,0.3911941701623137,22.62,12.49
3,63,0.2700466372823931,0.3898877294373234,26.74,12.26
3,64,0.27982069411678223,0.3950535162724932,23.47,11.05
3,65,0.27650052711989376,0.3939510476350103,26.51,12.39
3,66,0.27015271105453253,0.39018298002237084,30.03,13.88
3,67,0.2793327751344502,0.39384105204861825,26.12,11.73
3,68,0.2737833992528622,0.39183713704409306,33.27,16.45
3,69,0.2701544575462031,0.3915422854606112,38.28,16.47
3,70,0.27950751337805313,0.39596769607945903,28.66,13.09
3,71,0.27143950547718815,0.3894969446953071,36.9,17.17
3,72,0.26874670194144007,0.38870655840377416,44.97,19.89
3,73,0.2783366636881635,0.39458638880869673,31.39,13.49
3,74,0.2716652603777679,0.3900925998404671,38.26,16.73
3,75,0.2713762656946081,0.3922500752881271,45.41,20.14
3,76,0.2758556926232292,0.391498477276482,40.68,18.04
3,77,0.2691571770307587,0.38813226653535243,48.63,19.85
3,78,0.2720046626523751,0.3930699350472095,51.01,20.58
3,79,0.2763980558199231,0.39363833258582553,45.11,18.47
3,80,0.272598715961651,0.39092561865591624,55.32,21.66
3,81,0.2680391081570902,0.38902032751437654,69.05,26.77
3,82,0.27612940660030266,0.39344721540422484,58.12,24.01
3,83,0.27057723828631086,0.390451241077797,59.85,22.81
3,84,0.26585626337868123,0.3869280069326906,61.97,23.67
3,85,0.277889284166223,0.39627469616680855,49.6,18.75
3,86,0.2678678361131728,0.3877115529600068,67.23,25.2
3,87,0.2676361110324628,0.3891740819713616,80.6,30.36
3,88,0.27524380061980147,0.3926963539462154,59.6,24.05
3,89,0.27173161965667625,0.3918445165226664,76.41,30.95
3,90,0.2666571746469986,0.3884151717174842,90.19,33.46
3,91,0.2714219356459107,0.3900444070977651,81.01,33.8
3,92,0.27073122315775744,0.390659504060946,82.42,31.5
3,93,0.26545825935499506,0.3874130079172805,96.81,35.67
3,94,0.27489895807010045,0.3931304007184366,78.55,28.7
3,95,0.2698834639017269,0.3897942903258549,102.65,36.91
3,96,0.26508261998841254,0.3868366001167663,113.21,38.22
3,97,0.2697865119285143,0.3881622362311692,89.19,30.53
3,98,0.2672303381865655,0.38766633183355137,105.32,36.26
3,99,0.266316789578431,0.3877000839812182,128.13,45.04
3,100,0.2690137398483971,0.3875598265909964,117.95,38.57
3,101,0.26665756885877323,0.3867580294061614,123.07,38.72
3,102,0.2644880367044712,0.38610165514860634,152.64,47.1
3,103,0.2689927098940885,0.3870861077795337,138.02,41.2
3,104,0.26849279219636424,0.3884922961337693,146.27,47.79
3,105,0.26469911702655785,0.38642450140846696,167.13,48.3
3,106,0.26958408015660423,0.3889581729963518,138.64,41.46
3,107,0.26980792858978303,0.3902831921046551,172.49,49.1
3,108,0.2642813034967958,0.3866207348953378,388.14,86.29
3,109,0.26834413014881614,0.3875275287827683,199.94,59.19
3,110,0.26735230698315204,0.38764889759472687,186.95,54.52
3,111,0.2637352097892826,0.3858227670393148,219.28,62.86
3,112,0.2693377347029127,0.38868148445218764,203.36,59.4
3,113,0.26838166482659065,0.3889195009793631,209.84,59.26
3,114,0.2660183153899395,0.3877240696548369,218.41,61.36
3,115,0.2743972294257986,0.39424033151199867,204.03,58.52
3,116,0.2677753193479185,0.3875845381353598,248.76,68.57
3,117,0.2647910563047656,0.38797457771849453,245.68,67.65
3,118,0.26967788445665486,0.38874246323064654,244.27,67.89
3,119,0.26598444221367457,0.38622050455347173,229.87,65.38
3,120,0.26627482247667983,0.388640882967455,290.86,79.22
4,8,0.30806449743988173,0.3609082480953085,0.25,1.09
4,9,0.3552087444373463,0.4079080779864579,0.16,0.54
4,10,0.3451987041088115,0.3966452777259549,0.09,0.59
4,11,0.3298878299939958,0.38372505451862954,0.25,0.67
4,12,0.2998508036261374,0.36855466974200696,0.33,0.63
4,13,0.3417691636105321,0.39745803762898674,0.25,0.55
4,14,0.33426204316232144,0.39781369301537856,0.46,0.56
4,15,0.3173971042486543,0.3815175064410774,0.38,0.84
4,16,0.29654071590866815,0.3693082658614824,0.51,1.0
4,17,0.32960098844440927,0.3998127426599018,0.41,0.74
4,18,0.31974728646213185,0.3892960638683302,0.47,0.83
4,19,0.31480383561051717,0.3845602051461636,0.59,0.98
4,20,0.2930060532662502,0.37202118190323175,0.83,1.28
4,21,0.33041618421427293,0.40175844185148973,0.66,0.88
4,22,0.31588788520559363,0.3851556743045155,0.89,1.2
4,23,0.3070464243911172,0.37947005694936814,1.09,1.27
4,24,0.28983418730654836,0.3708073358130454,1.33,1.57
4,25,0.31814579473916726,0.3910681894596227,0.96,1.29
4,26,0.31345403326211213,0.38554505519724264,1.14,1.41
4,27,0.30302354283363775,0.37944192665868376,1.48,3.17
4,28,0.2876227123665155,0.36980192657886635,2.02,4.62
4,29,0.31420591299920997,0.38951087759869063,1.42,3.12
4,30,0.3106356677888848,0.38568537208905773,1.84,3.42
4,31,0.30081092645699037,0.38061558235273296,2.07,4.24
4,32,0.28752270004877356,0.3725140982725993,2.73,3.39
4,33,0.30469790868191304,0.37790495642180344,2.46,4.84
4,34,0.2998176383657238,0.3792987548783384,2.65,3.94
4,35,0.29523282277747553,0.3753342263596949,3.22,7.21
4,36,0.28755215326367195,0.3727818914176087,4.01,5.99
4,37,0.3031623335661846,0.3788526667867648,3.09,5.33
4,38,0.3005096584083805,0.3810521985572001,3.7,3.16
4,39,0.28603030905199206,0.36647222044229294,4.59,3.61
4,40,0.2847124006072199,0.3692262077154973,5.66,4.22
4,41,0.3039882743845503,0.3813477149012898,4.25,3.37
4,42,0.2936917318433069,0.37369864626780364,5.2,4.9
4,43,0.29502616632730944,0.37749958052020793,5.43,7.23
4,44,0.2814555237384273,0.36729433006271117,6.85,5.33
4,45,0.30098387732346876,0.379673364077601,5.42,3.9
4,46,0.29356624186640695,0.37577625884622906,6.18,5.12
4,47,0.2869964412889257,0.37142519795963946,7.57,4.9
4,48,0.278271065130775,0.364991251068618,9.14,5.7
4,49,0.29729389141624324,0.3779890374932469,7.06,6.26
4,50,0.2962255547774894,0.38123047749033717,8.42,9.85
4,51,0.28689651069188654,0.3701693646151146,9.75,6.89
4,52,0.2806898250333429,0.3676722190320635,11.54,6.8
4,53,0.30178898742060833,0.3836101180985347,7.76,4.93
4,54,0.29153265147766516,0.37560482129845324,10.24,6.05
4,55,0.2805972975578289,0.3644013479049306,12.87,8.52
4,56,0.2806069170585721,0.3692287257341651,13.75,9.92
4,57,0.2944433980398647,0.3760121526146023,11.64,6.86
4,58,0.2910115380448459,0.37510386084618863,13.24,8.07
4,59,0.2810201811128111,0.3673400963728647,15.84,8.39
4,60,0.27827721830647584,0.3674411115049683,18.78,9.75
4,61,0.2955462540022589,0.3779248340912993,14.06,8.75
4,62,0.2905037634265599,0.3736038879464075,15.23,9.43
4,63,0.2827609867673555,0.36784696291342306,16.59,10.19
4,64,0.27938806332149047,0.37038489370957,18.94,11.26
4,65,0.29290280345505204,0.3754323298500576,16.05,10.75
4,66,0.2844999879975109,0.3693274091738297,19.69,10.13
4,67,0.2803508600958513,0.3673409030119456,23.57,11.44
4,68,0.2742235930475352,0.36412830287787545,25.23,11.71
4,69,0.286120509536508,0.3707628567762636,21.22,10.1
4,70,0.2867744092865432,0.37087118596236024,21.63,10.52
4,71,0.27918527841402857,0.3661762608209582,25.43,13.12
4,72,0.2739906701085701,0.3625973054318592,31.18,14.13
4,73,0.29106170358083217,0.37544924673728436,23.79,15.07
4,74,0.2844107499448029,0.3703470721391831,28.52,15.15
4,75,0.28158748746943624,0.36904598564837376,29.23,13.69
4,76,0.2744773606610858,0.36277365157278496,38.55,16.59
4,77,0.29028514714739645,0.3757910947540594,27.79,14.47
4,78,0.28412850631225667,0.3679557687522114,32.13,17.21
4,79,0.2800271779812224,0.3659394056197504,37.84,16.33
4,80,0.2753884918297722,0.36288037233687503,41.77,17.57
4,81,0.2865525647501935,0.37183661426980186,31.83,14.52
4,82,0.2833536203693736,0.3688340855544437,35.97,20.33
4,83,0.2770764000969359,0.36473138180609355,42.28,18.17
4,84,0.2746517311837727,0.36415731328643525,50.19,21.14
4,85,0.2882811645372713,0.37298503387874116,38.08,17.35
4,86,0.28142264049219456,0.3658034020005978,46.01,19.8
4,87,0.2751131236561545,0.36227769940486243,53.03,21.26
4,88,0.27175104572550846,0.3619767762534737,59.61,29.66
4,89,0.2840605747429795,0.36970050297639206,43.89,18.4
4,90,0.2763947981301925,0.3635169981785906,53.02,20.7
4,91,0.2762698580285447,0.36373644224860013,57.05,23.9
4,92,0.27431359796886895,0.36587178649248675,62.91,24.97
4,93,0.28717812552733873,0.3724083649321433,51.45,20.76
4,94,0.28093656489756363,0.3678502496086572,56.67,24.98
4,95,0.2763852492599998,0.36367986070653296,66.89,24.83
4,96,0.2711587866692624,0.36022143749234964,74.79,27.09
4,97,0.2884300844636534,0.3747919972813895,54.43,21.7
4,98,0.28557516435598873,0.3728887004725952,60.32,23.18
4,99,0.2774725698559226,0.3675493695405781,77.31,29.18
4,100,0.267436585147563,0.35830686432870984,91.88,32.75
4,101,0.28078628790960175,0.3663340938325157,77.44,26.03
4,102,0.2771860966386456,0.36399575283400987,97.69,33.59
4,103,0.2741050614774453,0.36350283204381595,105.87,33.25
4,104,0.26885829530401456,0.3606332969943205,115.74,36.22
4,105,0.28421298997649463,0.3703806092620214,83.58,26.72
4,106,0.2776239941259031,0.3670821543132751,114.86,36.93
4,107,0.27320500729576314,0.3623583961132841,122.97,37.23
4,108,0.268623717224313,0.3581037699025039,136.92,41.49
4,109,0.2847873280066375,0.3712357863624669,98.21,30.49
4,110,0.2778133119628402,0.36649395054611733,135.0,40.08
4,111,0.2717021871248944,0.35978558115896947,150.73,43.67
4,112,0.2737490528425563,0.36494152681243025,135.41,41.63
4,113,0.27667316950633253,0.36279870892921934,120.9,37.08
4,114,0.2782009645351882,0.3658076502236001,137.58,41.81
4,115,0.2731290386776268,0.3634179275213589,161.9,46.26
4,116,0.27109475015734424,0.3618828404062683,177.35,53.39
4,117,0.2809429263935068,0.36811013139905563,168.88,50.8
4,118,0.2761688759250157,0.3624049350428505,199.08,57.71
4,119,0.27358340478103815,0.3630785046971625,178.77,52.75
4,120,0.26876783037289786,0.36055100762906567,210.68,60.77
4,121,0.27982884032486216,0.36842747496155126,162.25,46.87
4,122,0.27607946088222796,0.36378823600402993,186.75,52.72
4,123,0.274735506119949,0.3637619096570379,194.6,56.51
4,124,0.2659116144681369,0.35814411574715294,218.55,63.28
4,125,0.2800292760315381,0.36626336548672894,164.52,48.56
4,126,0.2742428215096051,0.36402385547410354,181.47,55.11
4,127,0.27112152346938995,0.35991960044658683,225.85,62.99
4,128,0.2679836704306733,0.3603354042434368,249.08,69.23
4,129,0.27668488474944913,0.3646828604827088,194.41,56.47
4,130,0.2739061656893197,0.3627521338638152,223.52,62.54
4,131,0.270169639703545,0.35947645886130025,244.53,68.17
4,132,0.2662658846543648,0.3573928589489073,280.96,59.57
4,133,0.2751190323338227,0.3625828826571389,225.01,63.77
4,134,0.27652740371338097,0.3641107909436403,261.52,74.08
4,135,0.2708852112081878,0.3618616315905194,268.62,73.03
4,136,0.26770763952680193,0.35953367559069144,356.23,100.26
4,137,0.280349733825453,0.36781181803835883,331.35,96.02
4,138,0.2736921401342826,0.36158559158682274,310.14,86.49
4,139,0.2701976290021613,0.3624065038188729,337.86,93.13
4,140,0.2700248348927855,0.36028261332586936,327.54,87.29
4,141,0.2786952714125772,0.36743059562901037,251.44,73.06
4,142,0.275555001519046,0.36472462758951224,336.58,90.58
4,143,0.27029209145247873,0.3607016908131264,343.41,96.76
4,144,0.2680288537666093,0.36039930326615705,364.98,96.92
4,145,0.27932671779488816,0.36546849294277783,295.33,82.24
4,146,0.27496411342218113,0.36326518626267945,316.08,86.19
4,147,0.2733639885645401,0.36387572847874045,358.42,94.74
4,148,0.26838616790231024,0.3603708425261957,360.82,94.45
4,149,0.27588653566943405,0.364943749170546,337.32,93.53
4,150,0.27343653280223307,0.36257260982685807,311.83,84.94
4,151,0.2712431043069927,0.3615153437381041,378.55,102.63
4,152,0.2682188176571962,0.35828723344829183,447.92,119.02
4,153,0.2767947004784896,0.3642518642293135,395.91,108.92
4,154,0.2737673418328244,0.36288519763241256,437.6,120.4
4,155,0.26807895330661424,0.35944848400801604,476.7,128.46
4,156,0.26825260397846085,0.359120886501719,442.62,119.08
4,157,0.2752702532429784,0.363981460786989,374.6,107.5
4,158,0.27136609086069824,0.3607282029422009,581.83,157.78
4,159,0.2713792034390543,0.36048049326312637,541.86,146.05
4,160,0.2651511710796593,0.3561983006212452,586.82,156.13
5,10,0.31184292662878926,0.3522941094552036,0.24,0.87
5,11,0.3636993954539839,0.4037067428799493,0.27,0.62
5,12,0.35867443984319164,0.39851012936920127,0.32,0.64
5,13,0.3506665009835238,0.389812099816694,0.29,0.79
5,14,0.32962185132864663,0.3719632137732137,0.45,0.93
5,15,0.29812085411798067,0.3518437020928733,0.54,1.33
5,16,0.3566772614484052,0.40691559047561277,0.34,1.12
5,17,0.3452558189372397,0.39414607118004197,0.49,1.02
5,18,0.3274722744721153,0.3756585054734407,0.62,1.13
5,19,0.32080245389406126,0.3714265784030554,0.72,1.29
5,20,0.3012896131163732,0.3599283307982775,0.96,3.11
5,21,0.3465247997808896,0.4003199099191961,0.73,1.34
5,22,0.33165114735215373,0.38493408952118147,0.99,3.1
5,23,0.32562301376148517,0.3775217027344853,1.19,3.88
5,24,0.3130491478020486,0.36833633875430677,1.45,3.06
5,25,0.2938023091790622,0.3548331625109422,1.8,1.88
5,26,0.3382240596381482,0.3929995148876828,1.31,1.59
5,27,0.3277405674682105,0.37921171663099906,1.59,2.05
5,28,0.31588692300331966,0.3706789681706696,1.82,4.0
5,29,0.30284866288231205,0.3607906563392281,2.08,2.71
5,30,0.2881486901664152,0.3519755718150553,2.5,5.39
5,31,0.324192869694829,0.38215296381947395,1.9,2.07
5,32,0.3230766478034214,0.3828354227113214,2.06,2.98
5,33,0.3117286612467219,0.3682265247625401,2.62,2.63
5,34,0.3029068839488863,0.36484189216144375,3.19,3.55
5,35,0.28571432859253537,0.35074766327759027,4.04,4.67
5,36,0.32938216710559914,0.38745235208007167,2.53,2.35
5,37,0.3261899495754811,0.38728015675957067,3.0,2.9
5,38,0.311626535408073,0.37209161245765515,3.78,3.17
5,39,0.2945175879961597,0.3582925394480817,4.42,5.69
5,40,0.28711467358746534,0.3552384628263966,5.32,3.97
5,41,0.3192562090428539,0.3799519091648251,3.41,3.1
5,42,0.3098256212845155,0.3704190945465241,4.66,7.84
5,43,0.30319727704687893,0.36416374153300046,5.3,5.65
5,44,0.29617993590874814,0.35988827968903003,5.99,4.61
5,45,0.28311072780487345,0.3498123003960327,7.12,7.75
5,46,0.31869161280665825,0.3812717506703617,5.31,6.92
5,47,0.31692111703886194,0.3793104737321748,5.63,11.95
5,48,0.30562895779664834,0.3665749716665298,7.05,7.47
5,49,0.29963110949474475,0.36478215943238473,8.75,8.96
5,50,0.28168119032462235,0.35158018609259933,10.65,6.73
5,51,0.3140428653312412,0.37667340850103814,7.29,6.66
5,52,0.3093339711661935,0.3727851481055059,8.03,6.75
5,53,0.29935943502018647,0.36203853225964944,8.92,8.35
5,54,0.2946551579082137,0.3609103876524382,10.19,6.37
5,55,0.2844349494762924,0.3548003304426778,12.67,7.36
5,56,0.3126487851537912,0.3787105286744704,7.92,5.33
5,57,0.30173890345255194,0.3640028929702085,10.72,12.52
5,58,0.2968252489972405,0.3612871177812627,11.38,6.84
5,59,0.28711344512877085,0.35064477213005396,14.21,8.15
5,60,0.2794483518567504,0.35018006368900745,16.15,9.72
5,61,0.3101596444095485,0.376378452731575,11.21,6.74
5,62,0.304615032551012,0.3690367366490899,13.7,9.57
5,63,0.2983333680072381,0.3648979505335368,14.21,10.11
5,64,0.2902152112204136,0.35736706388090544,16.94,9.23
5,65,0.2790293470420951,0.3491159557505613,19.37,9.91
5,66,0.3099676633159532,0.3723913271887036,15.15,9.29
5,67,0.30300929426345424,0.36835744624117095,16.35,9.09
5,68,0.2918876089943466,0.35688631174212415,20.15,11.9
5,69,0.2882850200201456,0.35468942851782365,22.06,17.89
5,70,0.282628005067047,0.3530059504476586,23.17,11.3
5,71,0.303945491544579,0.3674551933471906,18.09,9.62
5,72,0.29666369953315613,0.3623839477854054,21.23,10.56
5,73,0.29181878329404026,0.35712951079638666,23.65,11.7
5,74,0.28548585892584066,0.353119474526007,27.09,15.75
5,75,0.2784068286017725,0.3493347818702172,29.56,22.73
5,76,0.3049632348025312,0.37242285188065405,18.38,10.92
5,77,0.29765144408323996,0.3622001478203755,24.24,12.8
5,78,0.2865305611668263,0.353602167546851,30.06,15.36
5,79,0.2860862909058383,0.35288494364859624,32.1,15.5
5,80,0.27318174514927124,0.3449326627740196,40.97,19.17
5,81,0.30076821185443575,0.3637738466344919,29.24,14.37
5,82,0.29073774508513495,0.35553617120359443,31.93,15.06
5,83,0.2913618231751027,0.35731362540325046,36.7,17.08
5,84,0.2855599986180986,0.3535909552847452,39.78,18.35
5,85,0.27610914794005903,0.34702488752975924,47.32,22.42
5,86,0.30111015399611957,0.36822044470089393,31.45,14.53
5,87,0.2951744938290801,0.3607825537336455,36.24,16.09
5,88,0.28751253056519094,0.3548949684939526,41.04,18.58
5,89,0.28256280920244164,0.35110204772736026,46.84,19.24
5,90,0.27341027262520534,0.34504125331919433,57.63,22.69
5,91,0.29773064533537674,0.36528982654303654,41.53,17.69
5,92,0.29706404102998435,0.36521312105450193,43.59,17.95
5,93,0.28589354219336083,0.35306680906399246,53.41,23.59
5,94,0.283276371785005,0.35193700168508646,58.5,26.4
5,95,0.27456600612028226,0.34669586560169335,68.34,28.06
5,96,0.2976629602651329,0.36479722471943093,51.71,26.48
5,97,0.29663027465866937,0.3635911867371357,54.65,23.35
5,98,0.28556850224537667,0.35418398766315967,64.7,25.97
5,99,0.27767851002103744,0.3482047185401458,71.29,27.7
5,100,0.2719582684448962,0.3452747499546483,73.93,26.92
5,101,0.30246495150361535,0.37059815143184666,58.1,22.15
5,102,0.29336063023687475,0.3586105274940546,73.05,27.18
5,103,0.286424605216589,0.3537445977559653,78.82,29.07
5,104,0.28234168811222143,0.35249305890953175,95.85,32.33
5,105,0.27492422189419613,0.3458445980546109,100.63,31.94
5,106,0.2881855618103244,0.3546037378259425,80.87,27.08
5,107,0.286498821224276,0.35271707631578303,94.18,32.17
5,108,0.281117081119344,0.35033006568136554,97.89,32.72
5,109,0.2765553334342232,0.3474678011932996,119.15,38.37
5,110,0.2741751001943135,0.3476328144913577,126.47,37.81
5,111,0.2948105871345865,0.361991243035757,79.39,28.58
5,112,0.2907122220189576,0.36018947046647654,95.59,31.15
5,113,0.28416038201508087,0.35487793601488354,123.53,37.55
5,114,0.28172993172196764,0.35145004486509124,122.73,37.91
5,115,0.2729161735860696,0.34620983783006776,137.13,44.04
5,116,0.29920088185152965,0.36689704893337416,100.99,32.96
5,117,0.2910494551904436,0.36168987898067984,116.13,39.42
5,118,0.28513305317503024,0.35524363737469317,134.29,40.4
5,119,0.2827797019732636,0.3545323201513527,137.01,42.31
5,120,0.27535131554194103,0.34478652471859045,167.79,48.53
5,121,0.2911600318939137,0.35815452537736625,121.67,38.49
5,122,0.2864026758796822,0.35616154113538734,140.52,42.42
5,123,0.2857061805396105,0.35543064027749205,142.83,43.9
5,124,0.27802452724147075,0.34883304947052324,167.23,49.75
5,125,0.2697113818787321,0.34327612151296977,198.43,59.15
5,126,0.2934590239324216,0.36022834454812175,128.48,40.33
5,127,0.28345503951790685,0.3513025222281715,159.71,47.33
5,128,0.2848795829846377,0.35454354255403836,172.14,51.22
5,129,0.2803463784367086,0.3521157244732231,159.11,45.51
5,130,0.27344210703369465,0.346300414874965,188.8,53.89
5,131,0.2897258848725351,0.35840466958868267,176.69,52.4
5,132,0.28994124274791244,0.3587815876160604,167.29,48.34
5,133,0.2813798386163018,0.3530344534056021,197.78,55.32
5,134,0.27699011099676335,0.34759649626818967,228.45,62.39
5,135,0.2678985814267325,0.3410523875623484,242.31,65.6
5,136,0.2901726803984973,0.3565679596197142,192.27,53.19
5,137,0.286169080789672,0.3554803924805395,219.74,63.51
5,138,0.280682653336986,0.3496205336070102,226.43,62.01
5,139,0.27639820837059803,0.34771845792198325,254.92,69.34
5,140,0.27203586768517296,0.3463896656253457,269.97,71.76
5,141,0.2921301460309901,0.3583475501842577,207.56,58.89
5,142,0.2844888859949688,0.3526727108674341,229.54,66.03
5,143,0.27773014391911865,0.3472934855574973,273.54,75.84
5,144,0.2774068604790891,0.34630352068001374,274.56,73.19
5,145,0.2709695352205262,0.3457111777797367,348.41,91.86
5,146,0.28668427943885083,0.3546933478884226,253.98,70.77
5,147,0.28722322854662935,0.35572217657260263,294.65,79.33
5,148,0.28252240234485376,0.35307833740306527,258.35,68.4
5,149,0.26967389509952094,0.34225733975745337,317.96,83.77
5,150,0.26839397342602184,0.3428249859308069,358.11,93.9
5,151,0.2885421955588199,0.3566925002265634,292.4,78.42
5,152,0.280644088360819,0.35067912729438516,329.66,94.23
5,153,0.2790020546042439,0.3502563599158484,344.5,97.32
5,154,0.2755050121248261,0.34650069883013485,374.56,102.15
5,155,0.2708941773580746,0.34411697465864216,383.71,99.82
5,156,0.2879192038006664,0.3572711119181911,304.76,85.82
5,157,0.2815331256903195,0.3515252214875699,305.82,84.05
5,158,0.2821705117008144,0.35195136331265714,308.71,84.11
5,159,0.2737767662693284,0.3456401225954102,337.6,91.06
5,160,0.26981802136668903,0.342505926381804,352.92,93.64
5,161,0.2869818692263114,0.3584402102456029,281.53,77.21
5,162,0.28417428034985975,0.3529588090718756,308.73,82.71
5,163,0.2749209827020201,0.34412818962271524,358.57,94.71
5,164,0.273410334315386,0.345158387987484,437.14,113.85
5,165,0.2692719669057537,0.34276088934285986,434.64,116.92
5,166,0.28841925248187616,0.35765368181920965,290.29,80.79
5,167,0.2828212782020922,0.3535686771138831,343.24,92.99
5,168,0.2793758436589512,0.3504894965459346,373.58,99.24
5,169,0.27645713855818327,0.34640922708353034,410.18,109.45
5,170,0.2692747915422802,0.34163121374486577,460.25,119.44
5,171,0.2864340688805177,0.35753699823083396,344.53,94.8
5,172,0.28188094746995096,0.3525804387314113,357.44,95.45
5,173,0.27491559771737306,0.3458404565151811,471.66,122.23
5,174,0.27448350404571464,0.3471140328740942,490.97,127.06
5,175,0.26916373981949515,0.34271605430290014,542.05,138.54
5,176,0.28473064559181355,0.3532010679653645,416.26,115.83
5,177,0.27875053862894533,0.3490995902294158,468.46,125.4
5,178,0.276929900612596,0.34783614969192955,497.12,131.11
5,179,0.27209265956232825,0.34422549371289207,514.69,132.88
5,180,0.27060725203701175,0.3425091443018552,556.48,146.36
5,181,0.2845373615033738,0.3532642683204486,474.3,126.14
5,182,0.2813064992419362,0.35318604875410436,484.59,125.73
5,183,0.27538292015511245,0.3466909802553059,1342.0,219.97
5,184,0.27483133145915606,0.3470842815432365,1189.07,222.25
5,185,0.2679799231207746,0.34013119381279494,691.99,171.44
5,186,0.2845895808144187,0.3544096525922843,477.66,129.34
5,187,0.2812730348090452,0.3516900378566842,520.24,138.63
5,188,0.27584780352484495,0.34691242753556006,603.83,155.03
5,189,0.27659724668866675,0.34823907000678134,661.82,174.28
5,190,0.269537546888595,0.3429161004125784,723.3,183.84
5,191,0.28167804330256707,0.350092411940257,584.45,159.29
5,192,0.27761082708533646,0.34854667118754884,596.28,160.92
5,193,0.2779396106132721,0.34635524687369534,644.51,168.97
5,194,0.27663113216192026,0.3462386660518314,718.19,187.28
5,195,0.270271492687075,0.343502367810321,752.64,193.2
5,196,0.2790282761324149,0.3491740054027336,580.97,149.45
5,197,0.28096578517412785,0.3505992898746812,636.46,168.74
5,198,0.27417347700531824,0.34715049563215034,855.88,226.71
5,199,0.27200506530861973,0.3457461909168595,810.95,212.43
5,200,0.267088481493781,0.3401000263083219,1079.35,279.85
6,12,0.3188357972707977,0.35280229315338024,0.37,2.02
6,13,0.376406925148293,0.4143393374823994,0.28,1.33
6,14,0.3704290568628336,0.40260226738581034,0.43,1.0
6,15,0.35596559955987894,0.3931270452296105,0.47,1.0
6,16,0.3470368667069701,0.3842814817425597,0.42,1.07
6,17,0.3283390989590517,0.36612839118104945,0.67,1.61
6,18,0.30761854351465306,0.35091507506477204,0.8,4.03
6,19,0.3696908308320829,0.41247708681065026,0.66,1.2
6,20,0.3535703430698718,0.39472852602243086,0.71,3.8
6,21,0.3534180464182889,0.39529952734093693,0.83,3.85
6,22,0.3359929507866915,0.3767321309250841,1.08,2.33
6,23,0.3189603905476224,0.3605104601500181,1.17,1.81
6,24,0.30069788104487616,0.34877028994821946,1.42,1.94
6,25,0.3531430219225562,0.3982899133425983,1.13,2.86
6,26,0.34662780119155306,0.3939111942960878,1.34,2.33
6,27,0.33762632485153893,0.38164924873318307,1.63,2.37
6,28,0.32775778893589474,0.3697604104765808,1.83,5.29
6,29,0.3165999303259035,0.36195795519799895,2.14,5.24
6,30,0.2963574050003729,0.3480855549704909,2.56,4.01
6,31,0.3440323086394641,0.3926692246639891,1.75,3.06
6,32,0.3381413328618876,0.3836864366301249,1.93,7.01
6,33,0.33351844861454316,0.3825199560272205,2.32,3.86
6,34,0.3225565300299518,0.3684672664331369,2.99,3.93
6,35,0.3100587069003417,0.3614328686365455,4.07,3.85
6,36,0.2978508694468971,0.3520433582862492,3.96,7.39
6,37,0.3423185367481908,0.38932210161250597,2.42,3.26
6,38,0.3296113685003399,0.37776056248205186,3.33,6.56
6,39,0.3287620197706817,0.3754218685871553,3.53,3.14
6,40,0.3190039116291465,0.36820536552711275,4.56,3.86
6,41,0.3016284473831741,0.35262343793800466,5.56,9.08
6,42,0.28363603731245457,0.3370856222516927,6.66,7.97
6,43,0.34047035070489357,0.3878143156307179,4.03,4.71
6,44,0.3264429761423668,0.3764224112497471,4.54,3.61
6,45,0.32503597624542585,0.374205495818449,5.06,4.03
6,46,0.31027240154437274,0.35880940543481565,6.42,5.32
6,47,0.30269823513621225,0.3530565985328337,7.98,8.25
6,48,0.2864843829704298,0.33982074687113895,9.31,6.47
6,49,0.33245076871272244,0.38302282894589496,5.98,4.86
6,50,0.32823552892503544,0.3787800523844556,6.3,4.82
6,51,0.3142327837769314,0.3653716272198087,8.48,9.03
6,52,0.3064689216394805,0.3575568376109175,8.68,11.46
6,53,0.3031193551138767,0.3559868251863091,11.13,7.35
6,54,0.2837189286198564,0.3391839390048466,12.55,9.6
6,55,0.3306087395433077,0.38252860847717973,7.29,5.21
6,56,0.32025793053821955,0.3716444812794406,8.3,5.51
6,57,0.31938295187689014,0.37136404226615255,9.38,9.8
6,58,0.30174402679407,0.353330896349449,11.74,7.18
6,59,0.2975902917496906,0.3514145792912035,12.41,7.15
6,60,0.28552131880862774,0.34410599644717854,13.85,8.06
6,61,0.32830791163896644,0.3793589120136843,9.0,5.84
6,62,0.3236468067345955,0.3763927961597842,10.46,8.97
6,63,0.3103666184536838,0.3611740237713935,12.37,7.37
6,64,0.30217607205190616,0.355134887299376,12.97,7.59
6,65,0.2883898068888775,0.34589892813736717,15.75,8.26
6,66,0.2850296189625744,0.34457771421341543,17.43,13.27
6,67,0.3246633921873212,0.3756494559460976,12.46,7.38
6,68,0.3172806352530993,0.3680368233672956,14.27,13.6
6,69,0.30921521941787444,0.3620435334343404,16.1,10.93
6,70,0.29933612184771613,0.35310612716690803,17.41,9.61
6,71,0.2936701487796668,0.3484120921210003,19.81,10.33
6,72,0.28524668212230664,0.34385328821648714,22.04,12.46
6,73,0.3196329562715375,0.3733518570294555,15.67,11.52
6,74,0.3152644911428777,0.3679712581532783,17.76,9.16
6,75,0.30656605741792636,0.3611244070767819,18.31,9.51
6,76,0.30295087626315653,0.35734898612300514,22.07,12.37
6,77,0.29297771275646656,0.34697520279333366,26.26,14.03
6,78,0.27731535538444585,0.3364602236708847,30.24,14.12
6,79,0.31334633056524264,0.36716486199133797,21.74,13.44
6,80,0.31164019346965277,0.36310007638374864,22.17,11.27
6,81,0.30973048574199885,0.3640658113924358,24.68,12.53
6,82,0.29815843784905094,0.35233919371494593,30.71,17.79
6,83,0.2928445469381035,0.3479589124063818,31.85,14.91
6,84,0.27828419197799514,0.3387003482123599,42.55,21.13
6,85,0.31777304265556,0.37315456170082517,30.73,20.27
6,86,0.3078508242027017,0.36110806002008355,43.0,19.11
6,87,0.30066471183920074,0.3543593010659443,42.46,20.91
6,88,0.2934378863854523,0.3497832376547869,42.68,19.32
6,89,0.28815942005005346,0.3444883258078294,45.81,20.5
6,90,0.2753138552322071,0.33282368427255,45.76,19.21
6,91,0.3069160892628014,0.3593049969304477,33.08,15.44
6,92,0.30228579740562167,0.3552790266118461,33.57,16.4
6,93,0.30095775587927276,0.3535282207381809,37.81,17.88
6,94,0.29618990717638294,0.352433894747781,38.36,16.95
6,95,0.2838589974933701,0.3413942785240176,50.46,24.84
6,96,0.28228950676020786,0.3411384616559377,54.59,26.24
6,97,0.31177477034975437,0.36650639733247586,37.33,16.4
6,98,0.30300974668997616,0.35583151599111595,44.94,20.9
6,99,0.30321369047397445,0.35922117612431315,45.11,20.63
6,100,0.2882378352488917,0.34490628523712324,57.27,23.74
6,101,0.2873881799547128,0.3440635015108321,58.44,24.08
6,102,0.2810743388328186,0.3403325070635457,67.4,28.29
6,103,0.30498820162545587,0.35801163634224425,52.38,22.11
6,104,0.308692895769296,0.3628962992305926,55.93,20.93
6,105,0.2986281465890859,0.3547850115029271,65.66,24.67
6,106,0.2954468910898516,0.3514134159418928,68.84,24.94
6,107,0.2874702090983548,0.3458767347642422,78.33,31.47
6,108,0.2775008083505458,0.33785738908394025,87.22,28.89
6,109,0.3048372250987838,0.35815654239841166,58.49,20.33
6,110,0.30298576683533235,0.35583028397193367,68.34,23.06
6,111,0.2982479395690511,0.3507609866609016,73.76,27.93
6,112,0.28773105702183094,0.34466056108868814,83.23,27.1
6,113,0.28267220658206893,0.33969335213970614,95.3,32.26
6,114,0.28065583480630757,0.339131519206107,105.5,33.77
6,115,0.31056807848343015,0.3670142975410844,74.17,24.97
6,116,0.3048790186172485,0.3618452259161045,91.99,30.87
6,117,0.29248553888238776,0.34968761725021413,126.62,39.93
6,118,0.28669354515771944,0.34411008057713294,113.83,34.5
6,119,0.28548972009898704,0.3429553077116112,110.63,33.08
6,120,0.2796907317796931,0.3395604880616222,126.09,36.24
6,121,0.3054169661272193,0.3588720736060073,95.76,31.6
6,122,0.29900724348751406,0.35502552161080575,99.04,30.67
6,123,0.2960921358937402,0.35305767739899274,109.15,33.99
6,124,0.2888786118394848,0.3458377934796159,126.95,42.43
6,125,0.28372823425747795,0.3416814752972555,164.08,49.46
6,126,0.2732004264051551,0.3320377085118213,165.67,49.71
6,127,0.3062352038341811,0.36267897898069534,110.91,34.91
6,128,0.2988273055248839,0.3533704673888057,148.06,45.62
6,129,0.29198676602300194,0.3489793513934156,241.74,71.95
6,130,0.28683828533861855,0.34323383309704986,389.28,116.96
6,131,0.2865581259822257,0.3458220685037305,399.69,120.45
6,132,0.27505534204761767,0.3349262613851266,334.77,95.39
6,133,0.3031325996580134,0.3579388637686967,134.66,41.9
6,134,0.29996237345475035,0.3580308495782718,121.58,38.94
6,135,0.28713644971931546,0.3448893247685736,151.07,42.86
6,136,0.28904700409632117,0.34618571538689025,157.78,45.58
6,137,0.2842613347620111,0.34294064464147,182.63,54.08
6,138,0.27523859157062175,0.33610932203116434,201.26,56.36
6,139,0.3014314383794359,0.3585944679555249,146.93,45.66
6,140,0.29147882181512197,0.34874322338116653,176.78,51.11
6,141,0.29660101845973896,0.3531842714456539,192.85,55.89
6,142,0.28568804029076866,0.34248510213550476,279.91,78.94
6,143,0.2792183051761708,0.33900595031774755,259.52,71.71
6,144,0.2746304172912771,0.33540229250647735,231.65,61.24
6,145,0.3006486977712894,0.35757327048348186,154.28,45.69
6,146,0.2976301564763582,0.35571052066726844,167.77,48.23
6,147,0.29212193636539785,0.3488089241254561,182.25,53.09
6,148,0.2837712730993842,0.34164033494240803,205.78,58.13
6,149,0.28613705774470033,0.34307381621049154,209.41,57.78
6,150,0.27311111268964217,0.3334810771563887,263.54,70.89
6,151,0.30852264539350094,0.3632886750658147,168.81,49.31
6,152,0.2927286064828351,0.3495390358563021,203.97,58.24
6,153,0.28746521902036776,0.34302029746237045,217.87,59.29
6,154,0.2859170959159276,0.34349357336931097,237.93,66.16
6,155,0.28467776480846657,0.34085837216097076,249.48,73.58
6,156,0.27752843092551127,0.33904967395874913,270.08,71.23
6,157,0.29925000281716474,0.35501711498222815,209.6,60.5
6,158,0.29295400545902145,0.35057237844127626,230.02,65.1
6,159,0.2896840843695898,0.3488915333724119,231.48,63.37
6,160,0.28312676182148544,0.3428272589451612,275.59,75.76
6,161,0.28025114177996263,0.3383394243027525,292.73,79.01
6,162,0.274618967031139,0.33555783917401266,325.21,85.21
6,163,0.2952519094226003,0.3534139190224771,233.45,67.66
6,164,0.2962619283990834,0.35366667594077944,250.72,67.34
6,165,0.28825469628995487,0.34743569841914407,270.27,75.23
6,166,0.27939786703284153,0.3383448900899831,323.65,82.49
6,167,0.2778355028429201,0.33895203432996224,336.72,86.45
6,168,0.2740396569375855,0.33448876346319745,344.41,89.32
6,169,0.29630502800334474,0.35476752980285053,250.42,70.92
6,170,0.29189638412425817,0.35003807329795644,279.9,75.57
6,171,0.28701862317652055,0.3459696220895768,310.69,84.38
6,172,0.28227962481918273,0.34061522800588956,322.69,86.63
6,173,0.2816977030516967,0.3381426512159363,341.06,90.42
6,174,0.27621045857820137,0.335737793903372,394.76,101.67
6,175,0.29070036884039663,0.346965668551587,312.56,87.06
6,176,0.29499216884628293,0.3523697407802797,283.37,76.12
6,177,0.2882059695128445,0.345890660210693,345.28,90.96
6,178,0.28203892466501435,0.341335820762796,358.75,94.29
6,179,0.2784991373569168,0.336846497134324,409.62,107.06
6,180,0.2703911790285728,0.3300589040186079,457.63,119.3
6,181,0.3005415908786707,0.3595092190183462,308.03,84.07
6,182,0.29362395190674523,0.3529841960700653,324.91,84.7
6,183,0.28892033682311985,0.3465452858976951,355.68,93.0
6,184,0.284503410196486,0.3423465246267537,428.21,109.97
6,185,0.2775445269641011,0.3373703012515925,477.15,123.96
6,186,0.26811318069915135,0.32906561610520607,498.17,126.06
6,187,0.28518754424139797,0.3423294941743133,392.34,110.34
6,188,0.2921424008405151,0.3498736891934469,364.49,100.62
6,189,0.2890841000477535,0.3467941271040535,409.12,110.44
6,190,0.284239050913364,0.34377763423706625,446.47,120.17
6,191,0.277714261935451,0.33604479906940427,493.34,136.52
6,192,0.2709135557028287,0.33203136808917166,498.65,128.82
6,193,0.2957720590849818,0.3541650801328513,357.89,97.23
6,194,0.2881468701557475,0.3460920235738793,435.54,115.5
6,195,0.2899559977270436,0.3464339587363864,452.57,122.21
6,196,0.28141692985080213,0.3404407334287201,511.47,137.93
6,197,0.27610600825498854,0.3348666933490959,568.85,143.19
6,198,0.26953494681883083,0.33158500735324026,579.68,148.0
6,199,0.2950509553426497,0.352806729571879,464.33,123.99
6,200,0.29226557342843984,0.35083559841713635,441.84,116.92
6,201,0.287827832519503,0.3471221185775451,506.53,132.72
6,202,0.27699767169616346,0.3341601128655012,550.3,143.82
6,203,0.27772554092120105,0.33637978314873435,556.69,144.68
6,204,0.2695533714839822,0.33316366038702383,645.43,166.21
6,205,0.29285796257826247,0.3516718220816295,465.28,122.66
6,206,0.28736494037620725,0.34361184358291424,537.22,143.57
6,207,0.2837050905358013,0.34308650700169346,551.08,144.18
6,208,0.2817774839572024,0.3391208704776734,600.57,153.98
6,209,0.2793634937419151,0.3382072661800677,613.87,156.75
6,210,0.27183980485892023,0.3317742917396572,723.79,178.34
6,211,0.29298463536280794,0.351221384014766,533.89,146.85
6,212,0.2900754407727872,0.3473926697769671,534.98,141.26
6,213,0.2886944936623472,0.34624980306817293,622.15,165.71
6,214,0.2784673151672176,0.3367241836363709,678.84,171.69
6,215,0.2753180672860584,0.3354023500564942,737.39,188.3
6,216,0.26866994357723234,0.33093516323590494,819.1,204.29
6,217,0.2925873394636284,0.34918541477459963,570.47,149.93
6,218,0.28888730272972424,0.3469085521515733,645.76,167.69
6,219,0.28589678700992366,0.34337813500738,682.64,177.14
6,220,0.27641184622676757,0.33484188920246594,748.97,193.17
6,221,0.2777702305906139,0.33790359675476006,789.6,193.93
6,222,0.27185420597982846,0.33128958311187084,885.16,220.06
6,223,0.289955259102951,0.3474441199064436,629.19,169.43
6,224,0.284108446141138,0.3433884255187602,705.4,178.56
6,225,0.28288888032395165,0.34060334035749706,720.22,185.73
6,226,0.2793412151165216,0.33927275421160025,797.05,198.06
6,227,0.27634545172830427,0.33568198633346336,860.91,219.61
6,228,0.2725031989168167,0.3349566882173237,915.9,229.01
6,229,0.2887143989365754,0.3496899818311334,752.56,196.76
6,230,0.2837574961756658,0.34361580059110614,814.28,213.29
6,231,0.2791114719475912,0.3366558705642124,856.69,218.89
6,232,0.27640745613198975,0.3351682662457005,947.83,240.51
6,233,0.2737605462818911,0.3331307627230485,925.42,238.0
6,234,0.27004646392564874,0.3301921830375386,1187.5,286.72
6,235,0.289241089668227,0.3464409579240367,856.64,213.77
6,236,0.2876746154519556,0.3451249985207932,823.62,212.0
6,237,0.28326659431947265,0.34342128987184517,1003.62,258.65
6,238,0.2769597592510202,0.3361256413017937,1238.72,306.64
6,239,0.27500941365789955,0.33519236481697134,1348.82,328.92
6,240,0.2677249044908096,0.33127742579249697,1224.79,290.02
7,14,0.31426661387945004,0.34273896291350886,0.57,0.99
7,15,0.3911346017133608,0.42180332698492634,0.36,0.87
7,16,0.38076021167312374,0.40919810340574436,0.51,0.96
7,17,0.3700356036625601,0.40491274118376624,0.68,1.04
7,18,0.3544668640751978,0.38368434224737236,0.68,1.29
7,19,0.34332760514629646,0.37265815062298413,0.8,1.49
7,20,0.3237284000029794,0.3553464826358617,0.9,3.36
7,21,0.31363739182642764,0.3511575999366128,0.98,1.69
7,22,0.3726678710416891,0.40563123405606577,0.92,1.32
7,23,0.3688073592679264,0.4051403629706727,1.01,1.47
7,24,0.3555679272690044,0.39359593444586694,1.26,1.92
7,25,0.35134134576781917,0.38677661094568605,1.28,1.77
7,26,0.32649630496856785,0.361028761338508,1.7,2.17
7,27,0.3219371072653153,0.3565985814766465,1.92,2.28
7,28,0.2964311133414354,0.3393467626802569,2.29,2.76
7,29,0.36625012801233403,0.40540420074814065,1.54,1.8
7,30,0.3537028774227546,0.3906621244016093,1.85,4.53
7,31,0.35111960026400524,0.38848274521878196,2.26,4.72
7,32,0.3449819132724835,0.38340535483658245,2.61,4.34
7,33,0.3221192760926094,0.35938322762285646,3.11,3.01
7,34,0.31379285860577255,0.35312027875685503,3.81,3.46
7,35,0.3017642221661088,0.34545794648488715,4.5,6.42
7,36,0.3545616080369043,0.3942861654341284,2.96,2.88
7,37,0.3460891582183406,0.38488249487928144,3.35,3.3
7,38,0.3423613106083069,0.381051080573905,3.97,3.64
7,39,0.3297998463581922,0.3677584325933718,4.51,4.54
7,40,0.3240870319315098,0.3640803012399985,6.36,7.48
7,41,0.3100921373220475,0.35246691018077486,6.12,8.04
7,42,0.29324467092649814,0.33927401472795965,6.65,7.02
7,43,0.3477289440723977,0.38909160826949146,4.46,5.98
7,44,0.3422345249922662,0.38208995073848356,5.42,6.38
7,45,0.33977489068363104,0.37923923376144425,5.72,6.44
7,46,0.32390167848194196,0.3652742986933248,6.3,5.37
7,47,0.31322455547491157,0.35349784967971865,8.96,7.05
7,48,0.3095545204811642,0.3527395073838111,10.14,9.94
7,49,0.29007469816994097,0.3377240132408192,11.96,10.53
7,50,0.3414896871582518,0.38319065092443133,8.63,9.41
7,51,0.3391800724893638,0.3815491714811119,8.21,7.85
7,52,0.3271217351474639,0.3700409167805004,9.35,8.22
7,53,0.3248666097152925,0.36691732973816277,9.86,7.16
7,54,0.314688324257466,0.35558190832649955,12.34,9.71
7,55,0.2993162448806025,0.34421031806517777,14.28,9.23
7,56,0.29011165057324495,0.33738574752747147,15.25,9.44
7,57,0.3439911125888382,0.38751850468238097,9.62,6.76
7,58,0.3365229031770373,0.3800127533681752,11.35,7.44
7,59,0.3233204944335214,0.36730606175339525,11.71,9.51
7,60,0.3175357085805555,0.3622959897760101,12.93,8.54
7,61,0.3057600703415357,0.3471134592794041,14.56,9.76
7,62,0.30111885011691514,0.3448589771675389,15.74,9.35
7,63,0.28366842416011173,0.3339574711419931,19.36,12.57
7,64,0.33903813955816936,0.3830593227962586,12.77,8.95
7,65,0.3347414447530205,0.37906094619584624,12.69,9.18
7,66,0.3251535650664587,0.36716329345396176,14.57,8.95
7,67,0.3202375941746196,0.36532786755255353,16.23,15.12
7,68,0.30383439305476845,0.34911926831710843,19.56,16.2
7,69,0.29365974931481786,0.34120444039935355,20.9,13.17
7,70,0.2861061620919084,0.3342597797715514,22.59,15.07
7,71,0.3401841250058968,0.38462249038154456,13.31,8.74
7,72,0.3237883840016217,0.36933256715685386,16.09,12.18
7,73,0.3211034868384848,0.3643594433970117,16.41,9.87
7,74,0.3182433212668829,0.35832219474072013,18.39,11.06
7,75,0.3062353459521429,0.35001153201411944,19.67,13.55
7,76,0.29443807314122405,0.34344795434095127,23.49,14.3
7,77,0.2783407576700621,0.3282510376258958,26.11,13.97
7,78,0.3297623509402374,0.37394488260924147,18.45,10.51
7,79,0.3207365936857812,0.36398225399383094,20.79,13.36
7,80,0.318042698106295,0.3619270096601457,27.08,18.62
7,81,0.31439351651899544,0.3610055145545973,30.26,14.94
7,82,0.30258430757882704,0.34808405331238956,40.16,20.82
7,83,0.298685665931514,0.3468295380338508,49.69,21.32
7,84,0.2793930478809066,0.3303291877190997,55.59,25.48
7,85,0.3263322607796222,0.3714040750890248,34.83,21.92
7,86,0.325539155080971,0.37014017474699173,40.1,23.91
7,87,0.31775633119768326,0.3623310170626368,39.61,19.72
7,88,0.3074998844999006,0.35315021273954805,41.32,23.17
7,89,0.29761132089791553,0.3437160326201825,48.14,26.04
7,90,0.2895958596462166,0.3371491272920982,42.51,21.65
7,91,0.2866769902472381,0.33401429138111716,45.02,20.01
7,92,0.32321684962518143,0.36713107784812266,29.23,14.87
7,93,0.31613036702071473,0.3632812316633758,31.9,15.35
7,94,0.3137542458793461,0.3585860985194019,32.13,18.75
7,95,0.3040240512291323,0.3512513442969569,37.29,19.91
7,96,0.2999298274495825,0.34505926807191556,43.29,18.92
7,97,0.28651056028012484,0.3355678156486697,52.97,22.49
7,98,0.2791053550232686,0.32916616452219943,59.27,24.66
7,99,0.325907663575139,0.37223099506776075,37.36,19.6
7,100,0.31535802660727646,0.3609897423484562,42.31,19.28
7,101,0.3119945884765344,0.35743735827627776,48.3,21.3
7,102,0.3039002039653958,0.35022550765558036,60.09,29.07
7,103,0.2961514279655992,0.34398777094594907,101.21,36.88
7,104,0.28744476849983236,0.3363476401862123,87.25,34.18
7,105,0.28064689018484645,0.3311660493601872,76.74,28.3
7,106,0.31815384088719817,0.36348434833075965,53.81,20.82
7,107,0.32099567441451354,0.36795740828389406,56.06,22.06
7,108,0.3122482282126515,0.3602218747393316,59.79,22.79
7,109,0.29954997718352216,0.34823853585784986,62.34,23.2
7,110,0.297858961388024,0.34488398322378944,66.96,23.93
7,111,0.28613699470763543,0.3356728222352324,79.51,27.39
7,112,0.28055296008600206,0.33120246805500386,86.25,28.59
7,113,0.31994952945365773,0.36795889335432075,55.13,22.22
7,114,0.31596722073230676,0.36033532459673845,60.21,22.43
7,115,0.3097235273406264,0.357096162521282,62.49,23.56
7,116,0.30359310935753353,0.3511532662944664,70.01,24.44
7,117,0.29193297055568757,0.3388897875444032,77.27,26.95
7,118,0.28742252322775563,0.33525357328553496,85.4,27.88
7,119,0.2806780342064987,0.3307570269738423,98.43,31.53
7,120,0.32240098126199773,0.3696861610821939,58.04,21.39
7,121,0.31814797570751446,0.3659773254314546,67.05,22.71
7,122,0.3072366366080977,0.35579538499050384,78.92,26.26
7,123,0.2983620058510646,0.34669866198063565,102.5,35.73
7,124,0.29073776527188416,0.33950982822213155,138.67,45.45
7,125,0.28924237940295494,0.33883545282316213,142.98,45.27
7,126,0.2782256809895619,0.3283358595068265,141.43,42.51
7,127,0.3153087463599202,0.3628039475162849,77.67,25.31
7,128,0.3109018017353542,0.35736390246935396,85.53,28.47
7,129,0.3084792974154707,0.35620518876595475,96.89,29.97
7,130,0.3035193656069323,0.3501290443915544,97.33,30.54
7,131,0.29011129080910925,0.3381286268294803,114.73,36.99
7,132,0.28333967248178327,0.33419487418734534,121.1,35.97
7,133,0.2802646885886374,0.3309786624280312,135.19,42.28
7,134,0.3151286657146567,0.3613272351732986,85.27,28.25
7,135,0.3100195453396099,0.3579196521865318,102.05,32.57
7,136,0.30217564787330004,0.3489433783879817,116.25,36.42
7,137,0.3002288905512903,0.34704903205039145,125.78,37.87
7,138,0.2938922976831383,0.34455232957570475,122.36,36.32
7,139,0.28706337814504335,0.3374534244812437,144.41,43.69
7,140,0.2769135306213863,0.32620302911378557,160.94,46.3
7,141,0.3105702322125248,0.3585101175806303,114.38,35.62
7,142,0.3059495147674332,0.3547446285777346,120.43,36.74
7,143,0.3038960033976109,0.35180695562709735,130.46,40.1
7,144,0.2947439079310723,0.3396708271481937,149.77,44.95
7,145,0.29061000267364473,0.3411024814023078,156.93,47.21
7,146,0.2815385005764944,0.3310963108081205,181.29,51.32
7,147,0.2784594674584971,0.3317797434448164,214.23,61.72
7,148,0.31024493956867566,0.3581701752562275,153.79,47.1
7,149,0.31154564019808,0.360029473378743,160.8,49.14
7,150,0.3032722477553183,0.347808051919072,172.83,50.27
7,151,0.29703061680152415,0.34596340889265725,173.66,50.03
7,152,0.2926364052308807,0.34267359489638294,189.77,56.95
7,153,0.2838293802523429,0.3319226743493073,236.63,68.33
7,154,0.277807777256329,0.32860986360187394,220.05,61.83
7,155,0.30648724599068766,0.3538752531232559,162.6,52.16
7,156,0.30283802533260085,0.3506425438143092,191.09,56.91
7,157,0.30232280114464727,0.35072254871815717,211.23,62.31
7,158,0.2975117583864795,0.3448526828179952,226.06,68.5
7,159,0.2903405938145038,0.34102568160165164,483.61,141.85
7,160,0.2877177678798133,0.33527831486549475,336.62,93.97
7,161,0.27521559843937854,0.3276872330815081,275.42,74.63
7,162,0.3111188144699857,0.3599513747308499,212.89,60.4
7,163,0.30444546751887464,0.3518129981780696,205.63,62.37
7,164,0.3006952594288238,0.35078762149967196,276.18,77.69
7,165,0.29174301392691154,0.3411258136314531,305.36,87.27
7,166,0.2905407456500288,0.34253860003910885,339.85,92.83
7,167,0.28079097147724946,0.33000870329330695,306.7,84.25
7,168,0.27365719907533653,0.3246098715309608,312.87,82.25
7,169,0.3089560306550043,0.3582681247354427,266.32,77.95
7,170,0.3031288162667874,0.35071597546838507,231.65,63.27
7,171,0.2988962160992873,0.346557184210944,252.2,71.33
7,172,0.29449862622997786,0.341533190353524,256.46,74.35
7,173,0.2887964402662584,0.3395065321682361,278.02,73.06
7,174,0.2766987216332754,0.3270743681434564,343.97,88.09
7,175,0.2744261983064703,0.3277346894367135,428.52,111.09
7,176,0.31046084609739444,0.3584533508393954,241.13,68.06
7,177,0.30540336006638213,0.35431732487627615,252.19,70.59
7,178,0.29828601026686274,0.34823626038723193,452.23,131.7
7,179,0.29434425990920166,0.34257804141591663,522.91,152.45
7,180,0.2906208389559098,0.3406443209341337,368.6,99.1
7,181,0.28503604212975076,0.3348193090303618,376.92,99.94
7,182,0.2748582782318944,0.3289586071805185,454.63,114.36
7,183,0.3041689058031289,0.3518968099726484,331.22,88.96
7,184,0.3052683377079713,0.3554389918720209,315.92,85.19
7,185,0.30015512200956485,0.3467985109535088,342.32,91.29
7,186,0.29598333731402227,0.34363318735740433,447.9,124.77
7,187,0.28637972249882,0.33700921085247737,427.8,116.41
7,188,0.2848543125383738,0.33503722911882733,505.86,134.09
7,189,0.2762126414440886,0.3288201459079978,445.85,116.83
7,190,0.30693655687923305,0.3559421066528013,338.39,89.39
7,191,0.3011371616813873,0.3491594681739537,391.63,108.31
7,192,0.2973755537000563,0.34644023159196374,358.36,95.32
7,193,0.2860888656380629,0.33531170762822127,382.4,100.94
7,194,0.28331581197267314,0.3326260144344602,426.35,113.29
7,195,0.28091616980439515,0.331007180920197,472.47,119.23
7,196,0.27043385987092144,0.32201664915002337,367.41,88.41
7,197,0.305091613573394,0.35608919827303687,135.48,34.89
7,198,0.29883743032297816,0.3481059925795095,136.83,36.8
7,199,0.29372083556300416,0.3426093730141306,144.49,37.16
7,200,0.2867526061627022,0.3369075344254048,154.56,39.23
7,201,0.2849360831379814,0.33529568772140456,178.94,51.71
7,202,0.27794655388210077,0.32634926394371655,203.2,54.61
7,203,0.2754605641034016,0.32811107249859345,206.79,50.09
7,204,0.2979019644072007,0.3449127515711332,141.55,38.4
7,205,0.29984698386388803,0.34789002865228147,139.85,35.6
7,206,0.2998733940349903,0.34757049701894505,154.58,41.01
7,207,0.28907767444427157,0.33786451723017585,174.68,43.62
7,208,0.2861051550400072,0.3351888825508742,189.86,50.64
7,209,0.28002232762145507,0.32958340900259847,207.46,50.48
7,210,0.27341883408082646,0.32487400213066153,221.6,51.46
7,211,0.3029071767726894,0.3539417374726545,158.65,39.61
7,212,0.3012846449216024,0.3492720059598101,179.8,47.51
7,213,0.29485904565496035,0.3436104681595601,174.21,43.07
7,214,0.2854590238144815,0.33695485193460706,206.4,49.65
7,215,0.2856420825605765,0.3368931994318954,205.16,50.0
7,216,0.2797392450092553,0.3309013747448501,245.48,58.32
7,217,0.27244689607630623,0.32581280032938453,262.39,62.88
7,218,0.30435967144723003,0.3543286461453672,175.58,45.16
7,219,0.29652738300923476,0.34813597417448255,182.18,46.46
7,220,0.2936630779723177,0.3436346155759009,199.35,53.15
7,221,0.2863283522629743,0.33535736593493554,221.72,55.19
7,222,0.28200627323159344,0.3338192080720649,231.65,57.39
7,223,0.27570801182665194,0.32815100225623234,234.47,58.47
7,224,0.27422290819426,0.32602865162581834,269.19,67.63
7,225,0.297737134664382,0.3452424461328084,216.29,53.5
7,226,0.29806485393236376,0.3486406440044967,205.97,53.79
7,227,0.2882753701218681,0.3374745226880348,227.66,56.91
7,228,0.28971728773658745,0.3384916828269881,242.38,59.8
7,229,0.28103074343546647,0.3310227355371659,257.94,65.2
7,230,0.27950337903631806,0.3319389461813785,280.55,71.95
7,231,0.27494513122316533,0.3250963736424169,294.4,73.48
7,232,0.3001073881472052,0.3496925297072576,202.05,53.28
7,233,0.29436090700665385,0.34267202118027135,233.76,61.34
7,234,0.29206300891374215,0.343749806964517,254.62,65.97
7,235,0.2872972922525558,0.33741971564710194,259.0,64.02
7,236,0.28523073523648446,0.3346604863834365,257.26,66.86
7,237,0.277217438416625,0.32788930433539704,301.78,75.69
7,238,0.2732722305354363,0.32349442864557987,312.07,76.69
7,239,0.30040559860733446,0.35098226063543014,246.58,61.12
7,240,0.29500012703154554,0.3455242766571914,251.93,63.22
7,241,0.29466316766080664,0.34556003949228686,249.39,62.57
7,242,0.2910883878594466,0.340957034291829,279.06,71.44
7,243,0.28304479119935005,0.3343399896158997,324.7,83.62
7,244,0.27618236481244934,0.32640492396310705,332.28,82.93
7,245,0.2704776332541844,0.32287668443645356,369.39,86.15
7,246,0.3022968548697548,0.35008974639363666,254.34,65.89
7,247,0.29762505996367283,0.34701979974762437,251.64,65.78
7,248,0.29094050239263974,0.34196923329259116,303.2,75.62
7,249,0.2893967168888056,0.33988084190852935,315.59,79.66
7,250,0.28394117093130905,0.3339744990503574,364.01,90.21
7,251,0.277680382153293,0.3276700680212279,364.02,86.09
7,252,0.27136704601923467,0.3248524654360774,401.81,93.9
7,253,0.2945893706046463,0.34399746874036474,271.97,68.34
7,254,0.2909712424593991,0.3396195256830357,327.76,79.1
7,255,0.28535893988846406,0.33558437558356746,345.22,84.43
7,256,0.28938993012183095,0.34054582343277895,345.6,84.47
7,257,0.2790100227472178,0.3284089076339553,377.82,92.93
7,258,0.27878690239040044,0.32846693886556566,410.46,98.46
7,259,0.27090333566199076,0.3239285534845949,433.05,102.8
7,260,0.299399728831962,0.34815328820651087,296.02,73.85
7,261,0.29209215327242555,0.3415796568049071,347.39,81.75
7,262,0.2912914413347387,0.3398883133136348,365.9,88.67
7,263,0.2851150225927059,0.3345643218069649,364.48,87.26
7,264,0.2799976915376442,0.3315567570698925,430.1,102.14
7,265,0.27417489353446706,0.3253600990284995,492.35,111.81
7,266,0.2719046100176488,0.3227925807561482,476.67,114.3
7,267,0.3005676710352432,0.3507739793925602,344.25,83.77
7,268,0.2943148181826843,0.3423012657928853,363.36,89.17
7,269,0.29230355717790574,0.34052655499478107,378.15,91.05
7,270,0.2802791227814834,0.33249683419681736,443.61,107.59
7,271,0.27829496102074225,0.32728356865816866,507.18,124.02
7,272,0.27643030845059463,0.32756667101184667,552.71,129.17
7,273,0.27122183300727865,0.3244670390175374,614.32,143.73
7,274,0.29825349577359506,0.34816871412093087,476.68,116.47
7,275,0.28742144200045067,0.3379556981632412,587.39,140.26
7,276,0.2898726657735821,0.3396064775694439,656.9,157.66
7,277,0.2857639480772238,0.33705105994869844,656.73,152.22
7,278,0.280763485435976,0.331809180277705,569.71,127.18
7,279,0.2785066467111948,0.3302039664066729,685.37,161.11
7,280,0.27121631608761204,0.3244598090633433,792.35,177.21
8,16,0.30731801526753527,0.3324308221664618,0.27,1.87
8,17,0.3894770482081633,0.418140440260055,0.36,2.04
8,18,0.38740274218404486,0.4111095617806048,0.3,0.77
8,19,0.3796414291922163,0.4053602691713881,0.34,1.46
8,20,0.3696818702587846,0.39791118976179674,0.47,0.52
8,21,0.3556358876298009,0.3841607756756634,0.39,0.88
8,22,0.3421502821019633,0.3685059356063294,0.5,0.9
8,23,0.32722438892857475,0.356855121036622,0.52,1.0
8,24,0.3055727237830443,0.34033800994828056,0.72,0.98
8,25,0.37974224722509037,0.409904687773511,0.48,0.75
8,26,0.37624519747956486,0.4064718445932855,0.67,0.84
8,27,0.3639824726861985,0.3957633191316865,0.64,0.87
8,28,0.36191215901714746,0.3915463777541263,0.72,0.92
8,29,0.343347461970761,0.37484628396554137,0.9,1.07
8,30,0.3329810416949883,0.36482981818598637,1.06,1.34
8,31,0.3112775561024342,0.34228648139991846,1.29,1.26
8,32,0.3051273632041618,0.3399335994578134,1.35,2.62
8,33,0.36925158572843686,0.40170640054732454,0.94,5.1
8,34,0.3654904936763894,0.3991576068712264,1.12,1.67
8,35,0.35679650997496815,0.38784418157294454,1.35,4.12
8,36,0.3483520835282583,0.38280920827459985,1.47,2.4
8,37,0.34222349725694573,0.3765320481183308,1.61,2.58
8,38,0.32488172131100695,0.35701340627119693,2.04,4.0
8,39,0.31913073808442777,0.35451596751411735,2.18,3.86
8,40,0.2949230444167737,0.33228177195697706,2.66,4.18
8,41,0.35739613707203793,0.3927769650386288,1.69,2.42
8,42,0.35089371932998736,0.38586718897135086,2.29,4.01
8,43,0.34626672880499876,0.3811808343246645,2.21,2.24
8,44,0.3495898696792327,0.3842219309242868,2.5,2.11
8,45,0.33181137843149067,0.3685724331773944,2.78,5.71
8,46,0.31923437386187326,0.35471208922546155,3.32,5.99
8,47,0.3104340007902261,0.3462303955449569,3.47,3.78
8,48,0.29566742859777756,0.33484366286326145,4.37,2.99
8,49,0.3536841002931985,0.3886465509288891,2.64,2.15
8,50,0.35115964304116204,0.38816951633930097,2.86,2.22
8,51,0.34580976090865506,0.38233842490910525,3.42,6.52
8,52,0.3314570444976583,0.3659454139243881,3.62,4.24
8,53,0.33213860931650446,0.3672437179369187,4.0,2.77
8,54,0.31506649682834664,0.3506932918622709,5.08,3.38
8,55,0.3032035798303234,0.3406775762766586,5.48,9.09
8,56,0.28968008894867375,0.3310242185851854,6.3,11.53
8,57,0.35326830492776345,0.3889654490960218,3.91,3.03
8,58,0.3446685750848096,0.3781943709954104,4.78,3.36
8,59,0.3466922812751281,0.38451157696785165,4.67,5.98
8,60,0.33411736607995857,0.37051123441918477,5.36,9.91
8,61,0.32128021494575515,0.3585381784671802,6.32,6.0
8,62,0.31925382773870786,0.35645252159194657,6.55,7.12
8,63,0.30243267146505015,0.3439327219529835,7.86,14.07
8,64,0.290295568267891,0.3327978712552534,8.8,6.14
8,65,0.34651631489989604,0.3856636348436485,5.19,3.44
8,66,0.33632462406286256,0.3734617818965515,5.97,5.68
8,67,0.34206973948810726,0.38000719086039053,6.32,8.48
8,68,0.3304491525180639,0.36781695648994345,6.93,10.71
8,69,0.31771830564347475,0.3567794212311944,7.95,9.82
8,70,0.30324258650579133,0.34073526629935535,9.26,4.96
8,71,0.30604484899909973,0.3452623832356825,9.03,6.3
8,72,0.28608835129566723,0.32752078680592334,11.13,5.64
8,73,0.34778444136682757,0.3872137056878072,6.33,3.66
8,74,0.3415633193074784,0.3806378590495956,6.66,3.78
8,75,0.33189749825479126,0.36853790402671777,7.48,7.1
8,76,0.33014504433221536,0.3685703192555799,8.14,8.65
8,77,0.3185996306700371,0.35447911639684804,9.42,4.86
8,78,0.31079651291840094,0.35057129860089786,10.61,5.33
8,79,0.29436636825419416,0.335712180580734,12.02,8.64
8,80,0.2902732109126023,0.33093883438100263,13.39,14.85
8,81,0.3423697386041285,0.38247926540352956,9.07,7.67
8,82,0.332911912978952,0.3698638316801041,10.85,6.92
8,83,0.32684872083027017,0.36568826749555455,11.72,5.74
8,84,0.32534061735625713,0.36257814229545315,12.05,8.86
8,85,0.3153934775337006,0.3528053224470654,13.27,8.04
8,86,0.3036265310569624,0.341510556446577,15.73,16.37
8,87,0.29642111279010186,0.33706932922139793,17.28,7.92
8,88,0.28195210038485025,0.3249209063076796,18.42,12.94
8,89,0.33540036817749397,0.37305586002735835,11.71,6.06
8,90,0.33177731347290323,0.37124500542374894,12.95,9.86
8,91,0.33056003835772224,0.3687218491040085,14.63,6.97
8,92,0.3162970117383282,0.35749745296167906,15.4,7.81
8,93,0.31932838948194264,0.35897558247821415,16.87,10.13
8,94,0.3030520715305157,0.3421108882899382,17.91,12.05
8,95,0.29458405745543526,0.3369560108013563,21.42,10.77
8,96,0.279762229917826,0.32472651633944166,25.02,25.83
8,97,0.33638873240632344,0.3753880233228221,15.43,10.96
8,98,0.3298935568004999,0.3714951481688302,17.0,14.54
8,99,0.3255639645862952,0.36583804745914433,18.05,12.04
8,100,0.31070625274835695,0.34985181701582424,22.53,9.46
8,101,0.30974971801813994,0.3484204712149432,24.0,10.76
8,102,0.3010729098243142,0.34053996621946836,25.08,14.28
8,103,0.29047012218472956,0.3315914891325052,26.88,11.8
8,104,0.27923023980390876,0.3234697881617703,29.68,14.49
8,105,0.33399941281296336,0.37542391200948266,18.26,12.89
8,106,0.32437418319989514,0.36310352013322494,20.5,8.26
8,107,0.32221458557301125,0.36278179774808783,20.83,8.24
8,108,0.32049481692629456,0.3589297232000016,24.33,18.61
8,109,0.30983379333061317,0.35004390984422157,29.82,13.65
8,110,0.29875680075308325,0.3393659516914901,31.81,11.67
8,111,0.29338325667926546,0.33506602665728474,35.89,12.76
8,112,0.2822553873105281,0.32693158681724965,38.66,13.35
8,113,0.32436497434577993,0.3663452310064122,24.4,9.96
8,114,0.3259126815380916,0.364438638094889,24.26,10.01
8,115,0.3213093319627529,0.361127463501309,27.02,15.71
8,116,0.3192010684999322,0.35760959313073104,29.61,10.76
8,117,0.3128228182809227,0.3530413542048996,33.78,14.54
8,118,0.30389996250603235,0.3458119358996003,39.01,15.62
8,119,0.2883149677910102,0.3286993124526183,41.77,14.69
8,120,0.28036701804057457,0.3225589445035034,49.85,15.94
8,121,0.322514172872527,0.3629741778248377,32.8,21.44
8,122,0.3234148933410937,0.364539052514308,43.7,17.8
8,123,0.31807775393333426,0.3599840630693981,54.45,25.57
8,124,0.3106884237126924,0.35032769533823377,59.94,22.15
8,125,0.3028066074185274,0.34408938209821677,74.87,25.38
8,126,0.2969614268723972,0.3402748294802146,65.46,22.73
8,127,0.28768443295706314,0.3307441635085504,69.83,24.78
8,128,0.282734329923326,0.3249168064168518,87.58,32.64
8,129,0.3279557182998088,0.3673954343732585,52.21,19.31
8,130,0.3269137116891696,0.36880104830794513,47.99,16.22
8,131,0.3121578811557913,0.35286798384677304,46.17,17.34
8,132,0.31131712259237077,0.35457675363252306,49.75,18.79
8,133,0.30356291715321193,0.34605958827987754,54.83,19.23
8,134,0.2909780043591139,0.3338661368622612,61.26,19.28
8,135,0.29120648869527005,0.3347018823697163,61.39,18.78
8,136,0.28081552643449614,0.3272646926372474,72.45,22.35
8,137,0.3261082828229791,0.36713817607896715,48.36,15.87
8,138,0.3246374289889261,0.36659470755408813,51.01,17.22
8,139,0.3115046134444806,0.35288271410198396,59.6,18.98
8,140,0.30912857464337173,0.3504377357119307,58.77,18.75
8,141,0.30662080338108316,0.34957918182110453,60.81,18.58
8,142,0.2984656282011055,0.34108262613915047,69.9,24.06
8,143,0.28847569186808647,0.33176453278703383,76.16,28.58
8,144,0.2851612301872167,0.32891202211253506,89.17,24.94
8,145,0.3231072804261182,0.36494534601554024,58.06,18.62
8,146,0.3231885690969296,0.36489498865072095,63.31,21.14
8,147,0.31385797313268193,0.35436881473009374,68.46,20.89
8,148,0.3085035801280377,0.34888622024553945,79.84,26.44
8,149,0.2979904835450794,0.33887714980394146,93.49,26.64
8,150,0.29491032400976974,0.3363166429070916,87.31,25.04
8,151,0.2889523951391695,0.32878879697430863,98.89,28.43
8,152,0.27748384425158545,0.32160613629946966,108.0,32.09
8,153,0.32346376674201777,0.3654732141222377,73.52,23.7
8,154,0.31774991717907103,0.3573455822302267,77.63,22.85
8,155,0.31218070410235965,0.3560777100496834,85.88,24.95
8,156,0.30646873210445535,0.34750803957544535,95.38,27.36
8,157,0.30039487040539037,0.3426765308960346,95.73,27.25
8,158,0.2944811760881079,0.33546952726542223,111.79,36.78
8,159,0.2878056987126002,0.3321304675830753,123.8,34.66
8,160,0.2782810902068369,0.32325030578501474,169.61,46.72
8,161,0.31834345149797877,0.36156552950802623,116.48,34.68
8,162,0.31859610000185973,0.36060190011391496,119.08,36.3
8,163,0.3145958153565618,0.3556643694332695,126.61,37.53
8,164,0.30732695029887,0.34750598573805264,163.21,50.38
8,165,0.3010896361615736,0.34376009822335724,193.01,56.11
8,166,0.2939033481901848,0.335006039962329,192.85,60.52
8,167,0.28682742526512056,0.3331606302556087,210.34,62.18
8,168,0.2773057982010144,0.32166671807617997,296.39,89.23
8,169,0.3229651906984787,0.36491265823315044,150.2,43.36
8,170,0.3112959963869934,0.35460264934431285,139.22,38.13
8,171,0.3061968162615032,0.34903112478670634,135.75,36.04
8,172,0.30563433570981546,0.34701848634853133,150.28,41.78
8,173,0.2995051665775836,0.34155729825040093,148.77,39.98
8,174,0.2940403357031826,0.33511266208281865,166.17,43.29
8,175,0.28894813099976724,0.3335493651685162,180.53,49.02
8,176,0.27798946248847567,0.3218622760289872,212.66,54.92
8,177,0.316522126148042,0.3582041361672643,150.72,41.23
8,178,0.3137589908943599,0.3537944814823814,182.94,48.19
8,179,0.3112323379194457,0.35284278378634704,172.38,47.41
8,180,0.30530771029747084,0.34663559078667666,190.54,50.56
8,181,0.2965992423283943,0.3399142979238132,218.42,54.35
8,182,0.2902098874578852,0.3316214172509811,216.0,57.98
8,183,0.28315924710337553,0.3300168360010013,258.7,63.36
8,184,0.2790415983249865,0.32038730962288997,285.78,72.38
8,185,0.3192542244965875,0.3628444728718898,223.05,63.05
8,186,0.3111368675063231,0.3531170748919392,226.88,63.05
8,187,0.309187581150286,0.35113593901744794,209.33,56.19
8,188,0.29849138267817193,0.3415306652229892,224.88,57.51
8,189,0.30179351530270787,0.34398315021178155,213.49,54.9
8,190,0.2924477264390952,0.33258412134400245,288.5,73.33
8,191,0.28148859298301443,0.32755677356324386,353.96,88.31
8,192,0.27739936727156234,0.3227675359312959,430.28,107.42
8,193,0.31266481574877947,0.3532356194576606,255.56,68.76
8,194,0.3134776661208345,0.35355403987219675,234.71,64.76
8,195,0.3041411868373371,0.3473208536400887,258.22,67.75
8,196,0.29930967040002815,0.3425283578485193,302.9,80.18
8,197,0.2925149295053447,0.3356248934448666,319.84,81.75
8,198,0.28879888512045965,0.33005951598161704,333.72,82.63
8,199,0.28101631439389346,0.32365505154697405,440.96,111.41
8,200,0.27774557774606273,0.32442864446013286,405.17,100.8
8,201,0.3117232839220344,0.353651867270841,371.22,97.27
8,202,0.30893778453749804,0.35022987327917887,388.39,103.96
8,203,0.3026777180877157,0.34533383945326696,377.3,100.35
8,204,0.29779582739951,0.3394525851108151,441.24,112.62
8,205,0.2954198073187975,0.33788645120088284,502.74,130.17
8,206,0.28879315059262317,0.3322368297543654,409.45,98.54
8,207,0.2852474196527662,0.3292077167938385,423.43,106.29
8,208,0.273614485329481,0.3183223735897359,519.35,124.98
8,209,0.3160345596997898,0.3573430070043528,306.16,80.89
8,210,0.31424451570635875,0.3556196915664882,360.31,95.04
8,211,0.30680302435934326,0.3481063080513126,372.41,96.14
8,212,0.29837392123723594,0.3397265158412987,370.45,88.08
8,213,0.2926879314217975,0.33345556647103736,480.34,125.85
8,214,0.2850428622863246,0.327887413932811,426.58,101.96
8,215,0.2778397226921191,0.3216063148994518,599.65,152.26
8,216,0.27965561582081727,0.32318823434541116,8982.77,102.29
8,217,0.31522021320979643,0.3557011358440686,114.39,28.76
8,218,0.3093157535823365,0.3501324965777956,121.77,29.91
8,219,0.3027130270214988,0.3463181480935698,128.21,32.31
8,220,0.30240660558121774,0.34551431611185207,143.52,35.82
8,221,0.2934864445439553,0.3379562500934472,150.39,36.18
8,222,0.28777131261020383,0.3323795894997021,171.21,42.96
8,223,0.27817127223064586,0.32352298127727713,184.34,49.21
8,224,0.27509338481325263,0.31956795570349633,199.54,46.88
8,225,0.3101671005429636,0.35144040017380546,131.93,34.4
8,226,0.3039946541478219,0.34541752317957525,144.1,34.5
8,227,0.30019717098665444,0.34355902762875146,142.35,37.28
8,228,0.3020207294397959,0.3477344029116861,151.69,37.83
8,229,0.2936024373154641,0.3354369720557013,187.19,42.65
8,230,0.28462522968082515,0.32938185949081883,193.69,43.19
8,231,0.2830273487334145,0.32911308252737426,199.25,45.09
8,232,0.27477702825993455,0.31920532708788907,225.39,51.35
8,233,0.310601356262738,0.35478840932359357,140.0,33.67
8,234,0.3065926836544044,0.3520934120882381,175.97,40.48
8,235,0.2992447900518409,0.3427246760408272,177.56,42.74
8,236,0.29498678574790144,0.33886001197730986,193.69,44.45
8,237,0.28995859474317565,0.3332165640056924,219.82,52.6
8,238,0.288758529852277,0.330186967280116,227.13,52.32
8,239,0.2798566745658656,0.32510543399016256,236.19,55.35
8,240,0.2725139565199069,0.31724960207468866,238.63,52.88
8,241,0.31022903833486526,0.35503855824218106,177.78,43.13
8,242,0.30721462299732083,0.3520390371867127,182.37,44.23
8,243,0.2990323769380793,0.34090857103172356,201.8,46.19
8,244,0.2963034150478662,0.33833462304933337,216.52,49.4
8,245,0.2884377690526528,0.33072320059218624,224.29,51.94
8,246,0.2847754613736652,0.3290423603096538,251.0,55.75
8,247,0.2802575170528854,0.32705629043476203,259.5,55.8
8,248,0.2712278854388178,0.31694184006389003,289.04,63.67
8,249,0.3072022157840534,0.34915539834972287,192.19,51.13
8,250,0.30410619559867547,0.34621025541003847,214.01,52.19
8,251,0.29604136270148784,0.33823488936036766,233.65,55.48
8,252,0.2999373049634006,0.34193050155429355,229.05,53.73
8,253,0.2891880034486712,0.3343602393081008,273.88,65.7
8,254,0.2856339037039295,0.3287632483235511,288.78,66.39
8,255,0.28442276988252035,0.33031317332188714,296.26,72.58
8,256,0.27606399720845404,0.32090866280855423,311.01,70.11
8,257,0.30392220132182046,0.3488910176147616,235.51,56.7
8,258,0.3025838325138217,0.34559472311383116,250.57,59.52
8,259,0.2964919336405486,0.3381169822646423,251.42,58.47
8,260,0.2970252614981974,0.34133446285274216,269.63,62.49
8,261,0.29005896799049213,0.3330631828658898,302.54,70.37
8,262,0.2830914930268401,0.3269510703436271,324.05,75.37
8,263,0.2788795805156269,0.32278384083422446,355.32,79.0
8,264,0.2737383423903048,0.31997510540829466,372.43,82.69
8,265,0.3093054584876615,0.3526693868270231,245.18,64.16
8,266,0.30354014169669374,0.34753705165231674,261.1,61.91
8,267,0.29909213800024936,0.3430067550555656,279.63,65.78
8,268,0.2939772818949279,0.33629792758190996,291.3,67.8
8,269,0.28684459379442306,0.33172878578084364,310.22,70.52
8,270,0.2858782940615271,0.32907790355127753,341.89,77.06
8,271,0.2822222238550028,0.32595510227246494,350.39,77.51
8,272,0.2723155386204329,0.31918385164872515,384.29,83.21
8,273,0.30902412645607774,0.3516322411226193,255.54,60.08
8,274,0.30626908404132724,0.35118565385479283,265.21,61.4
8,275,0.29847154843259305,0.3428402803845242,279.53,67.65
8,276,0.28870291709709806,0.33445860912721687,315.83,69.92
8,277,0.2926031093425934,0.33657481587952653,328.58,74.77
8,278,0.2857523191069019,0.3286278923823281,349.68,78.32
8,279,0.2829366962004101,0.32785110436144504,369.93,83.67
8,280,0.276732132331998,0.3219995744594602,400.36,91.33
8,281,0.30262793905399205,0.3476404853113587,290.16,69.27
8,282,0.3026470179270406,0.34432530046749243,291.78,66.06
8,283,0.2987042276177972,0.3397076355594287,319.33,72.72
8,284,0.29437905115511903,0.3383785887066738,342.11,74.68
8,285,0.29204666591947553,0.3342893032723302,359.61,83.22
8,286,0.2819335836109449,0.3265482301591072,387.61,86.67
8,287,0.275762329254337,0.32179824636061866,427.37,92.52
8,288,0.27208999871992545,0.31669090267649486,451.96,102.75
8,289,0.3028725344006394,0.3469141634049419,325.42,74.72
8,290,0.2952448548093175,0.3371877259195978,366.7,83.21
8,291,0.29550773204489766,0.339311748875067,358.62,78.37
8,292,0.29084601785171676,0.3356296486430619,391.78,89.13
8,293,0.2887035527285715,0.3318015125596592,389.04,85.92
8,294,0.2819757470940738,0.32619607355941804,427.8,93.6
8,295,0.2801060654528473,0.325420706603322,459.61,101.16
8,296,0.2741530649978145,0.31847066101490346,491.1,110.93
8,297,0.3032368704764514,0.3470884760889919,352.39,83.25
8,298,0.29969317125368716,0.3410903830801804,372.43,88.38
8,299,0.2972821829626756,0.3405097339931352,375.93,83.69
8,300,0.2928292074779614,0.3378429412356332,422.2,95.18
8,301,0.2882772820395094,0.33207144451551557,433.64,97.67
8,302,0.28337644726765887,0.3270723689702305,463.32,101.46
8,303,0.2757168709029357,0.3221356476550743,493.6,105.22
8,304,0.2725328044610115,0.31947184307102355,545.54,119.66
8,305,0.3045989605514545,0.34745326938559407,389.13,87.81
8,306,0.2954592422761877,0.33876028249354273,402.38,90.97
8,307,0.2936923227810349,0.33690213708334055,431.18,94.19
8,308,0.29044271173773256,0.33185301444352866,444.55,98.94
8,309,0.28819776333659436,0.33496231123133724,477.07,104.31
8,310,0.28539387127196963,0.33052846339858843,581.29,127.43
8,311,0.2773408468238645,0.32203371318975393,592.39,127.98
8,312,0.2721946532743768,0.3180561296302733,656.35,145.82
8,313,0.29957941209584854,0.3426563803279539,453.6,105.95
8,314,0.2973472688896144,0.3407196332229605,441.35,99.75
8,315,0.29922199329764826,0.3430051388600715,458.98,100.63
8,316,0.28638981422913984,0.330809490454689,547.69,122.55
8,317,0.28212214670057856,0.3282016186643004,551.67,119.26
8,318,0.27827144618887006,0.3224528142750474,594.99,130.17
8,319,0.2780146586812092,0.32361157049027667,591.88,130.66
8,320,0.2733470598368202,0.32029384671583583,691.02,148.62
9,18,0.3134681457184594,0.3343107279553664,0.57,1.53
9,19,0.39665108677327465,0.41911115435965157,0.24,0.35
9,20,0.3902394376849844,0.41396021624267404,0.25,0.32
9,21,0.38348627068716484,0.4057533591207047,0.42,1.3
9,22,0.37440657955720547,0.39825882529890827,0.31,0.56
9,23,0.36249314228691915,0.3872377109423195,0.31,1.17
9,24,0.35692526987855705,0.3797248770998393,0.3,0.51
9,25,0.3427200936255214,0.3645693982399272,0.38,0.76
9,26,0.3268200325396208,0.3520756602616341,0.53,0.67
9,27,0.30646394499239815,0.33451479944964363,0.58,0.81
9,28,0.3821179188970783,0.40954414400897166,0.65,3.44
9,29,0.37692925213614564,0.40306882587090537,0.38,0.61
9,30,0.3748824935758767,0.40459860069390885,0.5,0.51
9,31,0.3716325351643375,0.39939295244761697,0.59,2.01
9,32,0.3620766688175516,0.39125334628425273,0.59,1.99
9,33,0.3500072987655273,0.3764264411823382,0.72,1.38
9,34,0.335891778731867,0.36355337248311753,0.9,3.1
9,35,0.32464492652037796,0.35043356264216186,0.97,2.13
9,36,0.29570972123904116,0.32766214746701194,1.02,2.28
9,37,0.3757828963283303,0.40352564878422037,1.0,2.28
9,38,0.3707346023151253,0.4001908145699094,0.77,0.73
9,39,0.37023033569180247,0.3986439060156647,0.9,3.53
9,40,0.3599958395109879,0.3900086818647507,0.88,1.97
9,41,0.3524427568471933,0.38314096973701384,0.99,1.1
9,42,0.35011559562052474,0.37917408053273427,1.34,2.28
9,43,0.326680149640216,0.3561518733267399,1.26,3.98
9,44,0.3158247783766053,0.34674018133725687,1.47,2.44
9,45,0.29691178403083307,0.33032410894733827,1.56,1.22
9,46,0.3707662656250061,0.4024621791463234,1.08,0.9
9,47,0.35691260244555356,0.38917296710338384,1.19,0.91
9,48,0.3668379729966729,0.3978922172721146,1.17,0.91
9,49,0.3542390465515735,0.38607394497013847,1.29,1.07
9,50,0.3488815116573534,0.3790293451726786,1.41,1.14
9,51,0.3382014702074384,0.3689984552800164,1.77,1.23
9,52,0.32245813754392655,0.35115373095215147,1.92,1.45
9,53,0.31290500935192134,0.3454814746439231,2.25,1.43
9,54,0.2881095920837208,0.32319145877242744,2.58,1.78
9,55,0.3681824392297295,0.40055205871660265,1.46,1.07
9,56,0.35942895265666225,0.39036034647610707,1.69,1.21
9,57,0.35150626990891853,0.3842218801684564,2.17,2.16
9,58,0.34814277925655807,0.3803058171030167,2.21,1.47
9,59,0.345688602717198,0.3753605475821879,2.33,2.49
9,60,0.3335277697293692,0.3659171576946131,3.02,3.36
9,61,0.3178395351205083,0.3496977741521766,2.97,7.43
9,62,0.31603650299129776,0.3491090158869172,3.21,2.4
9,63,0.2892512717541494,0.32496107929630524,3.7,2.22
9,64,0.36087924270369354,0.39328746054904834,2.1,1.43
9,65,0.35733169905844997,0.38906272183207746,2.33,1.53
9,66,0.3507575185054786,0.3841903294537359,2.74,1.71
9,67,0.3421426750060162,0.37509528650527707,2.9,1.82
9,68,0.3296365943992404,0.3618968761023268,3.35,1.93
9,69,0.32691587561272883,0.36221809618754697,3.76,2.28
9,70,0.3104934704383817,0.3454053891190529,4.57,2.86
9,71,0.3044678868614675,0.33577913816248534,4.85,6.89
9,72,0.2884083825285628,0.3279753210505487,5.77,11.86
9,73,0.35922563442173616,0.39132283689215563,3.5,4.69
9,74,0.3492570666150507,0.38199042349663315,3.93,4.78
9,75,0.3453151948575849,0.38055068385431384,3.73,2.21
9,76,0.3413529842667162,0.37423780062136,3.94,2.25
9,77,0.3307119028780401,0.3654199243895595,4.5,2.39
9,78,0.3212763764188961,0.3544855652848185,5.37,2.84
9,79,0.30976074238722473,0.3444876020164063,5.69,2.97
9,80,0.2996576364899144,0.33551649184609106,5.95,3.04
9,81,0.28856747415557893,0.3270658374203763,6.7,3.34
9,82,0.35406049287461444,0.3878507660918578,4.1,2.39
9,83,0.34168222861303504,0.3762001021757127,5.25,3.02
9,84,0.337337832214049,0.37008817889507506,4.95,2.72
9,85,0.33921698806953415,0.37151654154139074,4.92,2.64
9,86,0.32562494241966566,0.359395464100195,6.21,3.03
9,87,0.3215839653144379,0.35484124526706007,6.81,3.3
9,88,0.3044512735088092,0.341133287431782,8.16,6.89
9,89,0.30431938559719124,0.3394035052888391,9.23,7.28
9,90,0.2840177561621293,0.3233963892088113,9.2,4.08
9,91,0.34790994057423263,0.38284532699921775,5.49,2.83
9,92,0.342868878006647,0.37611346713072635,6.9,6.3
9,93,0.33462396809448847,0.3680672272999215,7.72,7.62
9,94,0.33051084089925903,0.36352288809361843,8.43,10.91
9,95,0.3260717807082998,0.36022733439126,8.03,3.75
9,96,0.31972839571623946,0.35409502955209526,8.91,4.08
9,97,0.307209118078428,0.34247380604152183,10.83,7.59
9,98,0.2948718210105969,0.3311616849212027,11.03,12.09
9,99,0.2831680709033264,0.31932128402767795,12.32,18.37
9,100,0.3438751771861929,0.37892215412793007,8.01,3.96
9,101,0.3332439605910216,0.3697812219781088,9.32,5.47
9,102,0.3342671808299994,0.36807316090222963,9.9,15.24
9,103,0.3345074971296583,0.36914870656333504,10.5,4.5
9,104,0.32512520720795884,0.3629548319077373,11.7,4.99
9,105,0.31610352858266466,0.3498701770865677,12.91,13.59
9,106,0.3050665717427169,0.3393406340375855,14.4,7.98
9,107,0.2911911577990216,0.3288580364905954,14.6,5.97
9,108,0.2815818170312158,0.31949263499944025,17.22,6.68
9,109,0.34593035588908777,0.379858139500465,10.2,4.43
9,110,0.33438189666447643,0.3688700317582117,11.41,5.03
9,111,0.32942482476490365,0.3633626133856021,11.52,4.72
9,112,0.3289467260957927,0.36452009260144985,12.89,6.8
9,113,0.318957089360296,0.3569219364555799,14.81,5.68
9,114,0.3201023832471015,0.35622798155381574,16.26,5.79
9,115,0.3054068078322494,0.3414075877557922,16.6,7.52
9,116,0.29135665217006945,0.3286887329677299,19.42,9.43
9,117,0.2862604222951135,0.3232762289086644,20.57,12.03
9,118,0.33534732460259065,0.3694358283593571,13.85,10.37
9,119,0.33738823315527333,0.3730202361159066,15.0,13.16
9,120,0.3298749377416603,0.3639621984559854,15.86,8.36
9,121,0.32426079729481266,0.36104321974641534,17.14,9.16
9,122,0.32117352446460484,0.3547570024618182,17.82,12.88
9,123,0.30986974307106435,0.3444500883165171,18.79,7.0
9,124,0.3023440669673836,0.3387169863918549,20.62,9.72
9,125,0.288391506849731,0.3265401532171881,23.9,12.88
9,126,0.28598168520549083,0.32344377281865344,26.6,9.8
9,127,0.33728170249846945,0.3744896351736466,15.95,5.86
9,128,0.33295309558100994,0.3681751508830601,17.33,7.54
9,129,0.3258945755251174,0.36263586344008786,19.38,6.95
9,130,0.32306675500620435,0.3585011516321377,20.55,10.26
9,131,0.30846099321290454,0.344483288469881,24.0,8.42
9,132,0.311482491829312,0.3449161480503977,23.48,8.89
9,133,0.29903369780045513,0.33380774323082235,26.47,13.66
9,134,0.28845687144624743,0.3284785143791414,30.31,16.99
9,135,0.2831820263459342,0.32055157473867274,34.62,16.7
9,136,0.3349792459440026,0.37086671384253017,22.03,8.95
9,137,0.32966384239293645,0.36490526939736506,29.1,9.98
9,138,0.3257324942670452,0.3610546446075366,26.97,8.97
9,139,0.3185252083428006,0.35398879478418627,28.96,9.13
9,140,0.30898912328924966,0.347506981299648,29.48,12.72
9,141,0.30739207901883114,0.3428231869055252,29.97,11.72
9,142,0.30004726310423047,0.3389273271531728,32.32,11.26
9,143,0.2951204346629862,0.32893919870270133,37.47,16.59
9,144,0.28081664268499007,0.32036721102277055,43.65,12.52
9,145,0.33062104002930476,0.3667663154293413,25.46,8.19
9,146,0.32626893690447534,0.36208744750349486,26.95,9.09
9,147,0.32221155242123556,0.35827147887976435,28.84,8.89
9,148,0.32102675443508244,0.3579932492904833,31.99,11.68
9,149,0.3126106993166444,0.3507373314123335,33.23,11.52
9,150,0.3013984931763961,0.3399820346832756,36.0,10.64
9,151,0.2946833996383725,0.33124953155533676,39.86,11.66
9,152,0.28635114471369766,0.32393658382229407,44.42,15.02
9,153,0.28319758632413117,0.3212419266865099,51.76,18.62
9,154,0.33257889615993574,0.3707470026795439,33.85,10.73
9,155,0.33307267739343954,0.3699756733713793,32.87,10.02
9,156,0.3219665310882637,0.35751706126077454,36.73,11.33
9,157,0.3181870401636393,0.35382754383407955,39.54,15.17
9,158,0.31495020444504995,0.35262125949924483,47.04,18.47
9,159,0.3063311291835434,0.34345033839330036,45.03,14.05
9,160,0.3024355218138254,0.3363484478765359,44.54,12.65
9,161,0.2915049582114843,0.3299503664965324,55.83,16.41
9,162,0.2791439599360975,0.3150737167511671,57.16,16.79
9,163,0.3253412823243096,0.3627786775926887,37.93,11.43
9,164,0.32364413228759614,0.35642975021169904,42.2,13.25
9,165,0.31831551496808086,0.35451989482860463,45.69,16.99
9,166,0.31309416477858093,0.3486515292805691,50.37,13.69
9,167,0.3100325676402511,0.34520006651143875,52.83,17.24
9,168,0.3016509290773228,0.3378558054511551,53.86,14.84
9,169,0.3000698054967117,0.3359267441120148,57.52,15.9
9,170,0.288429888839735,0.3270248274293542,66.49,22.21
9,171,0.2797898082207117,0.32061993087513235,77.24,21.14
9,172,0.3269218476742389,0.36167131870072855,50.62,14.3
9,173,0.32656052448453776,0.36526392463009605,46.23,12.78
9,174,0.3226192799058188,0.3584634359965222,52.39,14.15
9,175,0.32011292018723725,0.3552702182140158,51.98,17.1
9,176,0.310909022215607,0.34638670818642026,58.52,16.1
9,177,0.30616889600202957,0.34670232922772926,66.28,19.12
9,178,0.2931953642005783,0.3339794892673419,75.2,18.96
9,179,0.2891272470807203,0.32919947533294036,74.66,30.12
9,180,0.27453839131017455,0.3150816988770417,84.97,22.52
9,181,0.3258594988379099,0.3635020737718668,54.67,14.93
9,182,0.3224103990366575,0.35709866590985584,58.49,17.6
9,183,0.3170174537200787,0.3552051447351359,60.19,15.8
9,184,0.3091296337846628,0.344888567366125,68.28,17.22
9,185,0.30892518359791443,0.34616445386665773,68.69,17.84
9,186,0.30048775251275517,0.34001258365229575,75.18,23.04
9,187,0.29211122841126935,0.3308861030640683,82.35,21.86
9,188,0.2893274154260527,0.32324692773785196,91.43,22.85
9,189,0.27896222893188877,0.3210716490941955,95.18,22.6
9,190,0.3286823803924584,0.3660997617848243,55.81,14.98
9,191,0.32041470208385936,0.3570929623993249,66.28,17.08
9,192,0.3208132681409524,0.35927961763229843,68.99,20.42
9,193,0.3080959661626661,0.34744888374778404,73.76,18.79
9,194,0.30425482071363985,0.34156987176226833,82.8,20.88
9,195,0.3063004696875871,0.34320905776495053,82.97,25.05
9,196,0.2908141342355633,0.3285376873222438,95.99,23.82
9,197,0.2887893520560575,0.3276863944585642,97.63,26.94
9,198,0.27594091920262254,0.3155829502894207,138.74,40.89
9,199,0.3252630704177586,0.36475097810399437,71.62,17.96
9,200,0.3200252975477627,0.35578665702944307,77.21,20.58
9,201,0.31107484528982743,0.34615387435357986,79.31,22.68
9,202,0.3094759433791643,0.34636434427762125,86.6,22.33
9,203,0.3089477414405588,0.3462056929398207,90.53,25.63
9,204,0.29506591670401794,0.33237906633878417,102.91,25.47
9,205,0.29085849800512376,0.32856458262462707,108.3,26.02
9,206,0.2880802149690758,0.32840041246693197,117.69,30.53
9,207,0.280731614143975,0.31885948522721697,124.45,29.72
9,208,0.32398665876971433,0.36048637859623317,75.84,21.65
9,209,0.32060662067893403,0.3583239623536133,88.95,23.83
9,210,0.31480278829814484,0.3509636419920114,105.65,28.08
9,211,0.30673056952171956,0.34527972699483833,104.27,24.7
9,212,0.3079986807049343,0.3431529504340068,105.13,25.41
9,213,0.29915540644959726,0.3367157555107613,108.75,27.98
9,214,0.29058412637342473,0.32802480994351185,131.64,31.75
9,215,0.2865342331683265,0.3243597308185352,139.14,31.76
9,216,0.27848433656975596,0.319851633513216,148.63,35.45
9,217,0.32373346624505395,0.36193174503856057,99.51,23.8
9,218,0.3244107420311373,0.362946400139044,95.52,23.74
9,219,0.31321790654800447,0.3489945064021044,109.71,27.54
9,220,0.3077821264504544,0.3455171140765739,124.27,34.36
9,221,0.29879603437618746,0.33500835455056577,120.66,32.79
9,222,0.30077744436252796,0.340054516302201,131.95,30.83
9,223,0.2968210606927472,0.3326301698139941,140.53,35.27
9,224,0.28296014610396863,0.321639001588161,153.64,35.51
9,225,0.27691438211532754,0.31621594854092233,181.48,42.14
9,226,0.31885818001772953,0.35651353174795264,110.55,26.29
9,227,0.31818780972305016,0.3556172410749475,110.06,28.97
9,228,0.3132290747337779,0.3519687079503988,124.8,29.63
9,229,0.31026148251949204,0.34591176755508274,132.1,30.83
9,230,0.30016972272924525,0.337325872028239,143.31,33.25
9,231,0.2939151187199538,0.3328355249455522,154.48,38.44
9,232,0.28599983465063095,0.32673138274895847,172.83,42.69
9,233,0.28312480765255527,0.320368572911782,178.65,39.18
9,234,0.2777650904198244,0.31794190603371875,191.44,42.02
9,235,0.3149715721633351,0.35140973258701863,131.85,32.99
9,236,0.3179118583954322,0.35420239044152035,148.07,36.88
9,237,0.30892788483419503,0.346098524387928,140.73,33.24
9,238,0.30620553458341127,0.34502818325955203,150.59,39.46
9,239,0.2979525623092496,0.33655777891974203,177.49,42.63
9,240,0.29530716237395854,0.33307434278193915,179.2,41.85
9,241,0.28713017513272193,0.3265268109910711,188.09,43.5
9,242,0.2791821185203816,0.3196514879458583,210.91,54.47
9,243,0.27899481055988085,0.3182368146431591,211.31,46.24
9,244,0.3193917770239802,0.3580660534706872,138.13,32.23
9,245,0.31738940387630943,0.3539697545241484,147.73,36.32
9,246,0.303980055001473,0.3426310182401384,174.65,40.82
9,247,0.3024663048371912,0.34102330089607785,191.0,46.72
9,248,0.3020684589102675,0.3403918298548133,190.59,42.64
9,249,0.2982890545581135,0.3382553101524843,185.91,42.93
9,250,0.2968315345741337,0.3354928008266498,192.38,43.43
9,251,0.2845361263041745,0.32356529923186805,228.08,50.02
9,252,0.275978285166919,0.3167982050829707,240.01,51.72
9,253,0.3158286024633274,0.35360420272393145,162.42,37.25
9,254,0.3146902936010694,0.35282557285560734,166.9,38.94
9,255,0.30999855486984146,0.3470759945674646,188.88,41.77
9,256,0.3094039287072366,0.3449937723182792,185.79,43.18
9,257,0.3034185381775878,0.3413965816831796,196.8,45.83
9,258,0.2912073778888342,0.32995126641506417,228.26,48.66
9,259,0.28876581878389496,0.3297387644096048,243.42,52.61
9,260,0.28334429022740965,0.32331821034057673,254.15,53.87
9,261,0.27780834421349737,0.3190250526016655,273.49,61.28
9,262,0.3172579785852904,0.3539850144483702,186.02,43.42
9,263,0.31148470467490474,0.34886790974831317,195.15,43.26
9,264,0.30969025660723537,0.34754869949855854,202.02,44.31
9,265,0.2993631781870584,0.33752968133854855,228.17,51.57
9,266,0.3013687333763178,0.3384151630061539,232.67,50.67
9,267,0.29253499346264833,0.3298756541470458,246.29,56.09
9,268,0.29031038070281423,0.32970256728517006,269.6,58.31
9,269,0.2785672666156333,0.3181421952564214,311.5,67.25
9,270,0.27356166733050374,0.31378879741087884,319.77,71.3
9,271,0.31231609215039474,0.35096788097533893,214.35,49.65
9,272,0.31154549767798617,0.3512618008719184,214.64,50.14
9,273,0.3091423201695641,0.3477291606245828,231.47,52.72
9,274,0.3025011940934436,0.3414598716112105,243.3,53.44
9,275,0.29707612293214425,0.33730652292991775,263.26,60.67
9,276,0.2950232680053488,0.33249263407805996,287.15,64.1
9,277,0.2908871964012118,0.3286017235185338,297.74,64.73
9,278,0.281542033313998,0.3210290610374693,329.58,71.06
9,279,0.2760521715863235,0.31593131977687944,359.61,75.95
9,280,0.3166484276332014,0.3557842206421102,231.79,51.25
9,281,0.3070157384832883,0.342952059122211,260.51,57.86
9,282,0.3048382288884323,0.34133194503505704,258.51,58.74
9,283,0.30205802953272565,0.3418905961364315,296.62,67.53
9,284,0.2985959775420185,0.33644099238853187,281.78,66.55
9,285,0.2896503098495129,0.3285788607109075,318.72,72.2
9,286,0.29189677732844815,0.32973683317471775,334.93,73.62
9,287,0.27861390791230645,0.3213101871841683,364.12,77.23
9,288,0.2734284288640461,0.31550525022028236,393.15,81.53
9,289,0.31323156856801665,0.35052320015890515,265.55,60.8
9,290,0.30931442595919606,0.3466094612518406,268.83,61.21
9,291,0.3110898175929311,0.3479830932620075,276.55,62.89
9,292,0.306367058049511,0.3431214185537373,286.18,67.6
9,293,0.29375048851707186,0.33073456079125063,324.65,72.37
9,294,0.2896680809009064,0.3276387032094638,351.17,78.27
9,295,0.2912805933244496,0.3286829663097223,365.77,78.67
9,296,0.2824559068614464,0.3223221163450099,370.02,82.2
9,297,0.2745296774500126,0.3128071950349389,397.59,84.96
9,298,0.3151485561260028,0.352248442569904,294.9,66.82
9,299,0.3119942832068247,0.3504068837480736,299.6,67.98
9,300,0.3023867673955001,0.33899104750565284,330.74,75.97
9,301,0.30476155653127274,0.3432116521077176,326.34,71.67
9,302,0.29509521808179523,0.3337709444857182,351.33,76.53
9,303,0.29740097222874334,0.33547320050165164,374.84,79.8
9,304,0.2903710902566963,0.3298139545982871,381.53,84.03
9,305,0.27751643006226234,0.316596419811729,414.31,89.25
9,306,0.27157878335607744,0.3129211629958046,471.43,102.13
9,307,0.31440321299729296,0.3504322395149045,295.32,66.39
9,308,0.3089863194375354,0.34649611093472005,323.13,74.07
9,309,0.30740190979142495,0.3449562954593442,321.52,73.49
9,310,0.29946081057553964,0.33763563582009715,363.54,82.14
9,311,0.29141310345880345,0.33015035788737923,415.14,88.72
9,312,0.29532710397021217,0.3320865064945921,404.9,87.14
9,313,0.2868155747983237,0.3283288835273525,441.96,93.69
9,314,0.2783252659940768,0.3182130901474035,459.75,102.49
9,315,0.27469689995780844,0.3150163795203127,489.53,104.71
9,316,0.30825766938842764,0.34600380649694834,349.4,77.32
9,317,0.30695593435858265,0.3461886474534216,374.09,86.62
9,318,0.3018429842697238,0.3388088152627866,368.83,80.9
9,319,0.29933149453856017,0.33639430004525006,410.81,95.06
9,320,0.290357784262722,0.3300942161560404,438.39,98.0
9,321,0.2903651966204821,0.3268809674288066,428.22,93.39
9,322,0.28622676386697476,0.3220778853205536,485.96,107.72
9,323,0.27927037422051504,0.318901444783725,499.23,109.19
9,324,0.2701851268354294,0.3098566822663818,591.53,125.71
9,325,0.3120611970883022,0.3512527276122012,350.46,82.28
9,326,0.3048635100739352,0.3430917180027729,398.36,86.77
9,327,0.3039307986245136,0.3434183418643921,404.41,89.64
9,328,0.2991642057286029,0.3376214676904325,427.08,94.4
9,329,0.29694994651223594,0.3363481353281905,455.81,99.33
9,330,0.29171524798419257,0.3307699834717781,513.41,111.56
9,331,0.2839732793587943,0.3242233409572812,531.98,114.93
9,332,0.2788487867811309,0.31968190689381343,565.91,124.71
9,333,0.2742291994057081,0.31464945810751005,622.27,137.04
9,334,0.3110833652371667,0.3472567050637007,402.38,92.31
9,335,0.3072440962642981,0.3449391542222585,456.7,102.08
9,336,0.30486944019819184,0.34361270046486503,491.98,107.78
9,337,0.3004180998181447,0.3396218713666016,485.96,111.28
9,338,0.2911353116783691,0.32913665526592983,637.44,140.06
9,339,0.2937394517017705,0.33093904787627665,638.36,139.31
9,340,0.2842075505827555,0.32461106077849533,602.37,124.08
9,341,0.2798836101488481,0.32029517625595844,607.86,130.32
9,342,0.276873125781324,0.3134967055724606,637.22,136.69
9,343,0.30837859065857676,0.3472420239608331,434.45,100.88
9,344,0.3043696398130485,0.3435129856352659,463.46,102.25
9,345,0.3045933870707231,0.3404576617793174,479.18,107.84
9,346,0.29786520137326333,0.33346076330261426,510.92,112.28
9,347,0.29056154341582735,0.32823337942134045,571.78,121.97
9,348,0.2890074494060174,0.32916834702851605,582.41,126.44
9,349,0.2789864477199169,0.318285666441668,621.22,134.66
9,350,0.2793600801670648,0.3207355106011051,642.02,135.8
9,351,0.27234372638532994,0.3139383645682146,676.6,146.36
9,352,0.30935348520544687,0.3472136275360888,475.36,104.31
9,353,0.3055072521476771,0.34480218805797075,510.44,110.46
9,354,0.30158695567228827,0.3432888841422181,543.39,117.57
9,355,0.29132566225859974,0.32896859351655566,605.09,129.66
9,356,0.2937141454810545,0.3334267951319867,599.41,130.13
9,357,0.2896404297426229,0.3296569674149385,633.82,136.3
9,358,0.28198501139606935,0.31938359937253685,697.22,149.48
9,359,0.27432732273779764,0.3152701889364866,752.74,159.21
9,360,0.2727486774085968,0.31528667128683696,989.54,189.85
10,20,0.3135815467599461,0.33333684763805443,0.34,0.48
10,21,0.4028531352642278,0.42538527131310444,0.23,0.3
10,22,0.40159072560908976,0.42285625594985526,0.26,0.34
10,23,0.3953850662386415,0.41550535374279896,0.23,0.41
10,24,0.38436448290610076,0.4040260358424158,0.29,0.48
10,25,0.38313134082239964,0.4046625853581952,0.48,0.32
10,26,0.3731719396266616,0.39459272556093855,0.37,0.41
10,27,0.3620202358013036,0.3839561336297278,0.47,0.54
10,28,0.3379135772078616,0.35811932743515085,0.56,0.61
10,29,0.3297792062681157,0.35382410666625047,0.6,0.64
10,30,0.3070455200199404,0.3315104713772494,0.7,0.74
10,31,0.38995823812946284,0.4137278265339115,0.49,0.49
10,32,0.3906362398081451,0.4135972037637263,0.46,0.54
10,33,0.37912839972804846,0.40394000803509766,0.55,0.6
10,34,0.3758303384033034,0.40052267900390937,0.56,0.64
10,35,0.37121925587041554,0.3976748702337215,0.71,0.65
10,36,0.3596549323084667,0.3827699310227585,0.69,0.64
10,37,0.34665080607466103,0.3722355731549029,0.81,0.72
10,38,0.33504549453610777,0.35897343971148393,0.97,0.94
10,39,0.31907901441064535,0.34325549877967604,1.43,2.04
10,40,0.30155378227208857,0.33076103860753536,1.21,1.38
10,41,0.3875843181337463,0.4125008728201899,0.78,0.9
10,42,0.3781151082816458,0.405709572762233,0.82,0.75
10,43,0.3769761279110058,0.4032841076878011,0.97,0.67
10,44,0.3625027378455301,0.3886351407420296,1.06,0.9
10,45,0.3552891570633589,0.38151390132236257,1.21,0.96
10,46,0.34933100386608557,0.37510704209232687,1.25,0.95
10,47,0.33871469429286344,0.364801052375871,1.43,1.14
10,48,0.3256574989352679,0.35181054422786573,1.74,3.88
10,49,0.31302680253976495,0.340501960673782,1.89,4.53
10,50,0.2967481879999626,0.32761382901289965,2.02,1.47
10,51,0.3794932820302548,0.4052446116793999,1.71,3.28
10,52,0.3720896383659564,0.39951933207408535,1.48,4.01
10,53,0.3643952531209253,0.39320795219467336,1.68,4.37
10,54,0.36169568420350584,0.3882138559233341,2.23,3.08
10,55,0.35412146140680145,0.3826716234103029,1.99,4.89
10,56,0.3396540433989335,0.3698533319496369,2.14,5.71
10,57,0.33404662865177637,0.3603084252349955,2.27,4.94
10,58,0.3190049343404377,0.34404340773591513,3.03,3.93
10,59,0.310048000982808,0.3386789372462949,2.99,2.03
10,60,0.2939333531369206,0.3249293558813641,3.74,4.83
10,61,0.3699505995711025,0.3991225641282428,1.73,1.32
10,62,0.3619265458441706,0.3921002903753269,2.15,1.47
10,63,0.36254252875410287,0.3920144393381665,2.14,1.47
10,64,0.35440314492144964,0.38279527646515815,2.52,1.8
10,65,0.34478040181460534,0.3734314104920367,3.18,2.04
10,66,0.3391416142714586,0.36891389355355514,3.1,1.88
10,67,0.33504985737421306,0.36407774145296307,3.14,1.91
10,68,0.31445761858492455,0.34355760064673424,3.73,2.19
10,69,0.31289903748271014,0.3456943545232018,3.81,2.15
10,70,0.2893225138695453,0.3222634880161486,4.85,2.58
10,71,0.36519099391768106,0.39478357730460195,2.73,1.66
10,72,0.36404886615831594,0.39451200028929934,2.87,1.76
10,73,0.35274739819543144,0.3814713700205678,3.46,2.09
10,74,0.34845999183980403,0.38016649926963014,3.19,1.98
10,75,0.3433262712347813,0.3719935291820212,3.86,2.12
10,76,0.3366754772815147,0.3679175928076785,4.57,2.53
10,77,0.3299767738454358,0.36282629126096144,4.53,3.86
10,78,0.31717810660586265,0.34649853200125164,6.38,12.31
10,79,0.30115334544086425,0.33035722130819495,6.37,7.48
10,80,0.2920366819508516,0.3243229304397551,6.58,3.31
10,81,0.3620083858335512,0.3917945696694297,3.64,2.19
10,82,0.35547111048646246,0.38665563686789006,4.15,2.19
10,83,0.3562494871297302,0.3869611020817021,3.93,2.29
10,84,0.3443557491707139,0.37466931613043675,5.26,2.67
10,85,0.344212366555152,0.37274618281813526,6.06,3.1
10,86,0.33345471803022664,0.36406230443464566,5.5,2.9
10,87,0.32555437448922064,0.3555702913405126,6.39,3.27
10,88,0.31510435281549276,0.3459075776049879,6.79,3.24
10,89,0.3045475183061178,0.33530794726517454,8.04,7.84
10,90,0.2847633441482901,0.31715727499394947,10.01,4.45
10,91,0.360010158387699,0.3895375519401615,4.82,2.5
10,92,0.35034849151469855,0.3800363268821145,5.31,2.79
10,93,0.3474571807273332,0.3784564688742673,5.39,2.83
10,94,0.3449652170677461,0.37508446266348533,5.79,3.16
10,95,0.33562476163064753,0.36619655337005375,6.87,3.26
10,96,0.33301332557651714,0.36253521358110286,7.75,3.58
10,97,0.32142248363553144,0.35300111912065985,8.52,3.73
10,98,0.30941067052015986,0.3412791762431133,9.99,7.14
10,99,0.29957994385554654,0.3331151080569105,10.56,4.35
10,100,0.28535993484698163,0.3212039343147905,12.77,8.93
10,101,0.3530616915379751,0.38352759398865877,7.7,3.5
10,102,0.35396487872537086,0.384595246023808,6.86,3.23
10,103,0.34101903030545766,0.3711585177835372,8.47,3.88
10,104,0.33857160815912446,0.3708264401465844,8.97,4.12
10,105,0.3320364464226669,0.36406272076858365,10.02,4.2
10,106,0.32944413147567964,0.36222775817313035,10.4,9.35
10,107,0.31525078632880715,0.3456811190803939,13.08,11.12
10,108,0.30026624051846584,0.33082830293083776,13.49,5.24
10,109,0.2957810490829176,0.3293835422392794,14.47,5.75
10,110,0.2839709375310934,0.3165039820586537,16.19,12.79
10,111,0.3492635504138004,0.3805606763427023,9.33,4.13
10,112,0.3458454277096893,0.37781445800755803,10.77,4.64
10,113,0.34405968609757104,0.37552253961349696,11.34,4.99
10,114,0.3410618841119853,0.37223577760051435,12.21,7.74
10,115,0.33105172418532613,0.36274578379086564,12.13,4.89
10,116,0.3228437675347216,0.35500330832087484,14.42,5.68
10,117,0.3180141202636986,0.3497802407978366,15.36,7.15
10,118,0.30487749684281884,0.33657123103983316,17.53,9.43
10,119,0.29771401436225065,0.3280964980855597,19.57,7.29
10,120,0.2902555816020009,0.3263521030519573,21.02,8.15
10,121,0.355517161132768,0.38672112406796266,11.43,4.83
10,122,0.34153167344921564,0.37247775351128176,13.26,5.24
10,123,0.3400232260326363,0.37204719833884525,14.47,7.99
10,124,0.33432560464759625,0.36637352858317274,15.3,14.42
10,125,0.3355157412582445,0.36734339331524885,17.42,9.11
10,126,0.3180984966527425,0.34988866049246764,18.47,6.51
10,127,0.31686183505404975,0.3486489381591976,18.51,9.09
10,128,0.3025163473812161,0.3358160579973415,20.96,13.26
10,129,0.2936683537314039,0.3264395511815681,22.63,10.21
10,130,0.28151132260752926,0.3165944380869106,27.22,12.43
10,131,0.34481391912683745,0.3762461619440729,17.32,7.47
10,132,0.338171008331151,0.3729306124795443,18.13,7.62
10,133,0.34216686389791356,0.37412201193554107,18.35,8.03
10,134,0.3271884351814752,0.35711618096751446,21.53,13.11
10,135,0.3255962880913134,0.3563583725546761,22.09,11.11
10,136,0.3229394453701797,0.35537798942346094,20.85,10.51
10,137,0.30996139548681656,0.34332501037866153,24.64,8.0
10,138,0.30159827150887186,0.33519687850291147,26.41,8.8
10,139,0.2981941052242918,0.33227856545987516,26.9,10.53
10,140,0.28651576311447485,0.3225597522292532,32.11,13.13
10,141,0.34261871907832436,0.3742693394028776,19.47,16.0
10,142,0.33796492697670494,0.37124061944352027,20.69,7.44
10,143,0.33772526271389347,0.36910872018942364,24.64,8.62
10,144,0.3314528429710811,0.364104483394529,25.88,8.22
10,145,0.3255855007828674,0.3581290456787281,23.98,7.82
10,146,0.3182166017051305,0.3520287774147285,27.42,15.25
10,147,0.308568860775388,0.34279322179398236,31.89,9.47
10,148,0.3026392253972228,0.3364917989712671,34.94,10.28
10,149,0.2961178071931635,0.3284191946509924,38.2,13.72
10,150,0.2796688573298377,0.3134739600227006,42.35,17.17
10,151,0.34201454423326916,0.375603757687233,24.93,9.33
10,152,0.33884035305713694,0.3730563663726374,27.27,10.82
10,153,0.33376677125740994,0.36484141217606036,27.99,10.14
10,154,0.33341484426986895,0.36320310785207593,27.99,13.74
10,155,0.3222339863305721,0.3538903684171491,32.22,11.49
10,156,0.31336329807006913,0.34559843667967205,36.43,11.07
10,157,0.30915041796675213,0.3413846319633118,41.0,19.85
10,158,0.30694452863452415,0.3400968089802776,40.07,23.96
10,159,0.29447178330200485,0.3292375049272494,46.38,15.26
10,160,0.2839176314529013,0.3202865402935757,47.22,15.78
10,161,0.3382768207144891,0.3717842771696321,29.78,12.79
10,162,0.33724475471962384,0.3699258991471753,29.31,12.19
10,163,0.3337082043202919,0.3643683547232222,33.83,13.22
10,164,0.3296798174776681,0.36281057021578905,37.29,10.81
10,165,0.32181307005243825,0.35289342922730776,38.7,11.41
10,166,0.3149519436179705,0.348787187207212,44.19,21.85
10,167,0.30626249481725415,0.3382683293157426,47.07,14.03
10,168,0.2995669765561887,0.33447911096024796,49.35,13.43
10,169,0.2897934750435953,0.3228824163784697,52.74,23.02
10,170,0.27795550993058676,0.3119051921693848,59.27,17.05
10,171,0.3387418028816201,0.3699123183108891,35.48,10.76
10,172,0.3359869122726028,0.36761083949330753,38.66,11.5
10,173,0.32640734972999047,0.3599357850953694,43.06,23.32
10,174,0.32412768986317836,0.35559496427420684,46.2,14.62
10,175,0.3221105382331815,0.35499934519577436,49.91,19.43
10,176,0.3183327633880625,0.3506932669249641,49.08,18.11
10,177,0.30123627315553725,0.33629155511390507,58.78,20.96
10,178,0.29924122241619894,0.33285366439067104,60.55,16.34
10,179,0.29136125812141966,0.3270367311530812,63.97,26.33
10,180,0.28399456744951157,0.32076371296135664,71.62,23.25
10,181,0.33254165016006854,0.3661517258589756,44.05,13.48
10,182,0.33090174526210314,0.36494535854410964,43.84,14.14
10,183,0.33316961901240966,0.36337843441004386,44.26,13.08
10,184,0.31902931945455326,0.351874423299139,51.41,14.36
10,185,0.3237232537880797,0.35682665785244544,50.56,14.72
10,186,0.30815075796408764,0.3399121394145226,55.02,15.23
10,187,0.3110843941463346,0.3453503667459051,59.94,19.15
10,188,0.30371506817113486,0.3354030347778838,62.78,19.09
10,189,0.28836207514422124,0.3243404760100372,68.82,21.07
10,190,0.281518982116328,0.31592274381970037,78.65,23.13
10,191,0.34112419751365053,0.3720766128314796,47.87,18.03
10,192,0.33263571519273843,0.36510703332556055,52.15,14.22
10,193,0.33297499584496415,0.3645951928157525,56.8,20.75
10,194,0.3173351711063972,0.35025448122725067,60.3,16.68
10,195,0.3126671109752242,0.345871014246285,66.81,17.31
10,196,0.31192787192019567,0.3449868909727167,70.39,20.82
10,197,0.3017465020312541,0.33607455290884425,70.91,30.12
10,198,0.29693955110625997,0.3278830930024988,80.32,20.56
10,199,0.28531926514280664,0.3231766088989645,91.2,25.15
10,200,0.2831340752775115,0.3190759297998419,91.59,22.56
10,201,0.33459098338809967,0.3679775279455068,55.35,14.75
10,202,0.33492342089436616,0.36795473409476676,58.81,15.32
10,203,0.32357093811635573,0.3575267989212311,64.83,16.37
10,204,0.3141155392264465,0.34610867369611603,70.0,18.11
10,205,0.31445165004053943,0.34620976090007516,76.08,26.5
10,206,0.3042964752841724,0.33849518093600667,80.01,21.81
10,207,0.3019510850080987,0.332475495521366,88.37,21.46
10,208,0.2942003713598217,0.3302405986826432,95.29,22.51
10,209,0.2877155603258603,0.32047659735007833,101.66,24.69
10,210,0.27756491712379383,0.3134212115448098,110.4,27.15
10,211,0.33387407732382735,0.36443527540841086,65.77,17.26
10,212,0.3290143252483553,0.36051499371223955,75.55,18.71
10,213,0.3240475579000166,0.35838456205183616,78.92,21.59
10,214,0.32154094123712545,0.3556528638912071,84.63,21.03
10,215,0.317255701879777,0.3484042308321682,91.02,22.35
10,216,0.3065106894298096,0.34223256340349506,94.13,24.86
10,217,0.29688095253426877,0.3319410171320915,102.36,24.29
10,218,0.2951664902545772,0.32974834520628277,105.42,36.49
10,219,0.28441025768275835,0.3192125118999557,116.54,29.38
10,220,0.2788418498239984,0.31519586220887674,122.78,29.32
10,221,0.3278831310352053,0.36181475797597124,82.57,20.09
10,222,0.32686144952613766,0.35811880207035324,85.09,22.35
10,223,0.3196884020109579,0.35209515102046224,94.29,26.73
10,224,0.318235269794749,0.3482870669534689,93.27,26.91
10,225,0.3086939318796555,0.3405684216919058,105.53,25.59
10,226,0.30519672116064245,0.33997066357895017,106.91,30.6
10,227,0.3063335468900571,0.3430979564345796,116.32,31.19
10,228,0.2927302259348025,0.3269711888827343,124.37,30.23
10,229,0.28861974252407085,0.323328325348772,146.32,33.14
10,230,0.2778048192694971,0.31527463447047743,148.24,33.89
10,231,0.3275041724035914,0.360564721608432,94.58,23.4
10,232,0.32258818049234683,0.35697106727332006,97.77,23.3
10,233,0.32226070787628436,0.3544931264990381,102.34,25.66
10,234,0.3237834438060223,0.3563273577203639,107.74,25.6
10,235,0.31417494759261644,0.3479742278821796,117.19,28.79
10,236,0.30361612125501747,0.3378884119917968,130.78,31.52
10,237,0.3040979758157482,0.3388578797122481,136.41,32.43
10,238,0.29264187550737736,0.3293267754758564,142.75,33.98
10,239,0.28805544561189866,0.321835587417177,159.19,38.2
10,240,0.2797892591793139,0.31634365974198797,161.88,36.9
10,241,0.32456241440933503,0.3576720155628979,112.22,29.31
10,242,0.3283883119734236,0.36223932922771923,111.91,26.97
10,243,0.32240014283021456,0.35642930708223536,119.15,28.01
10,244,0.3113380611662322,0.34600517484499455,130.91,30.07
10,245,0.30768437518541863,0.34111601505053685,142.2,36.84
10,246,0.30494729696586587,0.3390932900311453,143.97,38.3
10,247,0.29706931577558005,0.3327835095413171,152.48,37.77
10,248,0.29319193136072613,0.32846966682158424,183.0,40.1
10,249,0.28492127260337524,0.3196972829377228,187.0,45.48
10,250,0.27746690679330677,0.3149589471367193,205.53,46.79
10,251,0.33098389895265934,0.3642767955319617,139.44,32.68
10,252,0.3219613699112414,0.3550801219827382,152.01,36.17
10,253,0.3169079751211408,0.350106617063503,186.69,47.76
10,254,0.31560688848562696,0.3505663442919857,204.83,48.21
10,255,0.31261107902583146,0.34706131992298184,272.85,64.42
10,256,0.30354325707138374,0.33790208726807913,268.97,64.23
10,257,0.2975480977430979,0.3309257863660096,257.65,59.75
10,258,0.29157520357009004,0.3261967821768502,284.62,67.77
10,259,0.28478465456015845,0.32054956671994583,331.79,76.71
10,260,0.2768910461496872,0.3131591034052963,368.72,84.39
10,261,0.32320934036071397,0.35775039954163285,253.76,58.77
10,262,0.32536480780198956,0.35929102630278625,255.02,60.47
10,263,0.32015422812644395,0.3525313956384224,283.81,69.73
10,264,0.31320611788220115,0.348924399894969,294.37,68.81
10,265,0.30397523703004475,0.3387414720977427,326.25,75.37
10,266,0.30469545646915447,0.3380310556333272,367.09,81.15
10,267,0.30280726138773995,0.3355191155070878,361.08,84.16
10,268,0.2923812836437809,0.32782861252153334,403.86,91.07
10,269,0.28616562077726165,0.3221173259752328,426.86,97.23
10,270,0.27647106861809606,0.31255245906460233,492.65,113.95
10,271,0.3195340095689794,0.3543164351617012,332.16,80.89
10,272,0.3249240425356389,0.35748393519077404,325.07,75.94
10,273,0.3146411152881825,0.3461822511485926,344.27,79.49
10,274,0.3146161975801649,0.34711514837212604,384.95,93.25
10,275,0.3040306779822306,0.33659656693711215,428.52,102.85
10,276,0.3051570177235163,0.33737021934844685,396.92,93.68
10,277,0.2978752839441026,0.3320730455016019,476.21,113.26
10,278,0.28604103731592134,0.3232847503557086,492.94,110.11
10,279,0.28472715466501575,0.3210801838258863,506.3,112.93
10,280,0.2767673405457217,0.31538966522418016,574.54,128.01
10,281,0.32052006263902144,0.3546697601957973,380.7,88.81
10,282,0.322972938672769,0.35620918844671273,369.49,86.3
10,283,0.3152820469083654,0.34577181383327266,390.64,90.17
10,284,0.31009791458558117,0.34458067230588674,433.36,97.18
10,285,0.30639654040022984,0.34034236047852595,412.83,93.11
10,286,0.30068825980471536,0.3349799883786532,498.11,112.63
10,287,0.29459944092011797,0.327289368805572,506.31,112.95
10,288,0.2828939131126587,0.31613983755529207,544.08,120.03
10,289,0.2847262748237867,0.31968823968576976,582.06,123.75
10,290,0.2758558669904612,0.3114519499388353,623.24,134.43
10,291,0.3214245834979487,0.3556344549644194,403.37,92.54
10,292,0.31963547004064113,0.35642603832782105,410.37,91.97
10,293,0.3162927742896857,0.351897709519428,443.97,101.57
10,294,0.30600961383098807,0.3405448438141233,475.15,105.78
10,295,0.30601524889023773,0.3388571787834428,474.26,108.05
10,296,0.3008281607511152,0.33398923628318333,499.61,110.87
10,297,0.2906890113149086,0.3254002043131367,568.94,125.83
10,298,0.28714311838425666,0.3214072322548313,597.53,128.05
10,299,0.27931489827401157,0.3122236100568594,638.85,139.31
10,300,0.27650902648899417,0.31430553336744416,668.05,144.86
10,301,0.32241592716532397,0.35512747283703455,457.09,102.89
10,302,0.32065064582735464,0.35564285306931814,439.98,97.76
10,303,0.3158955990077564,0.3510942966012175,476.92,106.34
10,304,0.31041950251059636,0.3446965693399859,507.52,117.52
10,305,0.3062021873217361,0.34044939159929094,556.13,125.67
10,306,0.2976039295717111,0.3351748140395136,578.01,128.72
10,307,0.29585133552151466,0.3306381500357872,634.16,142.92
10,308,0.2905768791899237,0.32634735838156653,666.22,145.95
10,309,0.28064602220085083,0.3158323351006924,720.41,158.54
10,310,0.2740435100010697,0.30823037775397044,775.5,165.64
10,311,0.32000396852993673,0.35248621679139225,446.81,101.14
10,312,0.317581886784641,0.35028146749477523,500.24,119.6
10,313,0.30904992264582165,0.343825372509431,517.53,117.8
10,314,0.30714804106946797,0.33975864266785116,584.02,131.48
10,315,0.3017765344444125,0.34018906928996834,571.43,124.42
10,316,0.2971132885112191,0.3319411676361371,600.39,131.34
10,317,0.29614258090453527,0.32950038767275025,654.92,145.16
10,318,0.2871708798468194,0.3217908152165945,782.88,174.08
10,319,0.28090058439861065,0.3161461867186914,743.96,162.71
10,320,0.27452310752822845,0.3100913214643525,803.21,172.32
10,321,0.3190885417360097,0.35112239686039964,575.68,130.44
10,322,0.3176226640413887,0.3535201139007795,570.3,126.97
10,323,0.3126768708761784,0.3453102403693345,627.56,141.41
10,324,0.3068629259671099,0.34169728786935744,694.12,149.95
10,325,0.3044408877488414,0.34008014978800105,683.68,151.47
10,326,0.3006794723736187,0.33538179344599844,474.8,101.87
10,327,0.29209625544453166,0.3250493839336284,420.23,89.44
10,328,0.28624725066313633,0.32294022594184546,464.81,95.81
10,329,0.28032719296959735,0.31457825507743375,459.4,98.59
10,330,0.2756132409590639,0.31101944685797583,507.06,103.73
10,331,0.32446173032152986,0.35916092557143664,330.89,72.79
10,332,0.3194303793028991,0.3527583181366341,320.52,69.0
10,333,0.3099149773549028,0.34306798127573335,372.26,81.91
10,334,0.30446006654767704,0.33804682164005306,384.45,83.94
10,335,0.30414515348339166,0.34170321438779105,390.68,83.75
10,336,0.29618318697315815,0.33205372222741353,440.8,90.95
10,337,0.28935069796478546,0.3261079719756168,476.47,100.64
10,338,0.28390785041326777,0.3211740830256986,476.42,98.46
10,339,0.2765715854831571,0.3143598475021352,539.23,110.49
10,340,0.2752193784808498,0.31095292432167976,541.28,110.72
10,341,0.31598930401804975,0.3483949946826101,367.7,79.51
10,342,0.31652065859664735,0.35047573760923323,383.6,82.34
10,343,0.31122143382508194,0.3459833476110203,388.11,83.03
10,344,0.3065546975048223,0.33909164070446357,423.56,90.9
10,345,0.2991650815576243,0.3333110714082798,468.55,96.11
10,346,0.2978411541149899,0.33358117710100216,469.88,100.06
10,347,0.29449435918813294,0.32707728732272506,510.08,106.41
10,348,0.29007958536715633,0.3261372767647481,565.78,117.79
10,349,0.2833651560193661,0.31646682558178724,552.53,112.46
10,350,0.27639092364444,0.31059081172075725,604.03,125.62
10,351,0.31842373993476697,0.3515907199181313,389.34,86.87
10,352,0.31426687790190344,0.35131997368139567,391.39,85.0
10,353,0.3076441408059549,0.3411232958913504,490.31,104.58
10,354,0.3002159590068212,0.3346833498910427,509.13,106.52
10,355,0.30231775138324657,0.3385948474920442,489.16,102.09
10,356,0.2974571346091012,0.33252852445839887,561.97,115.23
10,357,0.2901088880765589,0.32635968376606184,569.93,121.02
10,358,0.2846004195798783,0.3215329836172224,607.91,125.63
10,359,0.282443194429823,0.31857318228359316,633.6,125.45
10,360,0.2722209680591431,0.309322290809224,690.66,139.06
10,361,0.31934346435900635,0.35438117580960693,438.6,93.16
10,362,0.3104086640293108,0.3470850036999703,484.56,100.16
10,363,0.3068731909516853,0.3425894404420087,488.52,101.92
10,364,0.3028332010245508,0.3378300223469129,542.09,111.41
10,365,0.3012049799195517,0.33588101112326085,534.35,109.36
10,366,0.29169130501022744,0.32676235713442986,632.81,127.6
10,367,0.2961455790830043,0.33144177644587847,602.93,123.48
10,368,0.28699615400085743,0.32089947494310245,641.09,131.97
10,369,0.27993553595931847,0.31478308387731313,684.44,135.66
10,370,0.2767733580050723,0.3113066680156103,756.73,153.43
10,371,0.3196762502113026,0.35564492938262693,482.47,100.8
10,372,0.30844125317072907,0.34340548006091326,534.24,111.87
10,373,0.30763812715262917,0.34249079998403936,557.92,115.34
10,374,0.3080131528866922,0.3443124429410329,597.96,124.45
10,375,0.29555882038716924,0.33034668932044636,737.57,159.89
10,376,0.2947541580701861,0.3314792896961041,670.86,147.79
10,377,0.29059025012121575,0.3260699341422898,746.43,152.75
10,378,0.28560182860285643,0.32072744135421966,765.03,163.99
10,379,0.2804462288034931,0.31581641314344006,825.55,170.7
10,380,0.27298265728706717,0.3087410354586305,895.21,183.29
10,381,0.31613699602481143,0.3523057984557959,569.88,121.76
10,382,0.31068587975771006,0.3464613114742145,595.37,127.15
10,383,0.3061067865425949,0.3420159673443516,641.57,132.31
10,384,0.3049624682073846,0.3416012784133601,659.36,135.99
10,385,0.2975462263521592,0.3318879622161001,728.22,155.4
10,386,0.29841548639426063,0.33081282970368187,746.64,156.04
10,387,0.2917105602661751,0.3282182864645715,965.79,206.72
10,388,0.282311152288229,0.31845741784618287,1090.04,238.02
10,389,0.27942636315419256,0.3160553224455821,955.19,202.95
10,390,0.27350700424228547,0.3112818525893001,1028.91,207.99
10,391,0.3144224457116643,0.35115606553309364,692.43,148.89
10,392,0.3121300390095856,0.34343836027630326,807.51,168.06
10,393,0.3113412353973477,0.34661520505661236,780.78,166.62
10,394,0.30072396313630156,0.3371831298667909,722.32,155.55
10,395,0.29221204129710665,0.32490103141778726,816.42,177.05
10,396,0.29772279774477395,0.33247184637426874,1478.08,302.15
10,397,0.28955547846322904,0.3238240822791617,2000.92,408.77
10,398,0.28450982073168807,0.32060809572650817,1021.27,212.25
10,399,0.2806433410359512,0.31618530913696347,1071.51,224.42
10,400,0.27301197593343796,0.3117968138654086,1058.72,210.12


==> experiments/inclusiveWelfareEgalitarian.csv <==
#n,m,mnU,localU,mnTime,localTime
2,4,0.4433976553222196,0.32621808364905114,5.57,2.09
2,5,0.436421979601289,0.40777921172744347,2.81,1.37
2,6,0.44945000159344667,0.36314671333400156,2.74,1.72
2,7,0.45216621677662566,0.394518526527078,2.17,1.9
2,8,0.46182588172846484,0.37846194815085454,1.93,2.51
2,9,0.4536383472310337,0.3899340526566346,1.9,2.71
2,10,0.4564424260648437,0.37103335999136144,1.88,4.83
2,11,0.4537347010697399,0.3712403004401179,1.64,5.03
2,12,0.4549355858464472,0.3666434307697513,1.67,7.93
2,13,0.45386066519419654,0.3666072574186316,1.6,7.37
2,14,0.46299463934653917,0.3571360584632237,1.51,10.71
2,15,0.4542801513381349,0.3627687717025792,1.36,9.26
2,16,0.4555584342294183,0.349397952512876,1.81,16.32
2,17,0.4541869848630044,0.35869479096042356,1.45,10.6
2,18,0.45658164974826954,0.33378533277429334,1.84,18.24
2,19,0.4504889120505179,0.34921243850214273,1.64,16.12
2,20,0.45251469412560913,0.33823705434335577,1.94,23.48
3,6,0.39546391208828313,0.3113381861826414,0.85,1.06
3,7,0.40750003373095034,0.3367545820908193,0.47,1.27
3,8,0.3930091991944832,0.3393528510634352,0.73,1.58
3,9,0.39338155025281707,0.33839966745431527,0.94,1.93
3,10,0.41593084459726115,0.33537024611915855,0.97,2.6
3,11,0.3978115572374727,0.3332336728773255,0.93,3.16
3,12,0.4002036882197897,0.3362052819927811,1.04,4.17
3,13,0.4129227913729625,0.3309521004126497,0.73,3.86
3,14,0.4090846182246182,0.3331126652747616,1.02,5.54
3,15,0.3984434743631092,0.3273443045558551,1.29,7.83
3,16,0.4019943256070187,0.31910527714884107,1.17,8.32
3,17,0.3997516219015245,0.31944350057309184,1.32,11.76
3,18,0.3961444125680041,0.3230522687791167,1.5,15.9
3,19,0.4051565518105018,0.31575702480669815,1.24,14.41
3,20,0.4003384024311616,0.3239746511002356,1.45,19.62
3,21,0.39549006250119695,0.31332853806535665,1.54,25.25
3,22,0.40403740582486625,0.3105094717046857,1.31,22.01
3,23,0.39921904555435134,0.31066591514896236,1.61,27.84
3,24,0.39783906053405443,0.31205576542774166,1.87,51.77
3,25,0.40213813380466695,0.3132209112203434,1.72,36.71
3,26,0.40659790792374007,0.31065967887320955,1.74,44.49
3,27,0.39260442652890887,0.3085528397112214,2.12,57.27
3,28,0.4015803682232147,0.30995003569539753,1.87,52.58
3,29,0.3946618465997044,0.30625008758209704,2.22,66.39
3,30,0.39457089919803756,0.30492326863087793,2.73,84.99
4,8,0.3653477097289264,0.30674728972759857,0.66,1.21
4,9,0.40970982362256236,0.325060196017692,0.5,1.86
4,10,0.4003215746333823,0.3174649954752942,0.56,2.25
4,11,0.38812179387098333,0.3157089892876823,0.77,2.8
4,12,0.3795473647853983,0.31666563068654446,0.74,3.12
4,13,0.4096440791933001,0.31051044503148684,0.73,3.35
4,14,0.39468564336190576,0.31629255587478483,0.79,4.74
4,15,0.37857305147981224,0.3163648161533329,0.89,5.94
4,16,0.3770738060684669,0.3112880414850833,1.14,8.39
4,17,0.40144142998440474,0.3101851984492436,0.92,8.74
4,18,0.3836823865702042,0.306784714710904,1.04,11.65
4,19,0.39157639449589965,0.3105358590955276,1.13,15.47
4,20,0.3705549195962527,0.30509535385537145,1.39,20.14
4,21,0.39115913673818203,0.30415989839428204,1.17,18.44
4,22,0.38126440277132045,0.30613233722021804,1.36,23.21
4,23,0.3804103926425047,0.3014812611376021,1.52,30.27
4,24,0.36992775888213425,0.2987106495440139,1.76,37.56
4,25,0.39168465473222186,0.299575895988178,1.32,32.08
4,26,0.38776430364387166,0.30226273195485404,1.6,39.11
4,27,0.38179597603432597,0.2990055026986917,1.85,49.52
4,28,0.36724451636766103,0.2961671833517397,1.95,57.51
4,29,0.3861547793511448,0.30052445644552533,1.71,74.47
4,30,0.3830364595878015,0.2953030956125331,2.01,84.35
4,31,0.373979708566437,0.2961392088215193,2.5,100.34
4,32,0.3724764918789646,0.28932050483414573,2.59,112.65
4,33,0.3842018158524191,0.29412450769696474,2.04,91.24
4,34,0.376395872648128,0.2933526635067116,2.51,115.94
4,35,0.3724968004844684,0.295417793232047,2.65,142.4
4,36,0.36737727163439643,0.2918417310036099,3.15,165.67
4,37,0.3835522990419669,0.2921188705623403,2.85,147.73
4,38,0.3806306290055253,0.28885916988821525,2.76,171.68
4,39,0.37297631729259606,0.2874694001499587,3.29,199.87
4,40,0.3692063232026874,0.28749949766979976,3.76,239.23
5,10,0.36256213667413817,0.29622184284805647,0.65,1.71
5,11,0.40227455811320945,0.31071074796820985,0.54,2.43
5,12,0.41073806562519644,0.3081922477627498,0.63,2.95
5,13,0.3818703742213777,0.3063806664203741,0.74,4.04
5,14,0.36247538143462543,0.30331059783758013,0.8,4.61
5,15,0.35343065352631087,0.30192023366769105,1.24,6.07
5,16,0.40522580349852766,0.3062755165200489,0.71,7.5
5,17,0.38332869434373606,0.29910805763101894,0.78,8.64
5,18,0.37729796521874914,0.30270490817790574,1.08,11.39
5,19,0.3677559284426036,0.3015210191576311,1.12,13.22
5,20,0.3567767874790706,0.2990900256848692,1.39,18.4
5,21,0.39821475214762153,0.29316136227751105,0.97,17.87
5,22,0.37989828583609464,0.29533482492026336,1.29,22.9
5,23,0.3812337513204011,0.29828359251630215,1.36,28.1
5,24,0.36142594138302286,0.2928926833900797,1.53,32.87
5,25,0.358264736166899,0.29623038274382324,1.59,39.98
5,26,0.3951426707426961,0.2948162030413679,1.17,35.79
5,27,0.3918598138148473,0.2928545763867986,1.34,42.91
5,28,0.37475384448724003,0.2921490457328584,1.64,49.83
5,29,0.3580638136854884,0.29169656007943656,1.77,60.7
5,30,0.3586400292892912,0.2907262968016432,1.96,71.13
5,31,0.3884590792842617,0.28795368792600895,1.53,61.28
5,32,0.37081388789070546,0.28652944254919116,1.72,73.87
5,33,0.3779982589055453,0.29032505614608245,1.98,92.14
5,34,0.36657862502481864,0.2844297176142698,2.32,110.36
5,35,0.35346078708772316,0.28681768032687677,2.6,130.09
5,36,0.38956270227732426,0.28548610610043074,2.13,109.21
5,37,0.37374673981059237,0.2856915338824964,2.29,128.49
5,38,0.36989936179408794,0.2874988528845384,2.5,152.99
5,39,0.36403088069546663,0.28478575471167356,2.9,178.53
5,40,0.35575977552694454,0.28679068315626394,3.18,213.37
5,41,0.37768655777083104,0.2829668963912958,2.62,173.07
5,42,0.37449803146452176,0.2850425382851962,2.96,200.09
5,43,0.3693881145948954,0.28266316290083904,3.2,244.27
5,44,0.36245827320197926,0.283436451885265,3.28,276.15
5,45,0.35594206123478755,0.27985211401761684,3.88,320.08
5,46,0.37000593179125696,0.28326055199453054,3.28,262.44
5,47,0.37432070527082245,0.28165016769854667,3.25,288.34
5,48,0.35574560912683195,0.2834214905101593,4.23,371.21
5,49,0.3604881419810863,0.2831621554840071,6.12,723.42
5,50,0.355333318932588,0.2800369755635832,5.09,517.48
6,12,0.34808702229871985,0.29210882160708956,0.69,2.7
6,13,0.4130408682575544,0.3075876460212689,0.59,3.46
6,14,0.404342027047551,0.3000951410453564,0.65,4.4
6,15,0.3873752474981946,0.2956013511755396,0.78,5.85
6,16,0.38284529505529874,0.29444457777306166,0.79,6.87
6,17,0.3684197150853597,0.2926590115349495,0.97,8.36
6,18,0.34461021661191465,0.2937030679986897,1.06,10.87
6,19,0.4088137400346777,0.2919248825452032,0.93,12.55
6,20,0.3940713508506043,0.2940560207465272,1.04,14.63
6,21,0.38672018490420723,0.29228907912432067,1.14,18.52
6,22,0.37733915295927367,0.29296890883490656,1.26,21.81
6,23,0.35392866842024373,0.29173382661313485,1.4,26.31
6,24,0.3451797223656962,0.2889649750670022,1.66,32.92
6,25,0.39521915586665235,0.29179166190048816,1.24,31.38
6,26,0.39068659701865527,0.28903314799900653,1.33,35.67
6,27,0.37329637457194775,0.2878999073689045,1.49,41.98
6,28,0.3691635542257913,0.28859489461990845,1.67,48.86
6,29,0.3585575979177282,0.28612056675786457,1.78,57.09
6,30,0.3510887606462791,0.28650345531459065,2.08,68.2
6,31,0.3915485893521272,0.282331568868408,1.54,61.95
6,32,0.3831692636641952,0.2834671095512426,1.6,70.37
6,33,0.3747891560940928,0.2844249448433968,1.85,84.6
6,34,0.3676233850243145,0.2835955686182509,1.99,97.53
6,35,0.35829142132023295,0.2837957713839907,2.27,113.91
6,36,0.3471651152503701,0.2833508669396253,2.51,130.48
6,37,0.38818415758456015,0.2823895245661504,1.93,112.95
6,38,0.375903170516785,0.28171841697250355,2.17,135.3
6,39,0.37663656839193993,0.279916721844714,2.36,158.02
6,40,0.36984750380774956,0.28256616158658976,2.56,178.02
6,41,0.3540807467324706,0.2816154287489256,2.97,208.93
6,42,0.3427533040559893,0.2829207629548954,3.38,244.93
6,43,0.3843957976013533,0.2774356929234729,2.5,205.62
6,44,0.37602671245545805,0.2809049153497158,2.65,222.54
6,45,0.3744651921839413,0.27814776338867064,2.93,261.32
6,46,0.3690312318928475,0.27718198701789853,3.6,404.03
6,47,0.3502810055022668,0.27747077620402755,3.77,410.31
6,48,0.3450522232020219,0.2778900878019218,4.38,452.69
6,49,0.38239870294741235,0.2772731273368809,2.98,350.59
6,50,0.37450934364134203,0.2763229669057593,3.57,401.0
6,51,0.3719937569356221,0.2774623276442641,3.75,441.16
6,52,0.360648543482122,0.2766712533518184,4.18,498.53
6,53,0.3530069334705417,0.27663113652290167,4.68,569.76
6,54,0.346693851542959,0.27939584400269096,5.26,638.88
6,55,0.38317188487904635,0.2777905812300563,4.22,547.54
6,56,0.3704855972510774,0.2782547997648347,4.02,551.5
6,57,0.3688958503076879,0.2782260518909821,5.29,731.18
6,58,0.364427754959972,0.2774978574368087,5.78,820.26
6,59,0.34999995144395996,0.27514130525428077,5.88,861.7
6,60,0.3419700389404008,0.276614227617982,6.47,929.33
7,14,0.33701476117430124,0.28791629980493605,1.0,5.03
7,15,0.4127818012444308,0.30278983410495547,0.74,6.23
7,16,0.4108872919392049,0.29621629525124193,0.8,7.24
7,17,0.39885344455461225,0.2943571122551423,0.82,8.63
7,18,0.38525396963644754,0.2878215627716494,0.93,12.08
7,19,0.3718971998063404,0.2889941493946745,1.11,13.65
7,20,0.36088001516766643,0.2874864459995702,1.29,16.55
7,21,0.33852338363093865,0.2879176213424283,1.41,19.9
7,22,0.40747216693615024,0.2899519236197769,1.1,20.11
7,23,0.40304997318671065,0.2875092918669538,1.08,24.04
7,24,0.39590342047285654,0.2894469632338856,1.39,29.1
7,25,0.38026182116730234,0.28536682021920046,1.47,35.43
7,26,0.3653154560999933,0.2843959815357228,1.81,41.73
7,27,0.34921632311717843,0.2851728326151815,1.93,47.39
7,28,0.3388452678098195,0.28496753094299393,2.13,57.05
7,29,0.4052687064090284,0.2857241063860809,1.46,54.97
7,30,0.3947097690802529,0.28344095334533403,1.6,61.24
7,31,0.3849723501194108,0.27942729934847876,1.82,67.95
7,32,0.3797781379654055,0.28103447221462424,1.66,77.39
7,33,0.36686806637563474,0.2834218143639911,1.96,91.81
7,34,0.355910045492893,0.282008295846237,2.22,105.47
7,35,0.34522173391967265,0.2810085607272735,2.55,129.6
7,36,0.39348110285846305,0.28130791810752237,2.02,113.26
7,37,0.38532613156959805,0.2783984570652456,2.13,129.8
7,38,0.3819196214108969,0.27879986150854785,2.28,145.36
7,39,0.37152790881575753,0.2783186844914796,2.53,165.35
7,40,0.3619266777531418,0.27894152021950896,2.65,174.75
7,41,0.35297349655207044,0.2809859273975744,3.1,218.23
7,42,0.33965485644984317,0.27617653131412945,3.19,249.79
7,43,0.3907571922270561,0.2773614005877106,2.55,205.95
7,44,0.38449502234165406,0.2768864149059789,2.63,230.9
7,45,0.3714709256517772,0.2766963155960297,3.13,272.56
7,46,0.37473240985970757,0.2791632029478739,4.16,401.02
7,47,0.3598520475304464,0.2763419583159818,4.43,458.07
7,48,0.3468275466804189,0.2761523005053762,4.36,467.62
7,49,0.34193329804707084,0.27412528270381914,4.5,477.12
7,50,0.38395874961173904,0.27413534037678716,3.24,355.14
7,51,0.3853345709221678,0.2738253053646681,3.25,392.9
7,52,0.3785034049524762,0.2745691613476772,4.03,488.2
7,53,0.36665551048323314,0.27599930605286316,4.23,527.18
7,54,0.3585168703546077,0.2749258617439994,4.35,577.22
7,55,0.3461531299707271,0.27357368161747997,4.97,629.79
7,56,0.33572039487350686,0.2725712402069938,5.49,718.52
7,57,0.3826646631719498,0.2740397602566732,4.02,587.82
7,58,0.3726327954309472,0.2729037076634747,4.63,635.62
7,59,0.37322433964563323,0.27410868123988236,4.55,717.53
7,60,0.36561792632063217,0.27441566510696036,5.8,901.62
7,61,0.3560477816747996,0.2730831607982894,6.08,956.65
7,62,0.34314869123640807,0.2726805770129447,6.04,980.77
7,63,0.3320426733615968,0.27179556596506915,7.77,1347.09
7,64,0.38029461638050577,0.27388999321306196,5.57,978.29
7,65,0.3788955952400343,0.2724184200063969,6.33,1296.11
7,66,0.3686378607749204,0.2730790499394894,6.77,1318.06
7,67,0.35691611367532167,0.27291487066756814,7.42,1422.41
7,68,0.35177625314269906,0.2723231506432422,7.94,1573.81
7,69,0.34513923443680916,0.2728943702571703,8.29,1702.55
7,70,0.33107792844972367,0.2698293873265586,9.27,1802.68
8,16,0.33206327748088227,0.28453521617071986,1.34,10.26
8,17,0.4184011033497018,0.29117110253985384,1.17,12.34
8,18,0.4187280198804136,0.2946383678708961,1.07,13.8
8,19,0.4042386332439729,0.29064763619777806,1.28,15.87
8,20,0.4033969055047836,0.2857856036116577,1.2,19.24
8,21,0.38391132431030917,0.2850251828001298,1.42,21.93
8,22,0.3756250431298046,0.28248259658587505,1.53,26.16
8,23,0.3521826704765178,0.2840142618997247,1.7,32.45
8,24,0.3384322691662783,0.28341922385245855,1.93,38.29
8,25,0.4070873027228879,0.2830906383729984,1.57,41.61
8,26,0.4009616446559267,0.28376016004825355,1.99,49.99
8,27,0.39709402170933794,0.28161509861046985,1.93,56.0
8,28,0.392409281217642,0.2812252742387102,1.86,58.52
8,29,0.38251030320949786,0.28094541920525024,2.03,66.5
8,30,0.36504038867188954,0.2801843989902587,2.26,76.8
8,31,0.35258442825433006,0.2798003405612347,2.4,89.68
8,32,0.3334204432834411,0.2794332560538033,2.64,103.57
8,33,0.399831067238452,0.28067980285919736,1.89,94.81
8,34,0.3935642528015611,0.27902055505551293,1.99,102.04
8,35,0.39393425271614546,0.279559330363198,2.19,119.33
8,36,0.3821287425889832,0.2781786299409141,2.58,150.98
8,37,0.37691339010757174,0.27975092467599705,2.55,160.77
8,38,0.360277542833738,0.2785139106668778,2.7,175.84
8,39,0.34807783701686995,0.27673239932966504,2.95,206.38
8,40,0.3381236821123094,0.2753092862991352,3.6,234.77
8,41,0.4039436522317832,0.2756189057370093,2.48,193.7
8,42,0.39621071802162516,0.27576514342843755,2.64,223.97
8,43,0.39012974640688086,0.27609027535456276,2.86,259.17
8,44,0.37331160379430983,0.2754980783529961,3.21,281.57
8,45,0.3716413340288271,0.2754964068496372,3.51,320.38
8,46,0.3582740888119029,0.2735844080834393,3.86,363.29
8,47,0.34922414868385593,0.27504962033495445,4.17,437.23
8,48,0.33429199872488674,0.27475747758796093,4.9,489.02
8,49,0.3918976413189616,0.27451285013693466,3.33,374.21
8,50,0.3832061526329398,0.2727211337134173,3.64,387.23
8,51,0.3806085054139535,0.27554835870660666,3.85,477.92
8,52,0.37227050244783505,0.2720699814051428,4.25,554.06
8,53,0.3653224939079563,0.27265901047814184,5.07,661.31
8,54,0.35203138013105595,0.27330091321449457,5.27,690.48
8,55,0.34722357268910686,0.2712771469740396,5.24,715.14
8,56,0.3344390632287286,0.2730966944522346,5.74,785.03
8,57,0.3848524428273853,0.272224943383026,3.79,581.09
8,58,0.38326964270124075,0.2716127471421197,3.99,615.79
8,59,0.3829021011067267,0.27174882750068574,4.04,663.91
8,60,0.36815216473690815,0.27144835984539567,4.91,740.63
8,61,0.36438087914501593,0.27277653639907756,5.24,912.57
8,62,0.35485917024097496,0.2714611962461,5.43,940.37
8,63,0.34166767129733444,0.2700698865376901,5.91,1030.25
8,64,0.33178671493199213,0.27023911233604503,6.62,1162.48
8,65,0.3841394688021684,0.2709722665601738,4.64,910.55
8,66,0.372892699357624,0.2705338494180943,5.51,1026.76
8,67,0.3785597150399709,0.2695312303172504,5.68,1161.8
8,68,0.363039707395502,0.2695876085990794,6.37,1247.45
8,69,0.35397105272496676,0.26975512036131344,6.81,1366.66
8,70,0.3515256025403012,0.27072140030071645,7.41,1553.33
8,71,0.3350780227419058,0.26914800035071595,10.46,3365.91
8,72,0.32404003436581746,0.2694364317059686,8.86,1920.27
8,73,0.3816923999216167,0.26932072062848034,6.7,1567.24
8,74,0.37624387254706165,0.26844724423554145,7.1,1725.48
8,75,0.3757365028427171,0.26872410228943416,7.21,1773.73
8,76,0.37375763382739785,0.2685109477873607,7.6,1966.5
8,77,0.34996091426393094,0.2668640195333196,8.66,2169.86
8,78,0.3472033836678973,0.268150931858931,10.95,2806.81
8,79,0.3407629442504104,0.27000236966871743,11.36,3292.41
8,80,0.33233336522558327,0.26825917847963515,11.13,3132.02
9,18,0.3331486802272407,0.2811649952151776,1.47,14.41
9,19,0.4214424191673674,0.2860548064851161,1.2,16.79
9,20,0.41816688057114626,0.2851686639907813,1.26,21.44
9,21,0.4084807732548543,0.2890239057244814,1.34,23.26
9,22,0.4048290160842397,0.281858030950922,1.5,28.77
9,23,0.3913673680900152,0.28342151322277287,1.71,33.66
9,24,0.38311150256112975,0.28049682283559496,1.77,37.59
9,25,0.37322578830715203,0.2797649610298269,1.93,42.6
9,26,0.3487924827793506,0.27947496463201094,1.94,48.21
9,27,0.3332647171226503,0.280035502786131,2.27,55.11
9,28,0.41076623527526857,0.2831047378665373,1.83,64.19
9,29,0.40922513377758785,0.2797301893239098,2.45,93.83
9,30,0.3985413794656536,0.2810300982200733,2.55,97.67
9,31,0.3905430591776854,0.2760916766203823,2.46,91.38
9,32,0.38295379529939283,0.27688488194716754,2.38,100.3
9,33,0.3766885577404599,0.27653723073830616,2.45,111.59
9,34,0.3673222543748833,0.2769344142849059,3.25,147.06
9,35,0.3502184842669294,0.2767121451484213,4.27,207.21
9,36,0.3310160242767999,0.27592491498024824,6.1,304.07
9,37,0.4067907474381213,0.27874757146661705,6.07,379.98
9,38,0.3982091893896103,0.27715432872729945,6.95,465.75
9,39,0.39952732444467726,0.2752147446086601,5.95,402.73
9,40,0.38660832175638477,0.2749550714606936,4.68,319.02
9,41,0.37862647548455525,0.2749037672265111,3.27,242.31
9,42,0.36943627171516064,0.2742284497028312,3.01,236.31
9,43,0.36131234716614524,0.2742587622925556,3.15,268.25
9,44,0.3396427842186152,0.2751394501625857,3.54,307.69
9,45,0.3258077053619565,0.2728905383805339,4.13,360.74
9,46,0.3998043295135457,0.2738215246937412,3.1,317.81
9,47,0.39163585175950855,0.274137760623194,3.66,386.33
9,48,0.3901569699852979,0.2748972663655904,4.83,545.95
9,49,0.3847529556378628,0.27084331606031886,3.75,422.53
9,50,0.3682214102305769,0.27070651899079495,3.79,426.64
9,51,0.36108284405422514,0.27257379399094384,3.93,462.34
9,52,0.35778979918305004,0.2721711914323332,4.34,541.12
9,53,0.3451573506837224,0.27304713320965335,4.77,592.59
9,54,0.33038145857363077,0.27204630971270255,5.23,652.08
9,55,0.4003103116071165,0.2720896650470566,3.75,549.76
9,56,0.3941140832599018,0.271846369490199,3.94,583.99
9,57,0.3889955596139696,0.27043419098676635,3.81,626.04
9,58,0.3770532609286723,0.27102438401957535,4.33,671.93
9,59,0.3669333365166144,0.26973785093005226,4.78,760.41
9,60,0.3631360201250137,0.2711541909404057,4.97,843.67
9,61,0.34568562332507946,0.2709284935471098,5.43,906.31
9,62,0.3432640343350858,0.2707972030422788,5.75,1002.08
9,63,0.3307253249545717,0.2704704604661321,6.58,1103.16
9,64,0.39296211585284324,0.27000733150229617,4.8,902.47
9,65,0.3855629316567266,0.2699821953440291,4.91,965.86
9,66,0.3776322985255064,0.2696327431920936,5.17,1037.91
9,67,0.3750936251786245,0.26829922004804785,5.5,1112.75
9,68,0.365049146430127,0.2684176467254119,6.08,1238.95
9,69,0.3577697681993079,0.2704884313931391,6.33,1338.56
9,70,0.34659524983726286,0.26908750885484395,6.94,1509.37
9,71,0.33229032187608076,0.26879613187143625,7.43,1554.89
9,72,0.3267857323187253,0.26804259452475443,8.19,1762.77
9,73,0.38407534369859986,0.26828149584597794,5.6,1393.85
9,74,0.3822786006740912,0.2684836882545019,6.26,1530.11
9,75,0.3865371606762855,0.2676408030260642,6.46,1650.1
9,76,0.37157318921251387,0.267900933769298,6.91,1752.79
9,77,0.3647623217981824,0.26755577427558924,7.27,1911.28
9,78,0.35560496115763607,0.2681268090052528,8.03,2121.1
9,79,0.34277709548530816,0.2693057375406786,8.38,2293.51
9,80,0.340392555404771,0.26690135062470605,8.82,2535.63
9,81,0.32202724210284694,0.2676203113803052,10.2,2763.92
9,82,0.38214514024140894,0.2645587729564351,7.5,2183.87
9,83,0.3804179133191795,0.26640912044230747,8.01,2339.73
9,84,0.37681893251489074,0.26745902099218183,7.79,2499.05
9,85,0.3735065666016357,0.2681229589937354,8.17,2688.19
9,86,0.3632438918051153,0.2674193198302477,8.95,2933.5
9,87,0.352209413464688,0.2658569891201261,10.42,3286.89
9,88,0.34724051027452146,0.2660040473436132,10.49,3601.62
9,89,0.33247999403827855,0.2654507232801345,11.38,3820.94
9,90,0.32200497997418553,0.26666790781485167,15.42,5019.61
10,20,0.3358324987189472,0.27731412363373875,1.63,19.0
10,21,0.42774066729101134,0.2881298070377009,1.37,23.02
10,22,0.4170275242608818,0.28676915923567914,1.58,28.32
10,23,0.412847555697342,0.2822963599439122,1.65,32.51
10,24,0.4033495566555885,0.28146687181561647,1.72,36.81
10,25,0.40214564223914306,0.27712711449308897,1.57,40.49
10,26,0.3951713297836795,0.2793698331127787,1.95,46.82
10,27,0.3852212907117393,0.2763563108833632,1.97,53.77
10,28,0.37027396808653423,0.27519433536966215,2.05,59.69
10,29,0.353913064844992,0.2764088203798068,2.2,69.55
10,30,0.3341056625581656,0.27357959084182437,2.41,78.95
10,31,0.41030646715978975,0.27830462023010233,1.88,77.65
10,32,0.4107091287627943,0.27902177440611725,2.04,89.26
10,33,0.4059430567644011,0.2764535859071772,2.19,98.7
10,34,0.39981572470072074,0.2754423355699019,2.26,123.07
10,35,0.39338128679879253,0.2746607608648014,3.58,237.7
10,36,0.3817520824060108,0.27533661759517153,4.26,276.49
10,37,0.3734258193927371,0.27450498931407696,3.8,264.92
10,38,0.3642897383909055,0.27476064098582,3.56,249.6
10,39,0.34919319853558106,0.2746120366267129,3.66,273.1
10,40,0.33561352784976994,0.2745751116487847,5.89,448.76
10,41,0.40576374083363814,0.2744466850852162,4.03,354.4
10,42,0.3993499182525776,0.27380956614476576,3.12,286.09
10,43,0.40427157086977306,0.27338982269886786,3.38,319.86
10,44,0.39393434093472984,0.2738128760694024,4.05,454.52
10,45,0.38509544152786573,0.27176103626950504,4.25,422.09
10,46,0.3808938836577383,0.27132763306457597,3.67,376.93
10,47,0.3716225722912111,0.2719983722548869,3.97,404.89
10,48,0.35497814790026977,0.27225049615017843,3.81,412.07
10,49,0.339925953705811,0.27255334313186824,4.24,460.15
10,50,0.3208126889469666,0.2707039790874937,5.61,651.53
10,51,0.40116894638591494,0.27118049123308113,3.63,469.15
10,52,0.4038107959131954,0.27140356166386936,3.31,468.65
10,53,0.39529602012824433,0.2715072631781517,3.75,504.96
10,54,0.3870604802054563,0.2704282749280536,3.81,552.7
10,55,0.37870169475159643,0.26871153641255174,4.04,599.39
10,56,0.36829658648022945,0.267975671001783,4.44,658.04
10,57,0.36341009256820245,0.27088519974730857,4.91,746.19
10,58,0.35746734396013335,0.26848774749861376,5.8,936.17
10,59,0.3406480782626638,0.26971997698820754,6.35,976.39
10,60,0.31727686282955275,0.2691883200451135,6.97,1068.09
10,61,0.39913698042479956,0.2700076432189626,6.84,1434.89
10,62,0.392346198639206,0.2690990376601627,4.85,955.84
10,63,0.39111630813319054,0.2684136701774567,6.18,1237.29
10,64,0.3853316702118101,0.26890298765228626,5.54,1121.26
10,65,0.38310691114893486,0.2681232229888032,5.77,1206.5
10,66,0.3701331392437762,0.2693132606649556,5.73,1167.71
10,67,0.3593472419429608,0.2692077291294183,6.68,1421.29
10,68,0.35106030084592565,0.2684926233033778,9.41,2122.04
10,69,0.33511711069837846,0.2662984865723555,8.29,1752.75
10,70,0.3209275983336726,0.26801635254325573,9.54,2054.8
10,71,0.3907044481613386,0.2666005403568599,5.81,1563.3
10,72,0.38787295772289354,0.26950690603173005,6.08,1547.75
10,73,0.3804531917517899,0.26847428257955175,6.42,1566.94
10,74,0.383329487207948,0.267058865306394,3.19,866.65
10,75,0.37752183203248113,0.26653740190962966,2.52,633.18
10,76,0.37043515129931565,0.2673257450238862,2.92,750.08
10,77,0.35431648968611656,0.2666024822565752,2.99,763.54
10,78,0.35185888864446097,0.2674526246348443,3.34,833.66
10,79,0.3379700219127633,0.2663154068210295,3.33,897.04
10,80,0.3252007634600948,0.2653547428491014,3.61,967.1
10,81,0.391043767987078,0.26719696387049796,2.68,785.2
10,82,0.3843032662171611,0.26670730886116956,2.94,830.97
10,83,0.3803791491889392,0.266438350334018,2.76,881.74
10,84,0.38304157547075357,0.26742193042171897,2.81,931.23
10,85,0.3705217704168713,0.2662419013602515,3.29,1005.81
10,86,0.3624841133659939,0.2648979693258202,3.45,1097.28
10,87,0.350509595650251,0.264986235039796,3.69,1187.65
10,88,0.34410203895889574,0.26613010856955266,4.1,1276.87
10,89,0.3368812505815346,0.2654905112763076,4.26,1415.88
10,90,0.32331412643113494,0.2647313129875444,4.82,1480.94
10,91,0.39236819742000184,0.26509492595371714,3.33,1208.63
10,92,0.38455890255598446,0.26478675165337706,3.36,1247.93
10,93,0.375720587754298,0.2653912124397897,3.81,1312.68
10,94,0.3809543518611677,0.2651784705014997,3.6,1398.22
10,95,0.3664458570452889,0.2654503864032353,4.13,1496.54
10,96,0.36400494317482157,0.264998965351525,4.2,1621.77
10,97,0.34775241510946986,0.26571472746289726,4.45,1776.64
10,98,0.33842219274330354,0.2654420871745788,4.9,1858.35
10,99,0.33185738942573706,0.26474008825371126,5.42,2276.84
10,100,0.32310078231562395,0.2643864841258464,7.73,2969.38


==> experiments/inclusiveWelfareUtilitarian.csv <==
#n,m,mnU,localU,mnTime,localTime
2,4,0.44612789581120316,0.4362148867408371,0.75,1.66
2,5,0.526442767549804,0.42870113108083335,0.69,1.35
2,6,0.4640493952075176,0.47677191963368587,0.39,1.53
2,7,0.5465465007240372,0.4563903801907017,0.71,1.74
2,8,0.46778482273261013,0.4878548860630054,0.65,2.5
2,9,0.5637063967520322,0.4691460500452325,1.01,3.16
2,10,0.4702688482649553,0.4931474628303588,0.85,5.21
2,11,0.5688844856262306,0.4689215785624509,1.39,5.17
2,12,0.46905608220422523,0.4980235497377854,0.69,6.69
2,13,0.5777849090198495,0.4770164226960158,1.44,7.8
2,14,0.47163875897584495,0.49672869946683607,0.76,9.77
2,15,0.5812262028027947,0.47409253494428255,1.85,12.83
2,16,0.4800931956082951,0.4974517539078402,0.97,14.1
2,17,0.5836084524701082,0.47364259281366805,1.69,12.85
2,18,0.48459636498350245,0.49844385224378973,1.11,14.89
2,19,0.5872616400986046,0.4744059105265029,1.88,16.47
2,20,0.4883774240723241,0.4975661252221124,1.24,18.63
3,6,0.4561423119873296,0.42750137527633975,0.17,0.71
3,7,0.49833431441533965,0.41430818835763533,0.14,0.61
3,8,0.49775177777742735,0.40718066379067186,0.2,0.73
3,9,0.4730032406842836,0.4475667984237245,0.2,1.58
3,10,0.5194172271411747,0.4333723217066274,0.36,1.82
3,11,0.5167808566967385,0.4265518519525204,0.52,2.02
3,12,0.4830318445752877,0.4513641777125681,0.39,3.41
3,13,0.5301244362043245,0.4402525193865419,0.58,3.69
3,14,0.5324807153537301,0.4372843400457095,0.74,4.5
3,15,0.4862295292196412,0.45947451468547534,0.52,7.12
3,16,0.5351099499805138,0.44265707810559396,0.92,8.04
3,17,0.5351548370578209,0.43750888800449095,1.27,8.81
3,18,0.4857924159367629,0.45945023005438274,0.76,13.68
3,19,0.5415402971193766,0.4434484973466288,1.32,14.9
3,20,0.5421792719408409,0.43855813191852283,1.75,16.49
3,21,0.49331574466259015,0.45889011634267424,1.15,23.5
3,22,0.5425366379519462,0.44241326169829265,1.56,24.67
3,23,0.5437853816876744,0.43828186431828553,2.41,25.87
3,24,0.49743725837194325,0.45750923934170407,1.82,42.18
3,25,0.5461889153072486,0.4452486453982047,2.56,40.42
3,26,0.5463333164384777,0.4395857885199406,3.2,41.62
3,27,0.49852979292730437,0.45678929167133125,2.43,63.22
3,28,0.5480701690382938,0.4420644116364697,4.78,89.19
3,29,0.5471623440725101,0.43997035431622356,5.9,84.9
3,30,0.4992730205804824,0.4564565276536253,3.09,89.19
4,8,0.4618426817342739,0.4164271415513585,0.2,0.97
4,9,0.49178507117322473,0.40750129326001727,0.26,1.63
4,10,0.49473428135726577,0.4089325163775051,0.4,1.91
4,11,0.49735446607441375,0.39989356876015975,0.48,2.15
4,12,0.4768969003245054,0.4287132967406272,0.41,3.78
4,13,0.5072668131907239,0.4167123161014402,0.54,4.35
4,14,0.5096107871668707,0.4185171817350084,0.67,4.74
4,15,0.5105725025661946,0.41481684403314356,0.89,5.29
4,16,0.4845881843570471,0.42917316277104484,0.67,10.28
4,17,0.5190707414597666,0.42447961018931624,1.01,11.51
4,18,0.5161740953946731,0.42113002218181217,1.33,11.68
4,19,0.5177275549076107,0.4189596654540911,1.68,12.87
4,20,0.49145793977808294,0.4349526724302208,1.12,22.05
4,21,0.5210796192623034,0.42742020844759554,1.68,23.65
4,22,0.5208001966422466,0.421985251796922,2.32,26.27
4,23,0.5207196687123499,0.42009703928938785,2.75,25.78
4,24,0.4946740570332715,0.43399852685923873,1.53,38.9
4,25,0.525535143872766,0.42518291313697104,2.37,46.13
4,26,0.5248531873572605,0.42384812240210806,3.55,54.06
4,27,0.5257757439911944,0.42399853498353324,4.91,61.07
4,28,0.4974543299392359,0.4339792924553636,2.82,88.97
4,29,0.5271303604072177,0.425594842171378,3.99,93.94
4,30,0.5270715973942063,0.4244960759309428,5.12,95.56
4,31,0.5286003832261125,0.42202120820844774,5.56,85.44
4,32,0.4970917720946846,0.43365676063042197,2.77,110.11
4,33,0.5272601975083717,0.4243996352059749,4.26,111.9
4,34,0.5297675290460371,0.42297168451396117,5.26,117.78
4,35,0.5284993984962516,0.42065441247350777,6.57,117.37
4,36,0.5004661541454871,0.4332998272608505,4.84,180.9
4,37,0.5318087895706228,0.42759562086959435,5.69,167.16
4,38,0.5305050493414895,0.42249762435836125,6.25,149.0
4,39,0.5305868801710399,0.41955185743278756,7.77,150.54
4,40,0.5028821499798859,0.4354645056528836,4.6,194.27
5,10,0.46820212499754027,0.4064446061401788,0.18,1.35
5,11,0.4874776059311967,0.40798194793231807,0.17,1.53
5,12,0.48957154544551995,0.40093250955660353,0.3,1.75
5,13,0.4939226962016252,0.4019891166640343,0.36,1.93
5,14,0.4954662728886769,0.3986359243028111,0.45,2.22
5,15,0.4797973614830262,0.418189325511711,0.27,5.13
5,16,0.5011740918064909,0.4108288947018119,0.5,5.63
5,17,0.5040541074643832,0.40872217447289555,0.58,6.18
5,18,0.5064599148942985,0.4118010393094365,0.72,6.75
5,19,0.5054555065243167,0.402300133087624,0.97,7.25
5,20,0.48818845262449556,0.4198174452098122,0.7,14.31
5,21,0.5084922513891242,0.4152202479106642,0.93,15.55
5,22,0.5111933971042858,0.4157636680185587,1.37,16.63
5,23,0.5111856019864005,0.4106231459639707,1.61,17.72
5,24,0.5111580413457594,0.41141859736445757,1.94,18.68
5,25,0.4903014242095014,0.421208005264598,1.26,32.69
5,26,0.5129141168229625,0.41737832112036627,1.63,33.86
5,27,0.5144008931778129,0.41362733534827867,2.08,34.87
5,28,0.5151048321035033,0.412319931138244,2.55,36.89
5,29,0.5155746141031972,0.4130971759901547,3.08,38.64
5,30,0.49519605805151934,0.4232288115680348,1.75,59.99
5,31,0.5147477685201024,0.41682614171225185,2.57,65.22
5,32,0.516343135364798,0.41246883944743695,3.31,69.45
5,33,0.5182305756086675,0.41266237775429415,4.05,72.68
5,34,0.5176704756550348,0.41128625224047105,4.85,75.84
5,35,0.4971941756337545,0.4225548974760715,3.35,142.09
5,36,0.5155801537227469,0.4144883947251665,4.19,128.3
5,37,0.5184710728848971,0.4143010051004443,4.45,118.45
5,38,0.520949977040627,0.4123854553829425,5.3,118.92
5,39,0.521218894674011,0.41550532733639267,6.51,125.39
5,40,0.49948574600576867,0.4196473150814558,3.52,178.24
5,41,0.5194726325175126,0.41593009787773,5.12,184.4
5,42,0.5198328332204896,0.41568881441686634,6.28,184.08
5,43,0.5224492848153239,0.4126301522685897,8.29,213.52
5,44,0.5210612540203942,0.4130965110355397,9.45,205.75
5,45,0.5002842489354525,0.4199848283398063,5.62,286.7
5,46,0.5201275129593199,0.4165343183953126,7.85,332.0
5,47,0.5217308109094997,0.41300519773775995,8.65,291.94
5,48,0.5221403540161068,0.4107939695909401,10.13,284.68
5,49,0.5225556025167349,0.413144145582713,12.92,320.58
5,50,0.5014415573203516,0.4216834853669708,7.13,423.07
6,12,0.47018670553591824,0.4025845713285225,0.2,2.05
6,13,0.4880836490093747,0.4048216869791606,0.24,2.4
6,14,0.48855268647368433,0.3994325041913945,0.4,2.67
6,15,0.49156535979933613,0.3988099236694999,0.43,2.99
6,16,0.4913406317154406,0.3953321808682081,0.35,3.4
6,17,0.4923454009369632,0.39848007175563227,0.69,3.54
6,18,0.4812555303049998,0.4099544009522527,0.52,8.48
6,19,0.49823179742969814,0.40577801100984123,0.6,9.17
6,20,0.5011678130229431,0.4079854996278286,0.68,9.91
6,21,0.5012868437463649,0.399706722415918,1.01,10.64
6,22,0.5035409554111885,0.40475781505101444,1.17,11.41
6,23,0.5025221486189264,0.40074158478089233,1.33,12.28
6,24,0.4882696639452505,0.41487507485205216,0.92,24.16
6,25,0.5032333254046724,0.4095500389696491,1.26,26.59
6,26,0.5060992355380128,0.40567176530342136,1.66,28.92
6,27,0.5069424958206278,0.40524627735019597,2.09,30.77
6,28,0.5086898519902382,0.4068706862595897,2.37,31.94
6,29,0.5090432056869437,0.40385082640323533,2.82,33.72
6,30,0.49070711376186876,0.41122127132683994,1.64,58.52
6,31,0.5082052306660187,0.40959340796639615,2.28,61.58
6,32,0.5094860461688341,0.4088376624737288,2.9,64.35
6,33,0.5103963742365678,0.40742525706969823,3.55,66.74
6,34,0.5100587242121424,0.404766808422828,4.22,69.5
6,35,0.5120811069427488,0.4065793733309429,4.86,71.94
6,36,0.4963072724680804,0.4151022003799651,2.55,112.54
6,37,0.5103086401834093,0.4085425417517689,3.38,112.56
6,38,0.5114713771668566,0.4092161018179783,4.22,115.39
6,39,0.5122655455712952,0.40731034106564434,5.14,124.37
6,40,0.5132510892323339,0.40567054558705706,6.16,130.27
6,41,0.5137965324492835,0.40590716055911147,7.33,136.6
6,42,0.4980286275069898,0.4147372331748573,4.17,224.77
6,43,0.5132679779877347,0.4099437364346788,5.21,214.67
6,44,0.5135479814814725,0.40800697778273565,6.74,234.36
6,45,0.5149923194055229,0.40724675577981556,7.2,221.2
^C
[warn] Canceling execution...
java.util.concurrent.RejectedExecutionException: Task java.util.concurrent.ExecutorCompletionService$QueueingFuture@5f193335 rejected from java.util.concurrent.ThreadPoolExecutor@19002b34[Terminated, pool size = 0, active threads = 0, queued tasks = 0, completed tasks = 164]
	at java.util.concurrent.ThreadPoolExecutor$AbortPolicy.rejectedExecution(ThreadPoolExecutor.java:2047)
	at java.util.concurrent.ThreadPoolExecutor.reject(ThreadPoolExecutor.java:823)
	at java.util.concurrent.ThreadPoolExecutor.execute(ThreadPoolExecutor.java:1369)
	at java.util.concurrent.ExecutorCompletionService.submit(ExecutorCompletionService.java:181)
	at sbt.CompletionService$.submit(CompletionService.scala:28)
	at sbt.ConcurrentRestrictions$$anon$4.submitValid(ConcurrentRestrictions.scala:160)
	at sbt.ConcurrentRestrictions$$anon$4.submit(ConcurrentRestrictions.scala:150)
	at sbt.Execute.submit(Execute.scala:226)
	at sbt.Execute.ready(Execute.scala:207)
	at sbt.Execute.notifyDone(Execute.scala:154)
	at sbt.Execute$$anonfun$retire$3.apply(Execute.scala:130)
	at sbt.Execute$$anonfun$retire$3.apply(Execute.scala:130)
	at scala.collection.immutable.List.foreach(List.scala:318)
	at sbt.Execute.retire(Execute.scala:130)
	at sbt.Execute$$anonfun$work$1.apply$mcV$sp(Execute.scala:243)
	at sbt.Execute$$anon$1.process(Execute.scala:18)
	at sbt.Execute.next$1(Execute.scala:83)
	at sbt.Execute.processAll(Execute.scala:86)
	at sbt.Execute.runKeep(Execute.scala:66)
	at sbt.EvaluateTask$.liftedTree1$1(EvaluateTask.scala:359)
	at sbt.EvaluateTask$.run$1(EvaluateTask.scala:358)
	at sbt.EvaluateTask$.runTask(EvaluateTask.scala:378)
	at sbt.Aggregation$$anonfun$3.apply(Aggregation.scala:64)
	at sbt.Aggregation$$anonfun$3.apply(Aggregation.scala:62)
	at sbt.EvaluateTask$.withStreams(EvaluateTask.scala:314)
	at sbt.Aggregation$.timedRun(Aggregation.scala:62)
	at sbt.Aggregation$.runTasks(Aggregation.scala:71)
	at sbt.Aggregation$$anonfun$applyDynamicTasks$1.apply(Aggregation.scala:112)
	at sbt.Aggregation$$anonfun$applyDynamicTasks$1.apply(Aggregation.scala:110)
	at sbt.Command$$anonfun$applyEffect$2$$anonfun$apply$3.apply(Command.scala:61)
	at sbt.Command$$anonfun$applyEffect$2$$anonfun$apply$3.apply(Command.scala:61)
	at sbt.Act$$anonfun$sbt$Act$$actParser0$1$$anonfun$sbt$Act$$anonfun$$evaluate$1$1$$anonfun$apply$10.apply(Act.scala:244)
	at sbt.Act$$anonfun$sbt$Act$$actParser0$1$$anonfun$sbt$Act$$anonfun$$evaluate$1$1$$anonfun$apply$10.apply(Act.scala:241)
	at sbt.Command$.process(Command.scala:93)
	at sbt.MainLoop$$anonfun$1$$anonfun$apply$1.apply(MainLoop.scala:98)
	at sbt.MainLoop$$anonfun$1$$anonfun$apply$1.apply(MainLoop.scala:98)
	at sbt.State$$anon$1.process(State.scala:184)
	at sbt.MainLoop$$anonfun$1.apply(MainLoop.scala:98)
	at sbt.MainLoop$$anonfun$1.apply(MainLoop.scala:98)
	at sbt.ErrorHandling$.wideConvert(ErrorHandling.scala:17)
	at sbt.MainLoop$.next(MainLoop.scala:98)
	at sbt.MainLoop$.run(MainLoop.scala:91)
	at sbt.MainLoop$$anonfun$runWithNewLog$1.apply(MainLoop.scala:70)
	at sbt.MainLoop$$anonfun$runWithNewLog$1.apply(MainLoop.scala:65)
	at sbt.Using.apply(Using.scala:24)
	at sbt.MainLoop$.runWithNewLog(MainLoop.scala:65)
	at sbt.MainLoop$.runAndClearLast(MainLoop.scala:48)
	at sbt.MainLoop$.runLoggedLoop(MainLoop.scala:32)
	at sbt.MainLoop$.runLogged(MainLoop.scala:24)
	at sbt.StandardMain$.runManaged(Main.scala:53)
	at sbt.xMain.run(Main.scala:28)
	at xsbt.boot.Launch$$anonfun$run$1.apply(Launch.scala:109)
	at xsbt.boot.Launch$.withContextLoader(Launch.scala:128)
	at xsbt.boot.Launch$.run(Launch.scala:109)
	at xsbt.boot.Launch$$anonfun$apply$1.apply(Launch.scala:35)
	at xsbt.boot.Launch$.launch(Launch.scala:117)
	at xsbt.boot.Launch$.apply(Launch.scala:18)
	at xsbt.boot.Boot$.runImpl(Boot.scala:41)
	at xsbt.boot.Boot$.main(Boot.scala:17)
	at xsbt.boot.Boot.main(Boot.scala)
[error] java.util.concurrent.RejectedExecutionException: Task java.util.concurrent.ExecutorCompletionService$QueueingFuture@5f193335 rejected from java.util.concurrent.ThreadPoolExecutor@19002b34[Terminated, pool size = 0, active threads = 0, queued tasks = 0, completed tasks = 164]
[error] Use 'last' for the full log.
 ✘ morge@MacBook-Pro-de-maintenance-2  ~/Documents/Lille/Recherche/PartENS/ScaIA  sbt "run-main org.scaia.test.TestInclusiveSolverWithRandomMatchings Utilitarian"
Java HotSpot(TM) 64-Bit Server VM warning: ignoring option MaxPermSize=256M; support was removed in 8.0
Loading project definition from /Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/project/project
Loading project definition from /Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/project
Set current project to ScaIA (in build file:/Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/)
Compiling 1 Scala source to /Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/target/scala-2.11/classes...
[error] /Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/src/main/scala/org/scaia/test/TestInclusiveSolverWithRandomMatchings.scala:38: ';' expected but ')' found.
[error]           val pb = IAProblem.generatePositiveRandom(n, m, (Math.floor(m/n))/2).toInt)
[error]                                                                                     ^
[error] one error found
[error] (compile:compileIncremental) Compilation failed
[error] Total time: 3 s, completed 15 juin 2017 16:00:10
 ✘ morge@MacBook-Pro-de-maintenance-2  ~/Documents/Lille/Recherche/PartENS/ScaIA  Done updating.
zsh: no matches found: [info]
 ✘ morge@MacBook-Pro-de-maintenance-2  ~/Documents/Lille/Recherche/PartENS/ScaIA  sbt "run-main org.scaia.test.TestInclusiveSolverWithRandomMatchings Utilitarian"
Java HotSpot(TM) 64-Bit Server VM warning: ignoring option MaxPermSize=256M; support was removed in 8.0
Loading project definition from /Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/project/project
Loading project definition from /Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/project
Set current project to ScaIA (in build file:/Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/)
Compiling 1 Scala source to /Users/morge/Documents/Lille/Recherche/PartENS/ScaIA/target/scala-2.11/classes...
Running org.scaia.test.TestInclusiveSolverWithRandomMatchings Utilitarian
#n,m,mnU,localU,mnTime,localTime
2,4,0.44279667624498387,0.37755173504983813,0.85,1.1
2,5,0.45754598496216076,0.3787675969207603,0.57,0.82
2,6,0.46415646893151075,0.37655663759341507,0.33,0.76
2,7,0.46828503424594403,0.3686135867347646,0.42,0.67
2,8,0.5080168039961863,0.4036431516087359,0.77,1.52
2,9,0.5041091690661136,0.40212020474584903,0.61,0.95
2,10,0.507473184984896,0.3970139822337868,0.55,1.03
2,11,0.5032937527811067,0.3962436314844918,0.59,1.17
2,12,0.5247451640116514,0.41656086543459303,1.73,3.96
2,13,0.5244929330611728,0.4164960719647143,1.35,2.88
2,14,0.5226375798815591,0.4117196223638676,1.22,2.88
2,15,0.5195545095344573,0.40781791982432686,1.25,2.86
2,16,0.5358306803644866,0.42338057353005326,2.35,4.99
2,17,0.5315276542657071,0.42077107199665564,2.25,5.11
2,18,0.5296691572617671,0.41725653504801785,2.5,5.52
2,19,0.5276049664382199,0.42232626394494516,2.67,6.1
2,20,0.5369640651970785,0.4254229661801159,4.62,9.32
3,6,0.4564387771038183,0.37644896080507884,0.38,0.63
3,7,0.4643100891001521,0.3712333643180869,0.31,0.53
3,8,0.4697820730971484,0.37372657017912286,0.22,0.5
3,9,0.47290067365567673,0.38109153009946894,0.34,0.57
3,10,0.47329722501238897,0.3775401125684138,0.16,0.89
3,11,0.4759214235285749,0.3663585445063978,0.28,0.64
3,12,0.5007782232527639,0.40258441906200465,0.43,1.15
3,13,0.5005848727441748,0.39425852478812834,0.56,1.21
3,14,0.5015619406821457,0.3942668943069868,0.43,1.36
3,15,0.49978303888088893,0.39633738303356464,0.53,1.48
3,16,0.5004284768083961,0.3924770863036005,0.6,1.78
3,17,0.5007228593653219,0.39338875091115516,0.64,1.86
3,18,0.5144230577110346,0.4031030131351935,1.12,3.59
3,19,0.5126602662214023,0.4040833406288504,1.2,3.8
3,20,0.5125921209047279,0.4078015470861598,1.39,4.07
3,21,0.5109692288188199,0.40147787696476767,1.47,4.4
3,22,0.511872698748557,0.3996632284570439,1.5,4.69
3,23,0.5129723268120037,0.40597618976496164,1.7,5.05
3,24,0.5189291628741795,0.40914094957159636,2.61,8.48
3,25,0.5184886240313442,0.40750613491843846,2.68,8.53
3,26,0.5189670241320319,0.4078798523121474,3.04,9.22
3,27,0.5189801646413843,0.4046516628448567,3.16,10.17
3,28,0.5170886373576837,0.4040113588845538,3.66,11.06
3,29,0.5166026707710344,0.403303346038403,5.02,15.53
3,30,0.5245209996217535,0.4079815090058942,7.79,24.6
4,8,0.4662668273121923,0.3738063915049117,0.27,0.53
4,9,0.4689402466256945,0.37251777045418366,0.18,0.41
4,10,0.47171560323708583,0.3784705276250957,0.22,0.48
4,11,0.4767748951732891,0.3724155225834117,0.19,0.57
4,12,0.4771567717077183,0.37280375484585376,0.21,0.74
4,13,0.4794695889102425,0.37013049686228655,0.3,0.67
4,14,0.48200462253836596,0.3710916766573939,0.33,0.83
4,15,0.48313739053241533,0.374936589045138,0.36,0.88
4,16,0.4999631969275475,0.3954259335402169,0.66,2.37
4,17,0.4999508749893556,0.3921174257138699,0.77,2.5
4,18,0.4968735157498612,0.3901967032405308,0.82,2.84
4,19,0.49947627408389894,0.38932936917120725,0.9,2.97
4,20,0.49910127700537077,0.3882101054676278,0.94,3.29
4,21,0.4993501389067165,0.3899174742479186,1.0,3.52
4,22,0.49877393870364467,0.39008584204348545,1.14,3.67
4,23,0.5004790726703026,0.3908644052783506,1.15,4.02
4,24,0.5095068617217998,0.39882426528648485,1.97,8.25
4,25,0.5087270467449023,0.40057948125824694,2.16,8.88
4,26,0.5080240344770661,0.3958887723170168,2.29,9.19
4,27,0.5083633786616947,0.3940317654383286,2.33,9.19
4,28,0.5080386026233696,0.393705390790944,2.36,9.71
4,29,0.5084267389329931,0.39406867400310197,3.19,12.54
4,30,0.5076364723743939,0.3925484743135971,2.99,11.54
4,31,0.5078550832066655,0.3949614563346298,2.69,10.08
4,32,0.5145767472704998,0.39875054335938237,4.45,17.99
4,33,0.5132457773228157,0.40094447296537244,4.65,18.94
4,34,0.5131918500638115,0.3960703311320263,4.93,19.86
4,35,0.512644806965638,0.3993298762616205,7.22,30.66
4,36,0.5127779014567703,0.39772795642229375,10.28,42.13
4,37,0.5126535558994865,0.3958553810267849,10.95,43.95
4,38,0.5123575151754882,0.39575621792438764,15.53,52.8
4,39,0.5116279829976559,0.3955015471549678,11.82,47.16
4,40,0.5165508481496791,0.40078088796353484,14.03,61.84
5,10,0.4728461970916888,0.37127851980932675,0.34,0.86
5,11,0.4738942584685034,0.3661263757169908,0.34,0.87
5,12,0.4756356647553977,0.3780650958711327,0.44,0.97
5,13,0.47880468645110563,0.37168164900169487,0.45,1.07
5,14,0.4813365546853566,0.37275307769625177,0.74,1.45
5,15,0.48298344341655425,0.3787190679081381,0.69,1.77
5,16,0.48226410278237064,0.37419905914490464,0.78,1.91
5,17,0.48497010553815534,0.37293853648319397,0.72,1.8
5,18,0.48539247567414207,0.38087053526513165,0.96,2.63
5,19,0.4864617659860238,0.37741345371205065,0.87,2.26
5,20,0.4977342285518596,0.38875190503641455,1.32,6.15
5,21,0.499107723800358,0.3923471411416557,1.52,5.98
5,22,0.4979048410135016,0.3905543909418368,1.75,6.77
5,23,0.4989552813347202,0.3853109976981354,1.85,7.51
5,24,0.49889544259291724,0.3887438123668598,1.79,7.1
5,25,0.4993433190311288,0.3851618228833374,2.21,8.56
5,26,0.4987749174905819,0.3875493481239791,2.12,8.37
5,27,0.49836516703754713,0.3839798474829735,3.39,15.74
5,28,0.4996022092307994,0.38674752361795817,4.11,15.34
5,29,0.5000606824530074,0.3845843339497156,2.91,11.19
5,30,0.5056096499438457,0.3919194109632873,4.26,21.44
5,31,0.5056715547656645,0.39473830797611803,4.76,23.47
5,32,0.5055907440444495,0.39085145750405936,4.88,23.89
5,33,0.5069606611612774,0.3922987077508883,5.27,25.38
5,34,0.50536480850513,0.3925038889230323,4.78,22.95
5,35,0.5058506863793828,0.39321903685966036,4.67,22.55
5,36,0.5065763021695432,0.391235978462096,4.97,23.36
5,37,0.5057496740609565,0.39031695784319326,5.34,24.58
5,38,0.5053487900882427,0.39185074781761514,5.56,25.81
5,39,0.5046179375810742,0.38793703998017215,5.4,25.81
5,40,0.5109960376898189,0.3980465005795138,8.75,45.48
5,41,0.5099873800632779,0.39511264774773985,9.23,47.31
5,42,0.5102426138679805,0.395225280187968,9.52,48.66
5,43,0.5094878833251162,0.3930493345265915,10.5,52.57
5,44,0.5096595266045576,0.3933731496874337,10.73,53.93
5,45,0.5095660109790596,0.39484506923211393,11.49,57.16
5,46,0.5089167932930501,0.39454458083721455,12.1,59.75
5,47,0.5098342750611206,0.3930426761605338,13.17,63.4
5,48,0.5088551862583259,0.3936833053962914,17.38,88.13
5,49,0.5097910314699793,0.3941318813520542,14.41,70.38
5,50,0.5129641822784395,0.3961493603848081,30.75,169.22
6,12,0.47514507857451777,0.3712606476892919,0.68,1.85
6,13,0.4784439478649565,0.37059177982665836,0.75,2.22
6,14,0.4794029000311743,0.37081309874163537,0.86,2.12
6,15,0.4823686127817978,0.37579696086276954,0.79,1.97
6,16,0.4832314155445877,0.38298005477325847,1.08,2.97
6,17,0.4841411818257831,0.3740408835601831,1.09,2.96
6,18,0.48489531391264257,0.37768986158721995,1.39,3.48
6,19,0.48519176266319547,0.37784149163989494,1.2,3.4
6,20,0.4854308027470605,0.37399868735769237,1.38,3.89
6,21,0.48760910134143676,0.376295745636806,1.6,4.89
6,22,0.487492957289087,0.3747685081372702,1.59,4.7
6,23,0.4887114458822013,0.3715937829988379,1.66,4.95
6,24,0.4982448237397237,0.3898913770907113,2.94,14.27
6,25,0.49745051195791645,0.38978167842190653,4.49,23.51
6,26,0.4988737397625747,0.38942373648330625,3.84,19.0
6,27,0.4980867512885922,0.3883896952263573,3.26,16.0
6,28,0.49945526306478405,0.387232405101243,4.54,22.26
6,29,0.4982945083382827,0.38487520118061114,5.68,24.71
6,30,0.498942511256618,0.3856612100365234,5.58,25.5
6,31,0.4990200524463523,0.38802871253182525,7.33,34.17
6,32,0.4985509514010246,0.38808894411303785,7.09,31.88
6,33,0.4991686055514357,0.38344317093351243,5.18,25.43
6,34,0.4993914550749596,0.38478866243448806,5.75,26.11
6,35,0.4992259468152096,0.38427395527765035,5.06,22.44
6,36,0.5049518489193154,0.3906554351832663,10.79,63.69
6,37,0.5052022013390461,0.3917355235709774,10.52,61.25
6,38,0.5045220399146233,0.3914294425774205,7.08,41.32
6,39,0.5047070803822513,0.38975996858186446,8.01,45.75
6,40,0.5047377810844949,0.3883764995539197,7.52,42.71
6,41,0.5044969210053998,0.39036256599687313,8.19,47.39
6,42,0.5046971404043336,0.3878051343033593,8.63,48.98
6,43,0.504695321040456,0.3885416635088557,9.95,55.95
6,44,0.5047169652827347,0.38861797729292186,10.3,57.72
6,45,0.5044930545191625,0.38614227162913745,10.94,61.44
6,46,0.5039899520322738,0.38632958147465446,14.83,82.18
6,47,0.5046389935462317,0.39129624636135824,17.63,97.09
6,48,0.5079923996049756,0.3916096165148681,31.76,201.96
6,49,0.5081523598830513,0.3944616432941601,36.59,235.64
6,50,0.5084814027694126,0.39400887220618885,38.28,240.9
6,51,0.5084136714432058,0.39301768888581295,31.38,194.38
6,52,0.5082574390403061,0.3919234429951611,26.47,157.53
6,53,0.5079297056056776,0.38989732812230726,23.64,142.25
6,54,0.5079005659902984,0.3908892694231121,28.94,168.01
6,55,0.507473885867257,0.3908195296205145,29.44,174.64
6,56,0.5075695089652837,0.38831845238950846,27.3,160.59
6,57,0.507394315776636,0.38670115524740356,27.95,164.39
6,58,0.5075042486589303,0.38786946268957473,27.08,158.16
6,59,0.5071805910093977,0.38765765692772386,29.66,175.59
6,60,0.5100923829460521,0.39162413742798113,46.88,307.61
7,14,0.4796606832549887,0.37754045515195067,0.85,2.66
7,15,0.4797460221440397,0.37766017720918305,0.92,2.73
7,16,0.48207247288757543,0.3731322179555676,1.09,3.18
7,17,0.48391800186730677,0.3708766674870121,1.13,3.3
7,18,0.48448248062247645,0.37142506034205797,1.16,3.57
7,19,0.48573796321293833,0.37299642875128525,1.14,3.36
7,20,0.4859895453386525,0.37265468454184847,1.23,3.87
7,21,0.4855694667467441,0.37313284951445963,1.5,4.21
7,22,0.48751042613324835,0.3755485062856494,1.47,4.3
7,23,0.48878942403139575,0.37118218153070953,2.13,6.9
7,24,0.48855692834717607,0.37430553829423246,2.74,9.13
7,25,0.4894334179508623,0.37297224376169064,2.25,7.09
7,26,0.4894396372029952,0.3724150766840276,2.38,7.32
7,27,0.49044567743181844,0.3757224551244955,2.17,6.82
7,28,0.4974281658414324,0.3861791097959839,3.57,19.44
7,29,0.4983461265358214,0.3870259170598296,3.66,19.79
7,30,0.49849489169985,0.38444478748706673,3.82,20.6
7,31,0.497922472373568,0.3848692096521512,4.25,23.17
7,32,0.4986333966537497,0.38330352136141355,5.24,28.19
7,33,0.49815486046880236,0.38553374514221916,5.05,26.77
7,34,0.49884367688133024,0.3826436890695117,5.0,26.0
7,35,0.49905386589755707,0.38330068120319566,4.99,26.07
7,36,0.4986843968042555,0.38307651522653635,5.11,26.22
7,37,0.49915863256560145,0.3864210840175521,5.23,26.99
7,38,0.49939438309344963,0.38422401125522165,5.79,29.23
7,39,0.4988255133406305,0.384335734812875,6.32,31.74
7,40,0.49928532848210155,0.38377175491809895,6.53,33.55
7,41,0.498977705790532,0.3809884722730041,6.91,35.36
7,42,0.5039417956711066,0.391876635052578,10.01,66.85
7,43,0.5039256965028097,0.38773882548122607,10.16,68.91
7,44,0.5035814921626713,0.38823324936234727,10.33,68.45
7,45,0.5037900198717759,0.388371477332443,11.11,73.06
7,46,0.5038769283868523,0.38734861884595273,12.23,79.21
7,47,0.503774066085619,0.38828053534468593,12.51,80.9
7,48,0.503293281475788,0.38743079612727116,13.24,86.56
7,49,0.5037830806175062,0.3851035710879912,13.23,85.19
7,50,0.5035282139864741,0.38404697750454253,13.84,88.06
7,51,0.503495196632633,0.38838682548388165,14.01,90.7
7,52,0.5034752857175361,0.38589787700524825,14.26,90.76
7,53,0.5035102384562546,0.3867009352531226,14.04,88.64
7,54,0.5033246755513026,0.3873311111543263,14.73,94.28
7,55,0.5036405690265933,0.38464030075630573,15.02,95.16
7,56,0.5070272722183108,0.3866784796616315,23.55,167.97
7,57,0.5066819086160007,0.38979977948600236,24.17,171.95
7,58,0.5069142738430199,0.3901020492251079,25.98,184.01
7,59,0.5067604920569517,0.38927715574088145,27.0,187.9
7,60,0.5071599933837555,0.3889571728214956,27.51,190.19
7,61,0.506741262865362,0.386413875783043,30.46,202.49
7,62,0.5069321063371501,0.3887177043088959,30.16,201.64
7,63,0.5067431077502014,0.38781180944188337,30.64,205.8
7,64,0.5064169064671279,0.3904512209326934,31.06,206.59
7,65,0.5059922979234459,0.38711499647220654,31.48,205.68
7,66,0.5062855131159434,0.38897952096809296,40.8,273.75
7,67,0.5065529617084608,0.3888670347630148,33.67,216.21
7,68,0.5061088201872264,0.3854968888107242,32.6,216.4
7,69,0.5061578680255584,0.38603776663112704,38.17,250.71
7,70,0.5087694183822831,0.39001273495496824,52.3,388.31
8,16,0.48091955936951514,0.37150652040747756,0.98,2.88
8,17,0.48234634559824613,0.3755686353318975,1.08,3.3
8,18,0.4838405985850873,0.37364768938385495,1.14,3.65
8,19,0.4842787689938799,0.3772583808595313,1.21,3.9
8,20,0.4861402438946387,0.3734714751479583,1.3,4.07
8,21,0.4863352532686317,0.3761788725544393,1.46,4.61
8,22,0.4872301780249125,0.3785492024898866,1.49,4.91
8,23,0.4880470726606734,0.3731763258985379,1.65,5.23
8,24,0.488358067699675,0.3718615273743125,1.67,5.22
8,25,0.4886331595931809,0.37278328446802367,1.67,5.58
8,26,0.48960696260670183,0.37595653582330013,1.77,5.92
8,27,0.48964653334299674,0.3749002948404437,1.95,6.37
8,28,0.4902039726355487,0.3770214856755517,2.16,6.72
8,29,0.4905393745280256,0.37562586910922063,2.26,7.67
8,30,0.49099646365805766,0.3774185785715843,2.3,8.0
8,31,0.4914334182948404,0.37518639163501805,2.33,8.35
8,32,0.49786457665625855,0.3869467445135365,4.25,25.26
8,33,0.4979512763016021,0.3854599969445609,4.45,27.15
8,34,0.498443881957257,0.3844686415186828,4.83,28.6
8,35,0.4984763070029155,0.3894826296701519,5.11,28.99
8,36,0.4984516366803573,0.3847237014001083,5.28,30.27
8,37,0.4985175983970238,0.38687248490763915,6.37,37.65
8,38,0.49872456928136666,0.38361228782198,5.96,33.95
8,39,0.4986267231188577,0.38000022633544306,5.88,33.58
8,40,0.49873162226482065,0.38468945313500236,5.93,32.63
8,41,0.4991426570087647,0.38435458190863564,7.12,39.85
8,42,0.4991110601337548,0.3850785832501365,6.97,39.76
8,43,0.49931957530120835,0.38368380289477017,7.17,40.57
8,44,0.49858598867078413,0.3816914612290397,7.66,42.88
8,45,0.4994595823134948,0.38360176995339546,7.4,40.06
8,46,0.4993969275814725,0.3833894986433114,7.35,40.67
8,47,0.4993323278336815,0.3837052481600741,8.52,47.09
8,48,0.5033445677489685,0.39139288678633405,12.75,96.44
8,49,0.5033148912970756,0.3873676827417676,12.49,92.71
8,50,0.5027606469683763,0.38589022333864004,13.51,97.97
8,51,0.5036472385344303,0.38732957239431975,13.56,98.92
8,52,0.503036495599378,0.38707192141872115,13.78,98.89
8,53,0.5031734490412856,0.3854766213257581,15.24,108.09
8,54,0.5032328553473672,0.3876918604971307,15.51,108.84
8,55,0.5031211692811922,0.38663956212855566,15.5,108.99
8,56,0.5029497090859989,0.3858829654578787,15.98,112.87
8,57,0.5036204837724579,0.3840525640526776,17.11,118.79
8,58,0.5029812809561853,0.38369803197249197,17.63,122.42
8,59,0.5034627778782665,0.38589992951121616,18.06,126.71
8,60,0.5035127260399644,0.38408594763280085,18.29,126.98
8,61,0.5033164693315545,0.38585880032439834,19.7,135.47
8,62,0.5029647825115707,0.38537834680612265,18.78,128.78
8,63,0.5030568225853671,0.3824521327556167,20.25,138.31
8,64,0.5058083286404854,0.38802581710634015,30.89,242.85
8,65,0.505824450974742,0.3852427791256873,35.11,276.56
8,66,0.5057929756427089,0.39058038480521523,36.95,298.98
8,67,0.5057965735977731,0.38771812831093766,38.32,300.69
8,68,0.5060269277146903,0.3867330011171606,40.8,316.44
8,69,0.5062013918847375,0.3872715867268128,46.58,362.93
8,70,0.5055733372362399,0.38699591395800376,52.16,380.13
8,71,0.5055231393409986,0.38628301923068387,53.78,403.9
8,72,0.5062275159502952,0.3853715306628878,43.66,330.41
8,73,0.5057847263637368,0.38748096806141297,40.33,299.29
8,74,0.5054100815156538,0.38607972503511406,42.48,317.85
8,75,0.5058229366680967,0.38537232634109897,42.33,313.39
8,76,0.5055695340589704,0.38557836498703396,44.33,328.32
8,77,0.5056194125975458,0.3860674297321788,44.34,328.03
8,78,0.505552914456606,0.38589000107938853,46.62,332.98
8,79,0.5049943423483828,0.38527725858764045,42.03,308.88
8,80,0.5076840161437717,0.3883546939191828,60.85,506.77
9,18,0.4828795878645204,0.3764428823603766,1.03,3.8
9,19,0.48448083127727126,0.3808499928494868,1.2,4.02
9,20,0.4851861996556752,0.37543747256737886,1.24,4.44
9,21,0.4865083709903973,0.3764802768653668,1.38,4.82
9,22,0.4868979429334315,0.3744050309894398,1.59,5.14
9,23,0.4874722491362068,0.37429593492513924,1.57,5.49
9,24,0.4878750829577184,0.3753939299757674,1.67,5.92
9,25,0.48869535518180807,0.37569126652421225,1.89,6.31
9,26,0.4890022562739504,0.37129945383416973,1.95,6.77
9,27,0.4893376359880783,0.37472472545155855,2.07,7.38
9,28,0.4899076364836001,0.37773384867204207,2.23,7.73
9,29,0.4905662386040387,0.37688504816640644,2.48,8.15
9,30,0.49042929963134696,0.3744996404159076,2.5,8.72
9,31,0.4910349665434028,0.3743729661491412,2.69,9.85
9,32,0.49162612400367445,0.3727291965211674,2.75,9.85
9,33,0.49199431993869747,0.3782595913643116,2.97,10.72
9,34,0.4919812985364818,0.3757875606006845,3.02,11.08
9,35,0.49204666363586724,0.37138407959233,3.26,11.72
9,36,0.49783424001965676,0.3860867674605846,4.96,32.55
9,37,0.49850987303658756,0.38243943978231804,5.37,35.38
9,38,0.49820232583918395,0.38343913901430354,5.62,35.28
9,39,0.49826928418514776,0.3814742818970132,5.83,37.83
9,40,0.498595549466781,0.3857112266704823,6.05,38.0
9,41,0.4980232581956733,0.38198210905206276,6.38,39.86
9,42,0.498745914337983,0.38155730603626076,6.6,40.82
9,43,0.4991147656786747,0.3832486470324574,7.1,43.11
9,44,0.4991043665568499,0.38313248288726454,7.37,44.85
9,45,0.49910795663095414,0.38368005770807273,7.66,45.81
9,46,0.4986368014037694,0.38054004887768206,7.97,48.83
9,47,0.49842632263877157,0.3814770218184683,8.46,50.42
9,48,0.49895177265800295,0.3839145356493139,8.45,51.75
9,49,0.4988757224724702,0.379261245164103,8.63,52.29
9,50,0.4991411758078465,0.37836302105998176,9.13,55.16
9,51,0.4994856991870921,0.384257945357872,9.4,55.92
9,52,0.4992231591715144,0.3806004152802205,9.84,58.85
9,53,0.4993221146713356,0.38297560335409186,9.84,59.26
9,54,0.5026606329235827,0.3863349559451582,14.54,122.09
9,55,0.5027141943320029,0.3866864712774063,15.77,129.72
9,56,0.5027129472709667,0.38407447759807134,16.37,131.39
9,57,0.5031912623995439,0.3867315077239728,16.36,129.76
9,58,0.502614334140251,0.3870218985450184,16.86,135.49
9,59,0.5031126345018071,0.3859587727703319,17.46,136.99
9,60,0.5025324077822318,0.3822481239708278,17.99,141.42
9,61,0.5025087096918558,0.38536051700125623,18.73,145.57
9,62,0.5024941880487868,0.3869374342533831,19.03,149.4
9,63,0.5028236698220667,0.3811034059828931,19.5,150.46
9,64,0.5027042828111948,0.38667069435939183,20.06,155.15
9,65,0.5024563236102332,0.3827186314477052,21.21,162.6
9,66,0.5027219154389191,0.3844488078596726,21.7,166.55
9,67,0.5026673635114648,0.3881814177391442,21.66,164.42
9,68,0.5026474850788022,0.38115869507781935,24.1,182.9
9,69,0.5027424355817928,0.3861215243850213,23.44,175.9
9,70,0.5025206120317361,0.3829595520334438,23.49,179.02
9,71,0.5025503064527163,0.3831069300922973,25.05,186.83
9,72,0.504960025738679,0.3859504264384468,42.14,371.53
9,73,0.5054270983548126,0.3858360462461123,39.16,346.47
9,74,0.505040001321236,0.3869361110524768,39.94,350.05
9,75,0.5052458063414815,0.38525853131781235,45.74,397.86
9,76,0.5049346335608945,0.3871247514133559,49.5,429.51
9,77,0.5049173477827709,0.3836963568196349,43.74,372.65
9,78,0.5048729909393233,0.38531024186158197,43.98,373.3
9,79,0.5047459652701065,0.3869634399502164,44.0,367.7
9,80,0.5051394426541169,0.3858779392161315,44.43,372.05
9,81,0.5050188643607431,0.3860915261910084,44.81,372.59
9,82,0.5049200652027175,0.3858461674313673,47.2,393.16
9,83,0.5047820745369133,0.3859577531040679,47.78,394.38
9,84,0.5047471461516725,0.3872236256598449,48.09,395.13
9,85,0.5049728937511843,0.38651766212630256,48.88,400.88
9,86,0.5047583604937299,0.3869186534042143,48.83,399.33
9,87,0.5047631603569144,0.3839067530765097,50.85,412.06
9,88,0.5044914620091707,0.38497716871752957,52.05,422.55
9,89,0.5044587488706389,0.3846261309660558,53.32,429.87
9,90,0.5068226705626606,0.3884480769455647,76.74,714.82
10,20,0.48420651747561566,0.37439554970589733,1.36,5.03
10,21,0.4851108836283449,0.37315765534148626,1.4,5.41
10,22,0.4870611181439135,0.37647230116559116,1.74,6.24
10,23,0.48685292506847555,0.3771082628974263,1.84,6.56
10,24,0.4872116434535386,0.37408909676102975,1.84,6.75
10,25,0.48845032676693234,0.37289636554340044,1.9,7.15
10,26,0.48910707195783304,0.3760178182702574,2.17,7.67
10,27,0.48921687844721246,0.3748119132008925,2.31,8.38
10,28,0.4893367626994128,0.37492186295715035,2.4,8.73
10,29,0.48966897033170015,0.37542433280889576,2.6,9.1
10,30,0.49098162026371694,0.3758353001587136,2.61,9.76
10,31,0.4909104529843465,0.378938232089689,2.85,10.49
10,32,0.4910778452257209,0.3762093107994754,2.97,11.01
10,33,0.49142497920781325,0.3733603405019173,3.18,11.59
10,34,0.49200168601707106,0.37558110107501347,3.27,12.21
10,35,0.4923299734508964,0.3793822534068433,3.34,12.79
10,36,0.49173883577940763,0.378173119199019,3.54,13.56
10,37,0.4924894997824713,0.3761420380353643,3.8,14.24
10,38,0.4921260289480516,0.36923230877701096,4.06,15.69
10,39,0.49304938180161406,0.3741454691301987,3.7,14.53
10,40,0.4979972311712657,0.38235912653139903,5.57,40.48
10,41,0.49859967795361315,0.38385321224375185,6.31,44.48
10,42,0.4982156645744135,0.38265658283729276,6.74,47.47
10,43,0.49775895954668004,0.381465658576521,7.23,49.93
10,44,0.49848438924526084,0.3842566583196891,7.44,52.24
10,45,0.49843324693912405,0.38458979598445403,7.39,50.45
10,46,0.498781704534592,0.3844053896168622,7.5,50.9
10,47,0.49870515957025463,0.3830461612523339,8.37,55.72
10,48,0.4990062773352067,0.38037266846537604,8.71,57.72
10,49,0.49916081522035505,0.38047842747233823,9.04,59.75
10,50,0.49917779447342947,0.38364971006229476,9.39,62.01
10,51,0.4988144699589007,0.38108562562395554,9.94,64.96
10,52,0.49918604231462177,0.3827250591812033,9.58,62.96
10,53,0.49910429742795687,0.3798986318319693,10.58,69.62
10,54,0.4989428107264604,0.3827596639836996,12.05,80.02
10,55,0.49919795941171535,0.38236122743682666,12.08,79.22
10,56,0.4991813958254088,0.38172837833785417,11.44,73.97
10,57,0.49926847640356653,0.38214674944923616,11.75,76.52
10,58,0.499215684258964,0.38089818658346,11.49,74.11
10,59,0.49920926007584887,0.38136716774963747,12.48,81.02
10,60,0.5026546326782214,0.38866882152063037,18.1,163.53
10,61,0.5023872170216941,0.3851636579741566,18.08,161.85
10,62,0.5020930237096742,0.3846763533463291,19.19,172.0
10,63,0.5027238816757813,0.38712255349769464,19.38,171.2
10,64,0.5026178953147526,0.3836559903569239,20.33,178.11
10,65,0.5025138306027395,0.38499654762087104,20.8,181.3
10,66,0.5023547839614878,0.38301752060373695,21.28,185.66
10,67,0.5023298699746872,0.38486770959888744,22.5,192.8
10,68,0.5026215035189714,0.38348396267838214,22.75,195.42
10,69,0.5024326752113284,0.3857059057024114,23.2,197.03
10,70,0.5027814282957407,0.3835280736660387,23.96,201.8
10,71,0.502327049535828,0.38342034291989485,24.99,210.81
10,72,0.5022945870783923,0.3819952082667999,25.06,211.59
10,73,0.5023747714630664,0.38189408514578427,25.67,214.22
10,74,0.5026232004683132,0.3860914349198458,27.4,230.12
10,75,0.5026401092494891,0.3847824317614032,30.26,252.34
10,76,0.5022936035140562,0.38337764782262,30.94,257.07
10,77,0.5022209878834908,0.38342694930951216,30.02,246.4
10,78,0.5023503736634499,0.3827589287045658,31.2,256.63
10,79,0.5024034834575744,0.3829048597347722,31.56,259.96
10,80,0.5046110332455067,0.3821394913907204,50.12,481.26
10,81,0.5047549985144382,0.3865746379393752,52.86,512.33
10,82,0.5045769942372761,0.3842437400519203,49.9,477.03
10,83,0.50429467859869,0.38515955241608657,48.36,461.59
10,84,0.5044830559341635,0.38549962065571725,52.59,499.63
10,85,0.5046729029187406,0.38569564361936715,54.77,518.04
10,86,0.504285024740867,0.38388350570959107,52.5,488.02
10,87,0.5042033586076856,0.38294205994876,80.95,743.2
10,88,0.5045738124688834,0.38292052310636004,121.35,1129.12
10,89,0.5045898197100551,0.3850062615009315,92.22,871.39
10,90,0.5042183371416968,0.3838786740127525,67.68,619.22
10,91,0.5043582265611519,0.3834775690293328,63.67,586.82
10,92,0.5044180233175944,0.38319890452090755,64.11,584.04
10,93,0.5043917824149726,0.3843196118592984,64.52,591.91
10,94,0.5042165994441534,0.3844843397001756,66.52,600.69
10,95,0.5042925526694431,0.38384147892565657,71.55,655.68
10,96,0.5041544792501189,0.3831859509989126,69.5,630.12
10,97,0.5044759032094756,0.3849917789904829,70.18,631.73
10,98,0.5039642469116578,0.38192814463942126,72.93,651.51
10,99,0.5042046775687044,0.3827317160618557,71.11,630.09
10,100,0.506117328659768,0.3858006067920957,101.18,1055.0
